A generalized Reynolds equation for micropolar flows past a ribbed surface with nonzero boundary conditions

Inspired by the lubrication framework, in this paper we consider a micropolar fluid flow through a rough thin domain, whose thickness is considered as the small parameter $\varepsilon$ while the roughness at the bottom is defined by a periodical function with period of order $\varepsilon^{\ell}$ and amplitude $\varepsilon^{\delta}$, with $\delta>\ell>1$. Assuming nonzero boundary conditions on the rough bottom and by means of a version of the unfolding method, we identify a critical case $\delta={3\over 2}\ell-{1\over 2}$ and obtain three macroscopic models coupling the effects of the rough bottom and the nonzero boundary conditions. In every case we provide the corresponding micropolar Reynolds equation. We apply these results to carry out a numerical study of a model of squeeze-film bearing lubricated with a micropolar fluid. Our simulations reveal the impact of the roughness coupled with the nonzero boundary conditions on the performance of the bearing, and suggest that the introduction of a rough geometry may contribute to enhancing the mechanical properties of the device.

==> Data-Interp_Plot_N-E=5-delta=1-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000474999924        1.0000000111111111       0.33333333111111357       0.75000000250000287        1.0000000000000000        2.2500000224999921     
   2.0000000000000000E-002   1.0008392268005397        2.2518883078410701        1.0004446222933618       0.33324830855248044       0.75010445647344592        1.0003944402506850        2.2508875130729082     
   4.0000000000000001E-002   1.0033004002375263        2.2574259481911954        1.0017806267806268       0.33303525353546859       0.75046612291698112        1.0015170832456259        2.2534134598367848     
   5.9999999999999998E-002   1.0072491049059746        2.2663105338827676        1.0040144520272982       0.33279393693463882       0.75119875352828391        1.0032217305874449        2.2572489163942322     
   8.0000000000000002E-002   1.0125433265972830        2.2782225329396870        1.0071569153694757       0.33263058286496905       0.75242147222891553        1.0053481462482066        2.2620333516787903     
  0.10000000000000001        1.0190814368123826        2.2929332812342214        1.0112233445566778       0.33262443063583053       0.75422074783176840        1.0077708882227960        2.2674845211761281     
  0.12000000000000000        1.0268119158750288        2.3103268594923732        1.0162337662337662       0.33282255659430088       0.75664568280823652        1.0104091808418130        2.2734206796282779     
  0.14000000000000001        1.0357218257001390        2.3303741570220917        1.0222131556280882       0.33324921016908948       0.75971957800611445        1.0132151318007356        2.2797340693489878     
  0.16000000000000000        1.0458219299296134        2.3530993920181640        1.0291917533296844       0.33391661139041517       0.76345245937454886        1.0161584934647698        2.2863566331592904     
  0.17999999999999999        1.0571358157453166        2.3785556356409052        1.0372054568003306       0.33483234634957898       0.76784918473290931        1.0192154510567488        2.2932347878100243     
  0.20000000000000001        1.0696934747992350        2.4068103691087108        1.0462962962962963       0.33600333616959155       0.77291329082472593        1.0223619164774298        2.3003143350773518     
  0.22000000000000000        1.0835277122227092        2.4379374039686539        1.0565130073326794       0.33743762401798605       0.77864806149113452        1.0255696964843142        2.3075318401650171     
  0.23999999999999999        1.0986718251130991        2.4720116586913763        1.0679117147707979       0.33914504741025520       0.78505601126917768        1.0288039939297491        2.3148090094900171     
  0.26000000000000001        1.1151575277686869        2.5091044904495199        1.0805567472234139       0.34113743837697402       0.79213746125925344        1.0320212640611630        2.3220478673580871     
  0.28000000000000003        1.1330125341432127        2.5492782556403153        1.0945216049382716       0.34342867806730309       0.79988851513776171        1.0351669091046769        2.3291255687767705     
  0.29999999999999999        1.1522574647273685        2.5925793503687999        1.1098901098901099       0.34603475249143811       0.80829853858964928        1.0381725787648601        2.3358883255798100     
  0.32000000000000001        1.1729018796124000        2.6390292848407304        1.1267577738165973       0.34897386725611856       0.81734715014526471        1.0409530068487967        2.3421442888312267     
  0.34000000000000002        1.1949393124589920        2.6886135097923400        1.1452334288155184       0.35226664036592564       0.82700070091086531        1.0434024153241723        2.3476554579559337     
  0.35999999999999999        1.2183412346450331        2.7412678358225238        1.1654411764705883       0.35593637826261626       0.83720823069365180        1.0453905978092963        2.3521288685921968     
  0.38000000000000000        1.2430499435924816        2.7968624321279463        1.1875227260921510       0.36000943791028200       0.84789692860550070        1.0467588788761315        2.3552075010233624     
  0.40000000000000002        1.2689704645021338        2.8551836054058883        1.2116402116402116       0.36451568045764526       0.85896719567201585        1.0473162465316213        2.3564615782607552     
  0.41999999999999998        1.2959616969483669        2.9159138796919963        1.2379796017484215       0.36948902699839686       0.87028750772378372        1.0468360783308792        2.3553811997982819     
  0.44000000000000000        1.3238272418930013        2.9786113571410366        1.2667548500881836       0.37496813320389089       0.88168941295100001        1.0450540264440562        2.3513715830128339     
  0.46000000000000002        1.3523066245193820        3.0426899694031637        1.2982129770562039       0.38099720702940776       0.89296317375266188        1.0416677875239460        2.3437525453663954     
  0.47999999999999998        1.3810679960585655        3.1074030567324917        1.3326403326403327       0.38762700270326816       0.90385477879519982        1.0363396466227943        2.3317642282189213     
  0.50000000000000000        1.4097038625645475        3.1718337577311546        1.3703703703703702       0.39491603555479521       0.91406530681447362        1.0287028300582148        2.3145813907767887     
  0.52000000000000002        1.4377319544389209        3.2348969657798290        1.4117933723196883       0.40293207703498263       0.92325391163592752        1.0183728005830011        2.2913388242251322     
  0.54000000000000004        1.4646040145218675        3.2953591022428816        1.4573687182382835       0.41175400911574145       0.93104600424304174        1.0049646410454784        2.2611704649640232     
  0.56000000000000005        1.4897260339991925        3.3518836472601583        1.5076405076405077       0.42147414440033598       0.93704851070193884       0.98811755388767031        2.2232645184798954     
  0.57999999999999996        1.5124942871370106        3.4031122179017412        1.5632576518652468       0.43220115609490595       0.94087435500019412       0.96752720329743835        2.1769362291885908     
  0.59999999999999998        1.5323523911149681        3.4477929527954050        1.6250000000000000       0.44406381552300922       0.94217851923179685       0.94298609731760341        2.1217187401817874     
  0.62000000000000000        1.5488755452406051        3.4849700503629379        1.6938127211031695       0.45721581184978227       0.94070813791686891       0.91443141449637988        2.0574707031915542     
  0.64000000000000001        1.5618891319914434        3.5142506211704694        1.7708521529659740       0.47184204123098039       0.93636907164331518       0.88199861672798718        1.9844969074829331     
  0.66000000000000003        1.5716301464799969        3.5361679042324128        1.8575478384124735       0.48816692007138052       0.92931129899712939       0.84607789443836079        1.9036752815230578     
  0.68000000000000005        1.5789618356508413        3.5526642052150681        1.9556878306878311       0.50646553109927561       0.92003536314832335       0.80736906392648977        1.8165804120003997     
  0.70000000000000007        1.5856552696914998        3.5677244321244879        2.0675381263616561       0.52707880450175282       0.90952224991614772       0.76692916425209712        1.7255906368231186     


==> Data-Interp_Plot_N-E=5-delta=1-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000474999968        1.0000000111111111       0.33333333111111235       0.75000000250000154        1.0000000000000000        2.2500000224999965     
   2.0000000000000000E-002   1.0008420920112830        2.2518947545653831        1.0004446222933618       0.33324642682483568       0.75010236830925048        1.0003973041880896        2.2508939569321376     
   4.0000000000000001E-002   1.0033418806236927        2.2575192790620444        1.0017806267806268       0.33300829026608636       0.75043638823313452        1.0015584899024512        2.2535066248155777     
   5.9999999999999998E-002   1.0074293013310218        2.2667159758476876        1.0040144520272982       0.33267863279270221       0.75107282594561853        1.0034012065169851        2.2576527372397401     
   8.0000000000000002E-002   1.0130140518798789        2.2792816648478920        1.0071569153694757       0.33233527328217949       0.75210295775648961        1.0058155265348758        2.2630849573343164     
  0.10000000000000001        1.0200104365951581        2.2950235307895981        1.0112233445566778       0.33205472417888432       0.75361532108862017        1.0086895772523741        2.2695515715133538     
  0.12000000000000000        1.0283544076896285        2.3137974661484950        1.0162337662337662       0.33190001323215734       0.75568184717704490        1.0119270322289549        2.2768358452835034     
  0.14000000000000001        1.0380102835270240        2.3355231872412889        1.0222131556280882       0.33191699689553134       0.75835439822009998        1.0154538604256926        2.2847712088055165     
  0.16000000000000000        1.0489698192744565        2.3601821431935903        1.0291917533296844       0.33213633479652072       0.76166782716282233        1.0192170968490619        2.2932384908427705     
  0.17999999999999999        1.0612476626076639        2.3878072912765043        1.0372054568003306       0.33257770964784739       0.76564529699157380        1.0231798024599115        2.3021545785563426     
  0.20000000000000001        1.0748761999364926        2.4184715009137245        1.0462962962962963       0.33325406221082143       0.77030326387809656        1.0273153175486074        2.3114594875989578     
  0.22000000000000000        1.0899012783188855        2.4522779279877995        1.0565130073326794       0.33417491216415179       0.77565515568647103        1.0316023398334810        2.3211052878363816     
  0.23999999999999999        1.1063792041850873        2.4893532619694549        1.0679117147707979       0.33534863473058990       0.78171369994079298        1.0360212376878437        2.3310478081081225     
  0.26000000000000001        1.1243748902337731        2.5298435564337933        1.0805567472234139       0.33678389408116716       0.78849219769460366        1.0405514616571581        2.3412408121410100     
  0.28000000000000003        1.1439608613320458        2.5739119923352400        1.0945216049382716       0.33849050055223723       0.79600508087923738        1.0451697516809078        2.3516319647983583     
  0.29999999999999999        1.1652168472928421        2.6217379617566912        1.1098901098901099       0.34047991811007894       0.80426802488886451        1.0498488542753694        2.3621599457411770     
  0.32000000000000001        1.1882297680564182        2.6735170345678512        1.1267577738165973       0.34276558416413599       0.81329780847429867        1.0545565416727978        2.3727522424913134     
  0.34000000000000002        1.2130940020293328        2.7294615621879603        1.1452334288155184       0.34536314798493090       0.82311205183388880        1.0592548077843160        2.3833233413479404     
  0.35999999999999999        1.2399119044864346        2.7898018439902894        1.1654411764705883       0.34829069426898251       0.83372892663603848        1.0638991853867492        2.3937731910579139     
  0.38000000000000000        1.2687946097885072        2.8547879322918810        1.1875227260921510       0.35156899324953339       0.84516691533100874        1.0684381831255729        2.4039859360723943     
  0.40000000000000002        1.2998632144327307        2.9246922942171425        1.2116402116402116       0.35522180441800350       0.85744469698051118        1.0728128832205188        2.4138290113844536     
  0.41999999999999998        1.3332505049446597        2.9998136994548790        1.2379796017484215       0.35927625398686208       0.87058124954278449        1.0769567752777023        2.4231527686063541     
  0.44000000000000000        1.3691034729596772        3.0804828791916843        1.2667548500881836       0.36376330426128339       0.88459628220651543        1.0807959314911086        2.4317908701728990     
  0.46000000000000002        1.4075869575667084        3.1670707213854699        1.2982129770562039       0.36871833460498021       0.89951114540036503        1.0842496555521832        2.4395617493880257     
  0.47999999999999998        1.4488888812953624        3.2600000517367826        1.3326403326403327       0.37418185793681047       0.91535041102661052        1.0872317623191505        2.4462714896807993     
  0.50000000000000000        1.4932277125592788        3.3597624241866888        1.3703703703703702       0.38020040350002432       0.93214437276162099        1.0896526672180769        2.4517185257578542     
  0.52000000000000002        1.5408630095477700        3.4669418446734706        1.4117933723196883       0.38682760629839835       0.94993278849811014        1.0914224821276148        2.4557006093441354     
  0.54000000000000004        1.5921102008736443        3.5822480275909290        1.4573687182382835       0.39412555684546591       0.96877027821726913        1.0924553262597498        2.4580245086646784     
  0.56000000000000005        1.6473611702023157        3.7065627112048607        1.5076405076405077       0.40216648301347119       0.98873390710829701        1.0926750642197105        2.4585189190795340     
  0.57999999999999996        1.7071127873084981        3.8410038525319727        1.5632576518652468       0.41103486080729357        1.0099336357010518        1.0920226772851718        2.4570510484621431     
  0.59999999999999998        1.7720063486487747        3.9870143686300392        1.6250000000000000       0.42083008589001702        1.0325265225817302        1.0904654574386059        2.4535473037723321     
  0.62000000000000000        1.8428820902593617        4.1464847906204572        1.6938127211031695       0.43166988733600276        1.0567358481295519        1.0880081887303175        2.4480184491233947     
  0.64000000000000001        1.9208547372272060        4.3219232500018077        1.7708521529659740       0.44369473663643033        1.0828767353393296        1.0847064535301976        2.4405895448488359     
  0.66000000000000003        2.0074188366773171        4.5166924778763518        1.8575478384124735       0.45707360985290013        1.1113904539991533        1.0806821861974671        2.4315349432596465     
  0.68000000000000005        2.1045970481509837        4.7353434583080665        1.9556878306878311       0.47201161735987124        1.1428905418531754        1.0761416206160017        2.4213186705991867     
  0.70000000000000007        2.2151518258880700        4.9840917134678620        2.0675381263616561       0.48876025399673051        1.1782253980023774        1.0713958897575322        2.4106407760608515     


==> Data-Interp_Plot_N-E=5-delta=1-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000474999986        1.0000000111111111       0.33333333111111174       0.75000000250000076        1.0000000000000000        2.2500000224999983     
   2.0000000000000000E-002   1.0008435509781011        2.2518980372407946        1.0004446222933618       0.33324546831894508       0.75010130426466592        1.0003987625065229        2.2508972381486472     
   4.0000000000000001E-002   1.0033641124364709        2.2575693006418538        1.0017806267806268       0.33299382235873232       0.75042041197816356        1.0015806821992785        2.2535565574839405     
   5.9999999999999998E-002   1.0075334330809473        2.2669502722899684        1.0040144520272982       0.33261186951250377       0.75099971582654557        1.0035049219076075        2.2578860968709762     
   8.0000000000000002E-002   1.0133112526661463        2.2799503666311125        1.0071569153694757       0.33214836520998409       0.75190049880024790        1.0061106153984227        2.2637489072839383     
  0.10000000000000001        1.0206534561461615        2.2964703248099010        1.0112233445566778       0.33165936916234667       0.75319255961244447        1.0093254600784674        2.2709823078863725     
  0.12000000000000000        1.0295203769414398        2.3164208970204561        1.0162337662337662       0.33120083768882802       0.75494494182808025        1.0130743757866167        2.2794173683140593     
  0.14000000000000001        1.0398836295376328        2.3397382158541449        1.0222131556280882       0.33082331601534465       0.75721971578529890        1.0172864977979568        2.2888946429343471     
  0.16000000000000000        1.0517306792266854        2.3663940782172479        1.0291917533296844       0.33056918122952433       0.76006920029419212        1.0218996484474139        2.2992742319994215     
  0.17999999999999999        1.0650671520923221        2.3964011427984127        1.0372054568003306       0.33047206178967359       0.76353592371060597        1.0268622835942469        2.3104401611914551     
  0.20000000000000001        1.0799174017640008        2.4298142052650769        1.0462962962962963       0.33055769670344076       0.76765423900752505        1.0321334574018848        2.3223003023772417     
  0.22000000000000000        1.0963240287280527        2.4667291167135086        1.0565130073326794       0.33084550786841038       0.77245262645015123        1.0376815366213619        2.3347834807458971     
  0.23999999999999999        1.1143469878816419        2.5072807756651745        1.0679117147707979       0.33135035233544147       0.77795603974514282        1.0434823261606820        2.3478352573398853     
  0.26000000000000001        1.1340627525713449        2.5516412471535053        1.0805567472234139       0.33208414417862037       0.78418796790562340        1.0495170828243094        2.3614134599688290     
  0.28000000000000003        1.1555638280124199        2.6000186679172250        1.0945216049382716       0.33305721161261681       0.79117211005268295        1.0557706998549281        2.3754840984284273     
  0.29999999999999999        1.1789587732876396        2.6526572958977295        1.1098901098901099       0.33427936615197285       0.79893368865039638        1.0622301936755796        2.3900179596702316     
  0.32000000000000001        1.2043728110765699        2.7098388821299890        1.1267577738165973       0.33576071789804701       0.80750048466060476        1.0688835279822317        2.4049879620098991     
  0.34000000000000002        1.2319490709449088        2.7718854681436240        1.1452334288155184       0.33751229290112661       0.81690369532792517        1.0757187605913678        2.4203672355342478     
  0.35999999999999999        1.2618505132629965        2.8391637147796396        1.1654411764705883       0.33954651092509541       0.82717871374513596        1.0827234808237465        2.4361278562147062     
  0.38000000000000000        1.2942626062050619        2.9120909254388612        1.1875227260921510       0.34187757563827392       0.83836592239667085        1.0898845067537035        2.4522401647182326     
  0.40000000000000002        1.3293968715139586        2.9911430240527563        1.2116402116402116       0.34452182050226121       0.85051158762243084        1.0971878231784786        2.4686726268383010     
  0.41999999999999998        1.3674954737956189        3.0768648809961756        1.2379796017484215       0.34749804554808644       0.86366894175934661        1.1046187570931489        2.4853922283135055     
  0.44000000000000000        1.4088371048556980        3.1698835528450808        1.2667548500881836       0.35082787411426875       0.87789954619633670        1.1121624049131282        2.5023654360781906     
  0.46000000000000002        1.4537445143864736        3.2709252264224280        1.2982129770562039       0.35453615485516371       0.89327504276238479        1.1198043435335749        2.5195597981461395     
  0.47999999999999998        1.5025941703771553        3.3808369547218202        1.3326403326403327       0.35865143291738949       0.90987942400682109        1.1275316754788498        2.5369462951968731     
  0.50000000000000000        1.5558287110866944        3.5006146738469242        1.3703703703703702       0.36320651506281587       0.92781198700469802        1.1353344774618748        2.5545025998342421     
  0.52000000000000002        1.6139730964471419        3.6314395436697890        1.4117933723196883       0.36823915671535268       0.94719118352748732        1.1432077427366658        2.5722174468796704     
  0.54000000000000004        1.6776557122283891        3.7747254322025192        1.4573687182382835       0.37379290464005199       0.96815964681009348        1.1511539323397957        2.5900963736655020     
  0.56000000000000005        1.7476361739283897        3.9321814743515926        1.5076405076405077       0.37991813770836153       0.99089076958072420        1.1591862811391693        2.6081691586448201     
  0.57999999999999996        1.8248422950717560        4.1058952505914572        1.5632576518652468       0.38667336080861092        1.0155973417305668        1.1673330453047308        2.6264993782006361     
  0.59999999999999998        1.9104197470202133        4.2984445215404152        1.6250000000000000       0.39412682478346572        1.0425429481739121        1.1756429343059072        2.6451966286402553     
  0.62000000000000000        2.0057995402168465        4.5130490607633797        1.6938127211031695       0.40235857042239109        1.0720571086230877        1.1841920523522478        2.6644321444368768     
  0.64000000000000001        2.1127909246953518        4.7537796809221078        1.7708521529659740       0.41146303024985131        1.1045555606527053        1.1930927969520915        2.6844588199867916     
  0.66000000000000003        2.2337111925942996        5.0258502894384529        1.8575478384124735       0.42155237314943955        1.1405677274062878        1.2025053520679831        2.7056370692093306     
  0.68000000000000005        2.3715701305836903        5.3360329064628811        1.9556878306878311       0.43276085162365796        1.1807744102393714        1.2126527146719368        2.7284686352965419     
  0.70000000000000007        2.5303372464786462        5.6932589247679699        2.0675381263616561       0.44525052227228845        1.2260603455691215        1.2238406839182492        2.7536415663524738     


==> Data-Interp_Plot_N-E=5-delta=1-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000474999995        1.0000000111111111       0.33333333111111146       0.75000000250000054        1.0000000000000000        2.2500000224999992     
   2.0000000000000000E-002   1.0008442872002605        2.2518996937406892        1.0004446222933618       0.33324498455608553       0.75010076713913187        1.0003994984014954        2.2508988939123524     
   4.0000000000000001E-002   1.0033756345169356        2.2575952253234473        1.0017806267806268       0.33298631989234528       0.75041212196610485        1.0015921837998132        2.2535824360854031     
   5.9999999999999998E-002   1.0075897005783161        2.2670768741617215        1.0040144520272982       0.33257576343656525       0.75096012878230634        1.0035609644256018        2.2580121925377248     
   8.0000000000000002E-002   1.0134806247897810        2.2803314539173365        1.0071569153694757       0.33204177446520866       0.75178484183844918        1.0062787839558063        2.2641272865418358     
  0.10000000000000001        1.0210428914413026        2.2973465542424676        1.0112233445566778       0.33141996826312303       0.75293606125185619        1.0097105731215597        2.2718488122419962     
  0.12000000000000000        1.0302737239499182        2.3181159278253172        1.0162337662337662       0.33074990676634181       0.75446875756087239        1.0138156885060718        2.2810853219495137     
  0.14000000000000001        1.0411757662861865        2.3426455235997681        1.0222131556280882       0.33007207539973710       0.75643897326421006        1.0185505558427943        2.2917387735636741     
  0.16000000000000000        1.0537598186453985        2.3709596420057375        1.0291917533296844       0.32942542164727329       0.75890073666982694        1.0238712338538207        2.3037102992081988     
  0.17999999999999999        1.0680474282953760        2.4031067643968482        1.0372054568003306       0.32884564209629463       0.76190419341011961        1.0297356547442233        2.3169052463435538     
  0.20000000000000001        1.0840732074188908        2.4391647681859809        1.0462962962962963       0.32836423136123771       0.76549488620381001        1.0361053778949385        2.3312371235759817     
  0.22000000000000000        1.1018868377253443        2.4792454372216488        1.0565130073326794       0.32800818613006039       0.76971394880161048        1.0429467903574656        2.3466303017705994     
  0.23999999999999999        1.1215548048357480        2.5234983641542854        1.0679117147707979       0.32780019930785192       0.77459892543678366        1.0502317764518421        2.3630215206468588     
  0.26000000000000001        1.1431619690657169        2.5721144846980559        1.0805567472234139       0.32775917159710022       0.78018495088183737        1.0579379423662592        2.3803603941276861     
  0.28000000000000003        1.1668131185355743        2.6253295721286647        1.0945216049382716       0.32790089172076553       0.78650608985506032        1.0660485149271861        2.3986091825722595     
  0.29999999999999999        1.1926346692346430        2.6834280624280931        1.1098901098901099       0.32823877387660760       0.79359670759178713        1.0745520406558287        2.4177421156530343     
  0.32000000000000001        1.2207766829405462        2.7467475946031210        1.1267577738165973       0.32878457927331078       0.80149280816815693        1.0834420004662315        2.4377445254264649     
  0.34000000000000002        1.2514153768161604        2.8156846572785907        1.1452334288155184       0.32954908093893731       0.81023332682467430        1.0927164359977497        2.4586120055810556     
  0.35999999999999999        1.2847563059907796        2.8907017495051779        1.1654411764705883       0.33054265506897751       0.81986139719861995        1.1023776628148616        2.4803497661369351     
  0.38000000000000000        1.3210384187197297        2.9723365048687160        1.1875227260921510       0.33177579832973708       0.83042563745505460        1.1124321281371610        2.5029723133383341     
  0.40000000000000002        1.3605392178854885        3.0612133048679611        1.2116402116402116       0.33325958030564712       0.84198151514411346        1.1228904586789943        2.5265035572927714     
  0.41999999999999998        1.4035813175816259        3.1580580312287703        1.2379796017484215       0.33500604551591850       0.85459286328914374        1.1337677383332245        2.5509774367595286     
  0.44000000000000000        1.4505407653140849        3.2637167908573765        1.2667548500881836       0.33702858177956796       0.86833363320160306        1.1450840557904529        2.5764391512929095     
  0.46000000000000002        1.5018576174312075        3.3791797105584527        1.2982129770562039       0.33934227247509374       0.88328998581023321        1.1568653685191856        2.6029471051976376     
  0.47999999999999998        1.5580494203809181        3.5056112698644122        1.3326403326403327       0.34196425036097022       0.89956284572372769        1.1691447418566774        2.6305756954832797     
  0.50000000000000000        1.6197284824040974        3.6443891623463212        1.3703703703703702       0.34491407074762059       0.91727107397516994        1.1819640408332210        2.6594191184689375     
  0.52000000000000002        1.6876241484089676        3.7971544140823230        1.4117933723196883       0.34821412239644717       0.93655546047149585        1.1953761791553441        2.6895964299954871     
  0.54000000000000004        1.7626117596656510        3.9658765429717726        1.4573687182382835       0.35189009591351916       0.95758380128709231        1.2094480670484891        2.7212581780716811     
  0.56000000000000005        1.8457506588283814        4.1529390700370135        1.5076405076405077       0.35597153191894981       0.98055741752438852        1.2242644516267107        2.7545950437060482     
  0.57999999999999996        1.9383345985400164        4.3612529387859293        1.5632576518652468       0.36049247525909811        1.0057196043518739        1.2399329168574909        2.7898490908278442     
  0.59999999999999998        2.0419594028413264        4.5944087533860545        1.6250000000000000       0.36549226744558627        1.0333666909827190        1.2565904157106240        2.8273284636221874     
  0.62000000000000000        2.1586149994252342        4.8568838512409886        1.6938127211031695       0.37101651799955021        1.0638626764132790        1.2744118617812441        2.8674267176820649     
  0.64000000000000001        2.2908124623710591        5.1543281491484736        1.7708521529659740       0.37711830739693952        1.0976588328504131        1.2936215392051127        2.9106484923179869     
  0.66000000000000003        2.4417622911085681        5.4939652709779860        1.8575478384124735       0.38385969125659070        1.1353203234294049        1.3145084437373507        2.9576440279854781     
  0.68000000000000005        2.6156292267084358        5.8851658843363674        1.9556878306878311       0.39131359940285038        1.1775629060761494        1.3374472217537117        3.0092562790384125     
  0.70000000000000007        2.8179040461842448        6.3402842377649913        2.0675381263616561       0.39956625769482301        1.2253044397605910        1.3629272619282178        3.0665863700043525     


==> Data-Interp_Plot_N-E=5-delta=10-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000332499956        1.0000000111111111       0.33333333311111224       0.75000000225000107        1.0000000000000000        2.2500000082499958     
   2.0000000000000000E-002   1.0005885298855814        2.2513242255121226        1.0004446222933618       0.33332616073812993       0.75009175315118182        1.0001438547488417        2.2503236814360763     
   4.0000000000000001E-002   1.0023253680017183        2.2552321113311802        1.0017806267806268       0.33332343244709706       0.75038555170466192        1.0005437840815414        2.2512235224379502     
   5.9999999999999998E-002   1.0051362345569002        2.2615565611738009        1.0040144520272982       0.33337055515414510       0.75092182666162510        1.0011173083171434        2.2525139519727864     
   8.0000000000000002E-002   1.0089250204841409        2.2700813296360698        1.0071569153694757       0.33351796929647953       0.75173282697495769        1.0017555519879389        2.2539500002373414     
  0.10000000000000001        1.0135885598399521        2.2805742933417075        1.0112233445566778       0.33380668368401073       0.75282176371150156        1.0023389754183396        2.2552627029605565     
  0.12000000000000000        1.0190167636128946        2.2927877520113160        1.0162337662337662       0.33426550425253482       0.75415704489964941        1.0027385516935250        2.2561617495830202     
  0.14000000000000001        1.0250838931273021        2.3064387936204644        1.0222131556280882       0.33491445458479008       0.75567379107341770        1.0028083662132783        2.2563188322530410     
  0.16000000000000000        1.0316369599447808        2.3211831941776810        1.0291917533296844       0.33576897743378575       0.75727511906701683        1.0023758624860899        2.2553456988632989     
  0.17999999999999999        1.0384834861375511        2.3365878783390617        1.0372054568003306       0.33684283819811006       0.75883026596006908        1.0012321964443462        2.2527724502599407     
  0.20000000000000001        1.0453784426662456        2.3521015307578814        1.0462962962962963       0.33814968272876417       0.76016936042597139       0.99912277046379350        2.2480262417862940     
  0.22000000000000000        1.0520094739007404        2.3670213512559766        1.0565130073326794       0.33970375449580292       0.76107538138448094       0.99573737217460789        2.2404090956076970     
  0.23999999999999999        1.0579795744246183        2.3804540776332073        1.0679117147707979       0.34152021042951602       0.76127377035617405       0.99069948530999785        2.2290738501207619     
  0.26000000000000001        1.0627866250086415        2.3912699416070939        1.0805567472234139       0.34361529696954368       0.76041997167759712       0.98355467174519584        2.2129980195410126     
  0.28000000000000003        1.0657994371589097        2.3980487690453733        1.0945216049382716       0.34600651422880641       0.75808507733829988       0.97375825583747533        2.1909560836678210     
  0.29999999999999999        1.0662301948997734        2.3990179739766395        1.1098901098901099       0.34871282111455315       0.75373977851982310       0.96066285954412423        2.1614914418997442     
  0.32000000000000001        1.0631034603657805        2.3919828211711915        1.1267577738165973       0.35175489902926560       0.74673696094486752       0.94350666743310396        2.1228900095084100     
  0.34000000000000002        1.0552222715763064        2.3742501461328254        1.1452334288155184       0.35515547856530888       0.73629351507463781       0.92140366911257898        2.0731582631048791     
  0.35999999999999999        1.0411323449650218        2.3425478107889450        1.1654411764705883       0.35893973121348877       0.72147226177961477       0.89333754251425623        2.0100094780271074     
  0.38000000000000000        1.0190860319431922        2.2929436057567889        1.1875227260921510       0.36313573057426574       0.70116531932161907       0.85816129735885993        1.9308629261372618     
  0.40000000000000002       0.98700848786487683        2.2207691305140007        1.2116402116402116       0.36777499209960501       0.67408075564296288       0.81460526759467033        1.8328618588084984     
  0.41999999999999998       0.94246949880164066        2.1205564036407982        1.2379796017484215       0.37289310592750152       0.63873496989069278       0.76129647689061819        1.7129170792845836     
  0.44000000000000000       0.88266556127633222        1.9859975422203735        1.2667548500881836       0.37853048371885922       0.59345390330955561       0.69679273067103831        1.5677836497583733     
  0.46000000000000002       0.80441807794014908        1.8099407021122329        1.2982129770562039       0.38473324786761548       0.53638684644059342       0.61963491437453233        1.3941785624546832     
  0.47999999999999998       0.70419483437214836        1.5844384007518089        1.3326403326403327       0.39155430063810448       0.46553721564269190       0.52842077862173709        1.1889467562583775     
  0.50000000000000000       0.57816312627168154        1.3008670533352049        1.3703703703703702       0.39905462257559798       0.37881511612762664       0.42190282656173894       0.94928136324460921     
  0.52000000000000002       0.42228382376493506       0.95013861751203921        1.4117933723196883       0.40730486517087838       0.27411665834889187       0.29911163824429332       0.67300118851732971     
  0.54000000000000004       0.23245604370167053       0.52302610605792110        1.4573687182382835       0.41638732397697181       0.14943468865917142       0.15950393567217236       0.35888385657829458     
  0.56000000000000005        4.7216541764753522E-003   1.0623722054064522E-002   1.5076405076405077       0.42639840768849391        3.0046540568664515E-003   3.1318170379540104E-003   7.0465883612340005E-003
  0.57999999999999996      -0.26446276875742630      -0.59504123849759505        1.5632576518652468       0.43745175982043583      -0.16651243423367723      -0.16917414181875259      -0.38064182048787931     
  0.59999999999999998      -0.57788198892341436       -1.3002344942922559        1.6250000000000000       0.44968224818891644      -0.35981068957915108      -0.35561968944266170      -0.80014430417984983     
  0.62000000000000000      -0.93714640420826645       -2.1085794406287133        1.6938127211031695       0.46325112208521213      -0.57668818973143354      -0.55327628783579252       -1.2448716521950602     
  0.64000000000000001       -1.3422113813696361       -3.0199756527102037        1.7708521529659740       0.47835276152700468      -0.81577318061176496      -0.75794661572116329       -1.7053798916256737     
  0.66000000000000003       -1.7908464935985484       -4.0294046701423722        1.8575478384124735       0.49522362928358332       -1.0742422689396325      -0.96409173237086798       -2.1692064057882057     
  0.68000000000000005       -2.2780783659473411       -5.1256763991276131        1.9556878306878311       0.51415432075712486       -1.3475507829321596       -1.1648476589733159       -2.6209072422999489     
  0.70000000000000007       -2.7956389884713690       -6.2901878170155650        2.0675381263616561       0.53550605047055588       -1.6292002510907035       -1.3521583877409031       -3.0423563835723328     


==> Data-Interp_Plot_N-E=5-delta=10-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000332499983        1.0000000111111111       0.33333333311111168       0.75000000225000063        1.0000000000000000        2.2500000082499980     
   2.0000000000000000E-002   1.0005899858728691        2.2513275014835705        1.0004446222933618       0.33332531348267075       0.75009093803107174        1.0001453100890687        2.2503269559516013     
   4.0000000000000001E-002   1.0023471511612985        2.2552811234409629        1.0017806267806268       0.33331119913599794       0.75037431903491980        1.0005655285226298        2.2512724474305807     
   5.9999999999999998E-002   1.0052362506034651        2.2617815972819000        1.0040144520272982       0.33331759056747179       0.75087723177051746        1.0012169244605906        2.2527380882963666     
   8.0000000000000002E-002   1.0092075012961970        2.2707169114725909        1.0071569153694757       0.33338002941548700       0.75163230196683539        1.0020360254781013        2.2545810655925234     
  0.10000000000000001        1.0142047118325077        2.2819606353454471        1.0112233445566778       0.33353498006576004       0.75266626222366972        1.0029482888827870        2.2566336582605921     
  0.12000000000000000        1.0201704086827001        2.2953834534567399        1.0162337662337662       0.33381460814682351       0.75399239183133604        1.0038737679409635        2.2587159861491246     
  0.14000000000000001        1.0270470946418615        2.3108559970935025        1.0222131556280882       0.33424497375079065       0.75560757346718621        1.0047289064896034        2.2606400478906195     
  0.16000000000000000        1.0347755804008532        2.3282450903082061        1.0291917533296844       0.33484659022738661       0.75749239845844663        1.0054254598820971        2.2622072930294763     
  0.17999999999999999        1.0432917705122522        2.3474065183420172        1.0372054568003306       0.33563599466733446       0.75961239550630200        1.0058680035514160        2.2632030162890953     
  0.20000000000000001        1.0525229114385757        2.3681765857331802        1.0462962962962963       0.33662740834798011       0.76191911353184683        1.0059511123751654        2.2633900111432168     
  0.22000000000000000        1.0623837862421182        2.3903635543690251        1.0565130073326794       0.33783408126323661       0.76435052826671035        1.0055567614151053        2.2625027214798283     
  0.23999999999999999        1.0727729816036862        2.4137392442779935        1.0679117147707979       0.33926924693826171       0.76683070743098170        1.0045521354296889        2.2602423130043530     
  0.26000000000000001        1.0835691917865879        2.4380307175484965        1.0805567472234139       0.34094675928072438       0.76926887394943422        1.0027878745013372        2.2562727259010065     
  0.28000000000000003        1.0946274945491286        2.4629118991319014        1.0945216049382716       0.34288151762842783       0.77155806331213250        1.0000967562201668        2.2502177097461717     
  0.29999999999999999        1.1057755703072758        2.4879950699584064        1.1098901098901099       0.34508977333497004       0.77357357012170991       0.99629285164380255        2.2416589244179699     
  0.32000000000000001        1.1168098993443880        2.5128223106588004        1.1267577738165973       0.34758938641504294       0.77517136817561594       0.99117125056123256        2.2301353219399340     
  0.34000000000000002        1.1274920459719404        2.5368571409259744        1.1452334288155184       0.35040007850005928       0.77618668732301699       0.98450851165404962        2.2151441593438048     
  0.35999999999999999        1.1375452189767816        2.5594767805211354        1.1654411764705883       0.35354371261124284       0.77643294367551430       0.97606404731734731        2.1961441145165579     
  0.38000000000000000        1.1466513854400571        2.5799656553662849        1.1875227260921510       0.35704462081187727       0.77570124671150076       0.96558269832357602        2.1725610791941015     
  0.40000000000000002        1.1544493126290341        2.5975109918007644        1.2116402116402116       0.36092999627996619       0.77376074481606205       0.95279878825865083        2.1437972814425525     
  0.41999999999999998        1.1605340225990382        2.6112015894355900        1.2379796017484215       0.36523036542779297       0.77036011689391348       0.93744196903956811        2.1092444380729227     
  0.44000000000000000        1.1644582681587767        2.6200311420754829        1.2667548500881836       0.36998015747144702       0.76523056884897778       0.91924517282577578        2.0683016464417663     
  0.46000000000000002        1.1657367779231864        2.6229077890879151        1.2982129770562039       0.37521839284817099       0.75809074674494592       0.89795496692631549        2.0203986829923366     
  0.47999999999999998        1.1638541727078870        2.6186719272908952        1.3326403326403327       0.38098951801593339       0.74865402988645691       0.87334456051895115        1.9650252683727309     
  0.50000000000000000        1.1582776258898619        2.6061246967649185        1.3703703703703702       0.38734442273454622       0.73663871320409724       0.84522962828404236        1.9017666706122380     
  0.52000000000000002        1.1484755279896663        2.5840699761635588        1.4117933723196883       0.39434168758191707       0.72178162556167380       0.81348698985848722        1.8303457338928624     
  0.54000000000000004        1.1339436249997059        2.5513731939529620        1.4573687182382835       0.40204912531204567       0.70385575601854755       0.77807601014644334        1.7506710292486229     
  0.56000000000000005        1.1142403415866353        2.5070408056184190        1.5076405076405077       0.41054570142897140       0.68269247266675992       0.73906236156449234        1.6628903196173708     
  0.57999999999999996        1.0890332970059369        2.4503249544737131        1.5632576518652468       0.41992394963473240       0.65820892131468245       0.69664351734142793        1.5674479197655204     
  0.59999999999999998        1.0581594180392435        2.3808587257720970        1.6250000000000000       0.43029304056610590       0.63044119401281240       0.65117503372096652        1.4651438312443674     
  0.62000000000000000        1.0217016328135846        2.2988287078021430        1.6938127211031695       0.44178272355710735       0.59958388248652061       0.60319634599296046        1.3571917834605296     
  0.64000000000000001       0.98008604305433833        2.2051936294601204        1.7708521529659740       0.45454845059538124       0.56603672184323961       0.55345447800520886        1.2452725800777182     
  0.66000000000000003       0.93420499061812468        2.1019612599530948        1.8575478384124735       0.46877812442817840       0.53045926284386880       0.50292379107532703        1.1315785340686062     
  0.68000000000000005       0.88557404125135231        1.9925416222608781        1.9556878306878311       0.48470111382276032       0.49383502238615573       0.45281973799448377        1.0188444142233504     
  0.70000000000000007       0.83653548087480956        1.8822048597831249        2.0675381263616561       0.50260048998016560       0.45754758894568148       0.40460462590923973       0.91036041163377679     


==> Data-Interp_Plot_N-E=5-delta=10-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000332499992        1.0000000111111111       0.33333333311111141       0.75000000225000030        1.0000000000000000        2.2500000082499989     
   2.0000000000000000E-002   1.0005907231257587        2.2513291603025980        1.0004446222933618       0.33332488226846635       0.75009052033804702        1.0001460470143133        2.2503286140334087     
   4.0000000000000001E-002   1.0023585655848424        2.2553068058943166        1.0017806267806268       0.33330465642451129       0.75036813447489215        1.0005769226575985        2.2512980842343548     
   5.9999999999999998E-002   1.0052911596636285        2.2619051426690944        1.0040144520272982       0.33328714455348146       0.75084965632598366        1.0012716139729407        2.2528611396996063     
   8.0000000000000002E-002   1.0093702112709431        2.2710830089211806        1.0071569153694757       0.33329382897318516       0.75155910703507389        1.0021975792281386        2.2549445615314405     
  0.10000000000000001        1.0145741954525505        2.2827919735028295        1.0112233445566778       0.33335011306661111       0.75252313603215981        1.0033136716897968        2.2574557695793795     
  0.12000000000000000        1.0208810299426838        2.2969823513153318        1.0162337662337662       0.33348239502553989       0.75376670339039664        1.0045730374314006        2.2602893425083779     
  0.14000000000000001        1.0282701719305236        2.3136079210336606        1.0222131556280882       0.33371588371740440       0.75530989568309137        1.0059254057671936        2.2633321712750689     
  0.16000000000000000        1.0367238932506357        2.3326287942849993        1.0291917533296844       0.33407336934193460       0.75716615315822322        1.0073185112645311        2.2664666586555717     
  0.17999999999999999        1.0462277621829814        2.3540124996987806        1.0372054568003306       0.33457484946688792       0.75934172209191286        1.0086986786930690        2.2695720353811684     
  0.20000000000000001        1.0567705254648883        2.3777337174336175        1.0462962962962963       0.33523775622898816       0.76183593420341011        1.0100107789232970        2.2725242609100063     
  0.22000000000000000        1.0683436354503604        2.4037732152857361        1.0565130073326794       0.33607751428753191       0.76464191306430163        1.0111978176378862        2.2751950980276248     
  0.23999999999999999        1.0809406432582702        2.4321164832723836        1.0679117147707979       0.33710821910639055       0.76774741300709493        1.0122003910226982        2.2774508881517233     
  0.26000000000000001        1.0945566247808360        2.4627524421508880        1.0805567472234139       0.33834330503646876       0.77113562328409946        1.0129561818526760        2.2791514175254086     
  0.28000000000000003        1.1091877543773476        2.4956724842295239        1.0945216049382716       0.33979614076090692       0.77478587441150049        1.0133996091965782        2.2801491290528468     
  0.29999999999999999        1.1248311057890827        2.5308700254260694        1.1098901098901099       0.34148053578354576       0.77867425304526661        1.0134617006350075        2.2802888347898249     
  0.32000000000000001        1.1414847443432963        2.5683407127267834        1.1267577738165973       0.34341116760547236       0.78277417157606288        1.0130702299572154        2.2794080257615628     
  0.34000000000000002        1.1591481764302263        2.6080834355096849        1.1452334288155184       0.34560395099658558       0.78705695901066242        1.0121501522257554        2.2773378508581872     
  0.35999999999999999        1.1778232378949238        2.6501023244262001        1.1654411764705883       0.34807637420626891       0.79149254976161054        1.0106243667730688        2.2739048335770549     
  0.38000000000000000        1.1975155296461493        2.6944099815212263        1.1875227260921510       0.35084782640098228       0.79605035312517991        1.0084148426300947        2.2689334042371345     
  0.40000000000000002        1.2182365453193622        2.7410322674749290        1.2116402116402116       0.35393993878180585       0.80070039243391622        1.0054441468281929        2.2622493386583473     
  0.41999999999999998        1.2400066828146858        2.7900150775632642        1.2379796017484215       0.35737696023634002       0.80541481137888804        1.0016374218454436        2.2536842074157559     
  0.44000000000000000        1.2628593912228987        2.8414336722415960        1.2667548500881836       0.36118618779336148       0.81016985715364753       0.99692486290205051        2.2430809497542428     
  0.46000000000000002        1.2868467811397439        2.8954053003520781        1.2982129770562039       0.36539847297264311       0.81494846691841627       0.99124474811218111        2.2303006914301755     
  0.47999999999999998        1.3120471260257822        2.9521060771835761        1.3326403326403327       0.37004882761776225       0.81974360681449410       0.98454707430665256        2.2152309253124804     
  0.50000000000000000        1.3385748146809775        3.0117933775398109        1.3703703703703702       0.37517715725110568       0.82456254312306743       0.97679784859348229        2.1977951673939162     
  0.52000000000000002        1.3665934944711609        3.0748354079993447        1.4117933723196883       0.38082915681990415       0.82943226590188057       0.96798408070871722        2.1779641895804813     
  0.54000000000000004        1.3963333935506448        3.1417501819170348        1.4573687182382835       0.38705741357472367       0.83440634088860688       0.95811951470551360        2.1557689159918905     
  0.56000000000000005        1.4281141617399833        3.2132569113997573        1.5076405076405077       0.39392277577112933       0.83957354249211935       0.94725113206393630        2.1313150549586775     
  0.57999999999999996        1.4623750769304442        3.2903439717174696        1.5632576518652468       0.40149606549687655       0.84506873016080775       0.93546645457591759        2.1047995305134117     
  0.59999999999999998        1.4997152115394408        3.3743592758292715        1.6250000000000000       0.40986024162443818       0.85108658961172279       0.92290167889411900        2.0765287851257055     
  0.62000000000000000        1.5409472794238570        3.4671314299401739        1.6938127211031695       0.41911315839621094       0.85789909715082868       0.90975069282859333        2.0469390663697773     
  0.64000000000000001        1.5871706167566486        3.5711339404758813        1.7708521529659740       0.42937112225814728       0.86587792503632643       0.89627506832433723        2.0166189111240271     
  0.66000000000000003        1.6398714799807634        3.6897108844824431        1.8575478384124735       0.44077353341688552       0.87552356402836184       0.88281521707836630        1.9863342457095488     
  0.68000000000000005        1.7010632488555231        3.8273923664852787        1.9556878306878311       0.45348902394536611       0.88750382412662521       0.86980306420270992        1.9570569016319717     
  0.70000000000000007        1.7734864202824219        3.9903445046038715        2.0675381263616561       0.46772369537483482       0.90270580924973864       0.85777689773910670        1.9299980269896486     


==> Data-Interp_Plot_N-E=5-delta=10-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        2.2500000332499996        1.0000000111111111       0.33333333311111124       0.75000000225000019        1.0000000000000000        2.2500000082499998     
   2.0000000000000000E-002   1.0005910941200804        2.2513299950398347        1.0004446222933618       0.33332466472219618       0.75009030890230388        1.0001464178437598        2.2503294483996674     
   4.0000000000000001E-002   1.0023644154088613        2.2553199679985547        1.0017806267806268       0.33330126911142305       0.75036488777184374        1.0005827620838437        2.2513112229434560     
   5.9999999999999998E-002   1.0053200876808785        2.2619702307088692        1.0040144520272982       0.33327073685818037       0.75083429727276152        1.0013004263247078        2.2529259674913211     
   8.0000000000000002E-002   1.0094588396093320        2.2712824226855033        1.0071569153694757       0.33324496462516623       0.75151490204872984        1.0022855777693997        2.2551425582500051     
  0.10000000000000001        1.0147826762259855        2.2832610552499912        1.0112233445566778       0.33323917502348216       0.75242727979971635        1.0035198385834647        2.2579196450918340     
  0.12000000000000000        1.0212957324430534        2.2979154319549528        1.0162337662337662       0.33327079981372887       0.75359443797085224        1.0049811152957233        2.2612075177064717     
  0.14000000000000001        1.0290052142522281        2.3152617662819361        1.0222131556280882       0.33335839557650576       0.75504012396821618        1.0066444752937638        2.2649500777157852     
  0.16000000000000000        1.0379223572671150        2.3353253383619266        1.0291917533296844       0.33352072362691970       0.75678744435610512        1.0084829823418768        2.2690867185892074     
  0.17999999999999999        1.0480633541236439        2.3581425816263049        1.0372054568003306       0.33377607059372938       0.75885790962098787        1.0104684263829049        2.2735539676979002     
  0.20000000000000001        1.0594502309330245        2.3837630548260247        1.0462962962962963       0.33414183092275002       0.76127092721736433        1.0125719133814770        2.2782868134620413     
  0.22000000000000000        1.0721116822907473        2.4122513208018943        1.0565130073326794       0.33463433026151790       0.76404369804869066        1.0147643112409952        2.2832197086640447     
  0.23999999999999999        1.0860838996239850        2.4436888102662557        1.0679117147707979       0.33526884412293378       0.76719143678460033        1.0170165723153306        2.2882872960998801     
  0.26000000000000001        1.1014114468009566        2.4781757919240825        1.0805567472234139       0.33605975802482418       0.77072782999780098        1.0192999690844886        2.2934249388493240     
  0.28000000000000003        1.1181482502843392        2.5158336003181923        1.0945216049382716       0.33702081878256779       0.77466565856208147        1.0215862872540278        2.2985691547496492     
  0.29999999999999999        1.1363587807205402        2.5568072944051443        1.1098901098901099       0.33816543650989428       0.77901753252833628        1.0238480217282586        2.3036580573353280     
  0.32000000000000001        1.1561195115070144        2.6012689393317556        1.1267577738165973       0.33950700887663104       0.78379671070275792        1.0260586181151732        2.3086318992241228     
  0.34000000000000002        1.1775207504422596        2.6494217276476486        1.1452334288155184       0.34105925054580122       0.78901799936616079        1.0281927979902741        2.3134338039607072     
  0.35999999999999999        1.2006689557023760        2.7015051902525884        1.1654411764705883       0.34283652014361549       0.79469874351010350        1.0302270018288160        2.3180107626142084     
  0.38000000000000000        1.2256896696143598        2.7578017973864903        1.1875227260921510       0.34485414428439370       0.80085993981211678        1.0321399803998537        2.3223149644148253     
  0.40000000000000002        1.2527312356522784        2.8186453218709393        1.2116402116402116       0.34712874333489530       0.80752751442882920        1.0339135640568393        2.3263055276576750     
  0.41999999999999998        1.2819695089824255        2.8844314378359428        1.2379796017484215       0.34967856727072855       0.81473382206671396        1.0355336399856521        2.3299506985108693     
  0.44000000000000000        1.3136138330819398        2.9556311681120242        1.2667548500881836       0.35252385272254722       0.82251943739324207        1.0369913701820075        2.3332305914646954     
  0.46000000000000002        1.3479146406924041        3.0328079863760706        1.2982129770562039       0.35568721466906106       0.83093532753484900        1.0382846878681891        2.3361405562692741     
  0.47999999999999998        1.3851731558130422        3.1166396466363517        1.3326403326403327       0.35919408868741037       0.84004551732469146        1.0394201175492266        2.3386952730609756     
  0.50000000000000000        1.4257538382320294        3.2079461834283807        1.3703703703703702       0.36307324265899621       0.84993038982454383        1.0404149745943498        2.3409337014207106     
  0.52000000000000002        1.4701004437673180        3.3077260473573045        1.4117933723196883       0.36735738079096963       0.86069080713611212        1.0413000152325944        2.3429250428640622     
  0.54000000000000004        1.5187569031981278        3.4172030826944542        1.4573687182382835       0.37208386824840622       0.87245329592112153        1.0421226290002497        2.3447759238480734     
  0.56000000000000005        1.5723946990833155        3.5378881252195833        1.5076405076405077       0.37729561222926233       0.88537662621734625        1.0429506958626376        2.3466390742952776     
  0.57999999999999996        1.6318491180287589        3.6716605698236902        1.5632576518652468       0.38304214581367863       0.89966023303110143        1.0438772739818847        2.3487238750712276     
  0.59999999999999998        1.6981677975046821        3.8208776008496135        1.6250000000000000       0.38938097561396784       0.91555510641254112        1.0450263485373619        2.3513092928305315     
  0.62000000000000000        1.7726765682688528        3.9885223375464141        1.6938127211031695       0.39637927496188752       0.93337803679751918        1.0465599684543199        2.3547599376563393     
  0.64000000000000001        1.8570700443904946        4.1784076616261911        1.7708521529659740       0.40411603384033268       0.95353049612656182        1.0486872446772175        2.3595463091754092     
  0.66000000000000003        1.9535382934152969        4.3954612251395657        1.8575478384124735       0.41268481921347666       0.97652404075193344        1.0516759109638010        2.3662708083448782     
  0.68000000000000005        2.0649472115747964        4.6461312947027862        1.9556878306878311       0.42219736142837894        1.0030150736191008        1.0558675071329742        2.3757018997600987     
  0.70000000000000007        2.1951007050862756        4.9389766594312174        2.0675381263616561       0.43278827447416779        1.0338533344799499        1.0616978238457468        2.3888201124119375     


==> Data-Plot_N-E=0-nub=0-05-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        1250000.0000000000       -1.2499999473684216E-002   4999999.9500000030        2.4843749513157896E-002
   1.0000000000000000E-002   1.0000694492673103        9500.0499999999993        125.00000000000000       -1.2494737396118968E-002   499.95000000000073        2.4838881537402029E-002
   2.0000000000000000E-002   1.0002777970692409        2375.0499999999997        31.250000000000000       -1.2478956232500369E-002   124.95000000000027        2.4824275651347344E-002
   2.9999999999999999E-002   1.0004861448711717        1055.6055555555556        13.888888888888889       -1.2452676452168056E-002   55.505555555555475        2.4799930849177622E-002
   4.0000000000000001E-002   1.0008333912077227        593.79999999999995        7.8125000000000000       -1.2415931289996632E-002   31.200000000000045        2.4765844650202085E-002
   5.0000000000000003E-002   1.0011111882769637        380.04999999999990        4.9999999999999991       -1.2368767267464808E-002   19.950000000000045        2.4722013596283291E-002
   5.9999999999999998E-002   1.0013889853462046        263.93888888888893        3.4722222222222223       -1.2311244185312258E-002   13.838888888888846        2.4668433266609616E-002
   7.0000000000000007E-002   1.0016667824154455        193.92755102040815        2.5510204081632653       -1.2243435114102154E-002   10.154081632653060        2.4605098296606769E-002
   8.0000000000000002E-002   1.0018056809500659        148.48750000000001        1.9531250000000000       -1.2165426382692147E-002   7.7624999999999886        2.4532002400927299E-002
   8.9999999999999997E-002   1.0018056809500659        117.33395061728395        1.5432098765432101       -1.2077317564617189E-002   6.1228395061728520        2.4449138400443392E-002
  0.10000000000000001        1.0017362316827558        95.049999999999983        1.2499999999999998       -1.1979221462388218E-002   4.9500000000000028        2.4356498253155060E-002
  0.11000000000000000        1.0014584346135149        78.562396694214883        1.0330578512396695       -1.1871264089711290E-002   4.0822314049586765        2.4254073088912330E-002
  0.12000000000000000        1.0010417390096535        66.022222222222226       0.86805555555555558       -1.1753584651632449E-002   3.4222222222222172        2.4141853247836909E-002
  0.13000000000000000        1.0004861448711717        56.263017751479282       0.73964497041420119       -1.1626335522614096E-002   2.9085798816568058        2.4019828322315601E-002
  0.14000000000000001       0.99972220293075909        48.519387755102031       0.63775510204081631       -1.1489682222549369E-002   2.5010204081632708        2.3887987202424833E-002
  0.14999999999999999       0.99881936245572611        42.272222222222226       0.55555555555555558       -1.1343803390721517E-002   2.1722222222222172        2.3746318124632654E-002
  0.16000000000000000       0.99770817417876245        37.159374999999997       0.48828125000000000       -1.1188890757715918E-002   1.9031250000000028        2.3594808723611901E-002
  0.17000000000000001       0.99645808736717822        32.921972318339094       0.43252595155709339       -1.1025149115293054E-002   1.6801038062283737        2.3433446086985554E-002
  0.17999999999999999       0.99499965275366342        29.370987654320992       0.38580246913580252       -1.0852796284231105E-002   1.4932098765432080        2.3262216812812982E-002
  0.19000000000000000       0.99333287033821793        26.365789473684210       0.34626038781163437       -1.0672063080147721E-002   1.3350415512465368        2.3081107069613350E-002
  0.20000000000000001       0.99152718938815199        23.799999999999994       0.31249999999999994       -1.0483193277310923E-002   1.2000000000000028        2.2890102658710543E-002
  0.20999999999999999       0.98958260990346547        21.591950113378687       0.28344671201814065       -1.0286443570449642E-002   1.0837868480725632        2.2689189078671956E-002
  0.22000000000000000       0.98736023334953815        19.678099173553722       0.25826446280991738       -1.0082083534575088E-002  0.98305785123966771        2.2478351591601851E-002
  0.23000000000000001       0.98499895826099038        18.008412098298674       0.23629489603024575       -9.8703955828246571E-003  0.89517958412098508        2.2257575291038556E-002
  0.23999999999999999       0.98242933537051180        16.543055555555554       0.21701388888888890       -9.6516749223406854E-003  0.81805555555555642        2.2026845171193462E-002
  0.25000000000000000       0.97972081394541288        15.250000000000000       0.20000000000000001       -9.4262295081967186E-003  0.75000000000000000        2.1786146197258802E-002
  0.26000000000000001       0.97673449545107294        14.103254437869822       0.18491124260355030       -9.1943799953848500E-003  0.68964497041420003        2.1535463376500467E-002
  0.27000000000000002       0.97360927842211265        13.081550068587104       0.17146776406035666       -8.9564596888779303E-003  0.63587105624142737        2.1274781829841504E-002
  0.28000000000000003       0.97027571359122167        12.167346938775509       0.15943877551020408       -8.7128144917812851E-003  0.58775510204081627        2.1004086863631807E-002
  0.28999999999999998       0.96673380095839989        11.346076099881094       0.14863258026159337       -8.4638028515884919E-003  0.54453032104637522        2.0723364041289445E-002
  0.29999999999999999       0.96298354052364743        10.605555555555556       0.13888888888888890       -8.2097957045573662E-003  0.50555555555555465        2.0432599254489436E-002
  0.31000000000000000       0.95909438155427462        9.9355359001040586       0.13007284079084289       -7.9511764182215363E-003  0.47029136316337095        2.0131778793566320E-002
  0.32000000000000001       0.95492742551566079        9.3273437499999989       0.12207031250000000       -7.6883407320546028E-003  0.43828125000000107        1.9820889416787831E-002
  0.33000000000000002       0.95062157094242661        8.7735996326905408       0.11478420569329660       -7.4216966963038151E-003  0.40913682277318664        1.9499918418148077E-002
  0.34000000000000002       0.94610736856726163        8.2679930795847731       0.10813148788927335       -7.1516646090104309E-003  0.38252595155709379        1.9168853693320227E-002
  0.35000000000000003       0.94131536912285574        7.8051020408163252       0.10204081632653060       -6.8786769512354691E-003  0.35816326530612219        1.8827683803400542E-002
  0.35999999999999999       0.93638447114382939        7.3802469135802475        9.6450617283950629E-002  -6.6031783205085411E-003  0.33580246913580236        1.8476398036067567E-002
  0.37000000000000000       0.93117577609556224        6.9893718042366686        9.1307523739956181E-002  -6.3256253625195054E-003  0.31523009495982546        1.8114986463773051E-002
  0.38000000000000000       0.92582818251267451        6.6289473684210520        8.6565096952908593E-002  -6.0464867010718466E-003  0.29626038781163455        1.7743439998573762E-002
  0.39000000000000001       0.92020279186054588        6.2958908612754767        8.2182774490466792E-002  -5.7662428663175398E-003  0.27873109796186668        1.7361750443206644E-002
  0.40000000000000002       0.91443850267379678        5.9874999999999989        7.8124999999999986E-002  -5.4853862212943701E-003  0.26250000000000018        1.6969910538003230E-002
  0.41000000000000003       0.90839641641780677        5.7013979773944072        7.4360499702557994E-002  -5.2044208867858717E-003  0.24744199881023210        1.6567914003233184E-002
  0.41999999999999998       0.90214598235988608        5.4354875283446722        7.0861678004535161E-002  -4.9238626645251478E-003  0.23344671201814027        1.6155755576460894E-002
  0.42999999999999999       0.89568720050003470        5.1879123850730133        6.7604110329908068E-002  -4.6442389587644690E-003  0.22041644131963167        1.5733431044493897E-002
  0.44000000000000000       0.88902007083825263        4.9570247933884302        6.4566115702479346E-002  -4.3660886962320795E-003  0.20826446280991728        1.5300937269496634E-002
  0.45000000000000001       0.88214459337453988        4.7413580246913574        6.1728395061728392E-002  -4.0899622444993851E-003  0.19691358024691397        1.4858272208838568E-002
  0.46000000000000002       0.87499131884158621        4.5396030245746690        5.9073724007561439E-002  -3.8164213287805344E-003  0.18629489603024574        1.4405434928241230E-002
  0.47000000000000003       0.86762969650670185        4.3505885015844266        5.6586690810321402E-002  -3.5460389471877081E-003  0.17634676324128584        1.3942425607785027E-002
  0.47999999999999998       0.86005972636988681        4.1732638888888891        5.4253472222222224E-002  -3.2793992844662619E-003  0.16701388888888857        1.3469245540333043E-002
  0.48999999999999999       0.85228140843114109        4.0066847147022076        5.2061640982923790E-002  -3.0170976242327070E-003  0.15824656393169523        1.2985897121925851E-002
  0.50000000000000000       0.84422529342315433        3.8500000000000001        5.0000000000000003E-002  -2.7597402597402849E-003  0.14999999999999991        1.2492383833698769E-002
  0.51000000000000001       0.83596083061323700        3.7024413687043447        4.8058439061899272E-002  -2.5079444031962835E-003  0.14223375624759704        1.1988710214870477E-002
  0.52000000000000002       0.82748802000138899        3.5633136094674556        4.6227810650887574E-002  -2.2623380936566025E-003  0.13491124260354992        1.1474881826349989E-002
  0.53000000000000003       0.81873741232030006        3.4319864720541116        4.4499822000711994E-002  -2.0235601035221602E-003  0.12799928800284777        1.0950905204507432E-002
  0.54000000000000004       0.80977845683728034        3.3078875171467761        4.2866941015089165E-002  -1.7922598436625366E-003  0.12146776406035675        1.0416787804652793E-002
  0.55000000000000004       0.80061115355233003        3.1904958677685946        4.1322314049586771E-002  -1.5690972671933874E-003  0.11528925619834718        9.8725379337660842E-003
  0.56000000000000005       0.79116605319813871        3.0793367346938769        3.9859693877551020E-002  -1.3547427719326939E-003  0.10943877551020442        9.3181646720218950E-003
  0.57000000000000006       0.78151260504201681        2.9739766081871339        3.8473376423514921E-002  -1.1498771015632687E-003  0.10389350569405975        8.7536777826512976E-003
  0.57999999999999996       0.77158135981665399        2.8740190249702735        3.7158145065398343E-002  -9.5519124552655675E-004   9.8632580261593716E-002   8.1790876096844711E-003
  0.58999999999999997       0.76144176678936037        2.7791008330939388        3.5909221488078145E-002  -7.7138633767658352E-004   9.3636885952312454E-002   7.5944049631180479E-003
  0.59999999999999998       0.75102437669282585        2.6888888888888891        3.4722222222222224E-002  -5.9917355371901307E-004   8.8888888888888573E-002   6.9996409910525244E-003
  0.60999999999999999       0.74032918952705051        2.6030771298038164        3.3593120128997588E-002  -4.3927400746439881E-004   8.4372480515990222E-002   6.3948070383463675E-003
  0.62000000000000000       0.72949510382665461        2.5213839750260143        3.2518210197710722E-002  -2.9241864592143528E-004   8.0072840790843092E-002   5.7799144913355171E-003
  0.63000000000000000       0.71831377178970757        2.4435500125976315        3.1494079113126731E-002  -1.5934814326000815E-004   7.5976316452506687E-002   5.1549746081692386E-003
  0.64000000000000001       0.70692409195082995        2.3693359374999998        3.0517578125000000E-002  -4.0812793669121189E-005   7.2070312500000178E-002   4.5199983343158718E-003
  0.65000000000000002       0.69525661504271130        2.2985207100591714        2.9585798816568046E-002   6.2427596859326168E-005   6.8343195266272083E-002   3.8749961027951486E-003
  0.66000000000000003       0.68331134106535174        2.2308999081726353        2.8696051423324150E-002   1.4960381979457413E-004   6.4784205693296570E-002   3.2199776186971011E-003
  0.67000000000000004       0.67115771928606149        2.1662842503898414        2.7845845399866336E-002   2.1993737435023128E-004   6.1383381599465547E-002   2.5549516275513605E-003
  0.68000000000000005       0.65872630043753033        2.1044982698961934        2.7032871972318337E-002   2.7264057875698786E-004   5.8131487889273359E-002   1.8799256671148106E-003
  0.69000000000000006       0.64601708451975837        2.0453791220331858        2.6254988447805081E-002   3.0691668249805890E-004   5.5019953791220377E-002   1.1949058021500005E-003
  0.70000000000000007       0.63303007153274538        1.9887755102040814        2.5510204081632650E-002   3.2195997947665964E-004   5.2040816326530459E-002   4.9989634177161025E-004


==> Data-Plot_N-E=0-nub=0-05-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        2500000.0000000000       -2.4999999473684219E-002   4999999.9500000030        4.9374999026315793E-002
   1.0000000000000000E-002   1.0000694492673103        9500.0499999999993        250.00000000000000       -2.4994737396118970E-002   499.95000000000073        4.9365263102499057E-002
   2.0000000000000000E-002   1.0002777970692409        2375.0499999999997        62.500000000000000       -2.4978956232500370E-002   124.95000000000027        4.9336051745534834E-002
   2.9999999999999999E-002   1.0005555941384818        1055.6055555555556        27.777777777777779       -2.4952676452168056E-002   55.505555555555475        4.9287363937873419E-002
   4.0000000000000001E-002   1.0009028404750331        593.79999999999995        15.625000000000000       -2.4915931289996633E-002   31.200000000000045        4.9219196367952169E-002
   5.0000000000000003E-002   1.0013195360788945        380.04999999999990        9.9999999999999982       -2.4868767267464807E-002   19.950000000000045        4.9131544414596676E-002
   5.9999999999999998E-002   1.0017362316827558        263.93888888888893        6.9444444444444446       -2.4811244185312258E-002   13.838888888888846        4.9024402161976816E-002
   7.0000000000000007E-002   1.0021529272866172        193.92755102040815        5.1020408163265305       -2.4743435114102152E-002   10.154081632653060        4.8897762418754216E-002
   8.0000000000000002E-002   1.0025696228904786        148.48750000000001        3.9062500000000000       -2.4665426382692146E-002   7.7624999999999886        4.8751616741359999E-002
   8.9999999999999997E-002   1.0029863184943399        117.33395061728395        3.0864197530864201       -2.4577317564617188E-002   6.1228395061728520        4.8585955461327962E-002
  0.10000000000000001        1.0032641155635809        95.049999999999983        2.4999999999999996       -2.4479221462388220E-002   4.9500000000000028        4.8400767716595357E-002
  0.11000000000000000        1.0034724633655114        78.562396694214883        2.0661157024793391       -2.4371264089711291E-002   4.0822314049586765        4.8196041486669547E-002
  0.12000000000000000        1.0036113619001319        66.022222222222226        1.7361111111111112       -2.4253584651632451E-002   3.4222222222222172        4.7971763631546101E-002
  0.13000000000000000        1.0035419126328218        56.263017751479282        1.4792899408284024       -2.4126335522614097E-002   2.9085798816568058        4.7727919934250247E-002
  0.14000000000000001        1.0034030140982013        48.519387755102031        1.2755102040816326       -2.3989682222549370E-002   2.5010204081632708        4.7464495146861095E-002
  0.14999999999999999        1.0031252170289604        42.272222222222226        1.1111111111111112       -2.3843803390721518E-002   2.1722222222222172        4.7181473039864620E-002
  0.16000000000000000        1.0026390721577887        37.159374999999997       0.97656250000000000       -2.3688890757715918E-002   1.9031250000000028        4.6878836454669004E-002
  0.17000000000000001        1.0020140287519967        32.921972318339094       0.86505190311418678       -2.3525149115293055E-002   1.6801038062283737        4.6556567359103233E-002
  0.17999999999999999        1.0012500868115841        29.370987654320992       0.77160493827160503       -2.3352796284231106E-002   1.4932098765432080        4.6214646905707202E-002
  0.19000000000000000        1.0002777970692409        26.365789473684210       0.69252077562326875       -2.3172063080147721E-002   1.3350415512465368        4.5853055492609658E-002
  0.20000000000000001       0.99916660879227726        23.799999999999994       0.62499999999999989       -2.2983193277310923E-002   1.2000000000000028        4.5471772826777772E-002
  0.20999999999999999       0.99784707271338291        21.591950113378687       0.56689342403628129       -2.2786443570449642E-002   1.0837868480725632        4.5070777989410719E-002
  0.22000000000000000       0.99638863809986800        19.678099173553722       0.51652892561983477       -2.2582083534575088E-002  0.98305785123966771        4.4650049503237477E-002
  0.23000000000000001       0.99472185568442251        18.008412098298674       0.47258979206049151       -2.2370395582824658E-002  0.89517958412098508        4.4209565401467942E-002
  0.23999999999999999       0.99291617473435656        16.543055555555554       0.43402777777777779       -2.2151674922340686E-002  0.81805555555555642        4.3749303298134944E-002
  0.25000000000000000       0.99090214598235993        15.250000000000000       0.40000000000000002       -2.1926229508196719E-002  0.75000000000000000        4.3269240459553888E-002
  0.26000000000000001       0.98867976942843250        14.103254437869822       0.36982248520710059       -2.1694379995384851E-002  0.68964497041420003        4.2769353876615845E-002
  0.27000000000000002       0.98631849433988472        13.081550068587104       0.34293552812071332       -2.1456459688877931E-002  0.63587105624142737        4.2249620337619552E-002
  0.28000000000000003       0.98374887144940626        12.167346938775509       0.31887755102040816       -2.1212814491781286E-002  0.58775510204081627        4.1710016501337280E-002
  0.28999999999999998       0.98097090075699700        11.346076099881094       0.29726516052318674       -2.0963802851588494E-002  0.54453032104637522        4.1150518969999730E-002
  0.29999999999999999       0.97805403152996739        10.605555555555556       0.27777777777777779       -2.0709795704557367E-002  0.50555555555555465        4.0571104361875505E-002
  0.31000000000000000       0.97492881450100699        9.9355359001040586       0.26014568158168577       -2.0451176418221539E-002  0.47029136316337095        3.9971749383110780E-002
  0.32000000000000001       0.97159524967011601        9.3273437499999989       0.24414062500000000       -2.0188340732054603E-002  0.43828125000000107        3.9352430898486467E-002
  0.33000000000000002       0.96805333703729424        8.7735996326905408       0.22956841138659320       -1.9921696696303816E-002  0.40913682277318664        3.8713126000740485E-002
  0.34000000000000002       0.96437252586985212        8.2679930795847731       0.21626297577854670       -1.9651664609010432E-002  0.38252595155709379        3.8053812078094967E-002
  0.35000000000000003       0.96041391763316897        7.8051020408163252       0.20408163265306120       -1.9378676951235470E-002  0.35816326530612219        3.7374466879619657E-002
  0.35999999999999999       0.95631641086186536        7.3802469135802475       0.19290123456790126       -1.9103178320508542E-002  0.33580246913580236        3.6675068578054859E-002
  0.37000000000000000       0.95201055628863118        6.9893718042366686       0.18261504747991236       -1.8825625362519506E-002  0.31523009495982546        3.5955595829710064E-002
  0.38000000000000000       0.94742690464615598        6.6289473684210520       0.17313019390581719       -1.8546486701071847E-002  0.29626038781163455        3.5216027831046964E-002
  0.39000000000000001       0.94270435446906031        6.2958908612754767       0.16436554898093358       -1.8266242866317541E-002  0.27873109796186668        3.4456344371548708E-002
  0.40000000000000002       0.93777345649003407        5.9874999999999989       0.15624999999999997       -1.7985386221294371E-002  0.26250000000000018        3.3676525882470873E-002
  0.41000000000000003       0.93263421070907704        5.7013979773944072       0.14872099940511599       -1.7704420886785872E-002  0.24744199881023210        3.2876553481063539E-002
  0.41999999999999998       0.92728661712618932        5.4354875283446722       0.14172335600907032       -1.7423862664525148E-002  0.23344671201814027        3.2056409009847769E-002
  0.42999999999999999       0.92173067574137091        5.1879123850730133       0.13520822065981614       -1.7144238958764470E-002  0.22041644131963167        3.1216075070524787E-002
  0.44000000000000000       0.91589693728731159        4.9570247933884302       0.12913223140495869       -1.6866088696232080E-002  0.20826446280991728        3.0355535052090835E-002
  0.45000000000000001       0.90992430029863181        4.7413580246913574       0.12345679012345678       -1.6589962244499386E-002  0.19691358024691397        2.9474773152726085E-002
  0.46000000000000002       0.90367386624071111        4.5396030245746690       0.11814744801512288       -1.6316421328780535E-002  0.18629489603024574        2.8573774395021716E-002
  0.47000000000000003       0.89728453364816996        4.3505885015844266       0.11317338162064280       -1.6046038947187709E-002  0.17634676324128584        2.7652524634105332E-002
  0.47999999999999998       0.89061740398638789        4.1732638888888891       0.10850694444444445       -1.5779399284466263E-002  0.16701388888888857        2.6711010558221386E-002
  0.48999999999999999       0.88367247725536491        4.0066847147022076       0.10412328196584758       -1.5517097624232708E-002  0.15824656393169523        2.5749219681320035E-002
  0.50000000000000000       0.87658865198972147        3.8500000000000001       0.10000000000000001       -1.5259740259740286E-002  0.14999999999999991        2.4767140327205263E-002
  0.51000000000000001       0.86922702965483711        3.7024413687043447        9.6116878123798544E-002  -1.5007944403196284E-002  0.14223375624759704        2.3764761604790571E-002
  0.52000000000000002       0.86165705951802207        3.5633136094674556        9.2455621301775148E-002  -1.4762338093656603E-002  0.13491124260354992        2.2742073374008572E-002
  0.53000000000000003       0.85380929231196612        3.4319864720541116        8.8999644001423989E-002  -1.4523560103522161E-002  0.12799928800284777        2.1699066201919380E-002
  0.54000000000000004       0.84575317730397948        3.3078875171467761        8.5733882030178329E-002  -1.4292259843662537E-002  0.12146776406035675        2.0635731308561230E-002
  0.55000000000000004       0.83748871449406204        3.1904958677685946        8.2644628099173542E-002  -1.4069097267193388E-002  0.11528925619834718        1.9552060502086247E-002
  0.56000000000000005       0.82894645461490379        3.0793367346938769        7.9719387755102039E-002  -1.3854742771932695E-002  0.10943877551020442        1.8448046102723575E-002
  0.57000000000000006       0.82019584693381486        2.9739766081871339        7.6946752847029842E-002  -1.3649877101563269E-002  0.10389350569405975        1.7323680855112215E-002
  0.57999999999999996       0.81116744218348491        2.8740190249702735        7.4316290130796686E-002  -1.3455191245526559E-002   9.8632580261593716E-002   1.6178957828546309E-002
  0.58999999999999997       0.80186124036391415        2.7791008330939388        7.1818442976156291E-002  -1.3271386337676584E-002   9.3636885952312454E-002   1.5013870304676135E-002
  0.59999999999999998       0.79234669074241271        2.6888888888888891        6.9444444444444448E-002  -1.3099173553719014E-002   8.8888888888888573E-002   1.3828411652209551E-002
  0.60999999999999999       0.78262379331898047        2.6030771298038164        6.7186240257995175E-002  -1.2939274007464401E-002   8.4372480515990222E-002   1.2622575188159759E-002
  0.62000000000000000       0.77255364955899719        2.5213839750260143        6.5036420395421443E-002  -1.2792418645921438E-002   8.0072840790843092E-002   1.1396354025187481E-002
  0.63000000000000000       0.76227515799708312        2.4435500125976315        6.2988158226253463E-002  -1.2659348143260009E-002   7.5976316452506687E-002   1.0149740904587737E-002
  0.64000000000000001       0.75171886936592824        2.3693359374999998        6.1035156250000000E-002  -1.2540812793669122E-002   7.2070312500000178E-002   8.8827280144741418E-003
  0.65000000000000002       0.74088478366553234        2.2985207100591714        5.9171597633136092E-002  -1.2437572403140675E-002   6.8343195266272083E-002   7.5953067927166298E-003
  0.66000000000000003       0.72984235016320576        2.2308999081726353        5.7392102846648300E-002  -1.2350396180205427E-002   6.4784205693296570E-002   6.2874677141919631E-003
  0.67000000000000004       0.71845267032432802        2.1662842503898414        5.5691690799732671E-002  -1.2280062625649769E-002   6.1383381599465547E-002   4.9592000619101129E-003
  0.68000000000000005       0.70685464268351972        2.1044982698961934        5.4065743944636674E-002  -1.2227359421243013E-002   5.8131487889273359E-002   3.6104916815837308E-003
  0.69000000000000006       0.69490936870616016        2.0453791220331858        5.2509976895610162E-002  -1.2193083317501942E-002   5.5019953791220377E-002   2.2413287192124482E-003
  0.70000000000000007       0.68275574692686991        1.9887755102040814        5.1020408163265300E-002  -1.2178040020523341E-002   5.2040816326530459E-002   8.5169534125852163E-004


==> Data-Plot_N-E=0-nub=0-05-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        5000000.0000000000       -4.9999999473684220E-002   4999999.9500000030        9.7499998052631584E-002
   1.0000000000000000E-002   1.0000694492673103        9500.0499999999993        500.00000000000000       -4.9994737396118968E-002   499.95000000000073        9.7480526232693113E-002
   2.0000000000000000E-002   1.0002777970692409        2375.0499999999997        125.00000000000000       -4.9978956232500371E-002   124.95000000000027        9.7422103933909820E-002
   2.9999999999999999E-002   1.0005555941384818        1055.6055555555556        55.555555555555557       -4.9952676452168061E-002   55.505555555555475        9.7324730115265018E-002
   4.0000000000000001E-002   1.0009028404750331        593.79999999999995        31.250000000000000       -4.9915931289996635E-002   31.200000000000045        9.7188399803452341E-002
   5.0000000000000003E-002   1.0013889853462046        380.04999999999990        19.999999999999996       -4.9868767267464809E-002   19.950000000000045        9.7013106051223430E-002
   5.9999999999999998E-002   1.0018751302173763        263.93888888888893        13.888888888888889       -4.9811244185312256E-002   13.838888888888846        9.6798839952711199E-002
   7.0000000000000007E-002   1.0025001736231682        193.92755102040815        10.204081632653061       -4.9743435114102154E-002   10.154081632653060        9.6545590663049102E-002
   8.0000000000000002E-002   1.0031252170289604        148.48750000000001        7.8125000000000000       -4.9665426382692147E-002   7.7624999999999886        9.6253345422225384E-002
   8.9999999999999997E-002   1.0037502604347524        117.33395061728395        6.1728395061728403       -4.9577317564617189E-002   6.1228395061728520        9.5922089583097114E-002
  0.10000000000000001        1.0043753038405445        95.049999999999983        4.9999999999999991       -4.9479221462388222E-002   4.9500000000000028        9.5551806643475942E-002
  0.11000000000000000        1.0049308979790263        78.562396694214883        4.1322314049586781       -4.9371264089711292E-002   4.0822314049586765        9.5142478282183987E-002
  0.12000000000000000        1.0055559413848183        66.022222222222226        3.4722222222222223       -4.9253584651632452E-002   3.4222222222222172        9.4694084398964470E-002
  0.13000000000000000        1.0060420862559900        56.263017751479282        2.9585798816568047       -4.9126335522614098E-002   2.9085798816568058        9.4206603158119545E-002
  0.14000000000000001        1.0064587818598514        48.519387755102031        2.5510204081632653       -4.8989682222549374E-002   2.5010204081632708        9.3680011035733632E-002
  0.14999999999999999        1.0068060281964026        42.272222222222226        2.2222222222222223       -4.8843803390721516E-002   2.1722222222222172        9.3114282870328538E-002
  0.16000000000000000        1.0070143759983332        37.159374999999997        1.9531250000000000       -4.8688890757715916E-002   1.9031250000000028        9.2509391916783215E-002
  0.17000000000000001        1.0071532745329537        32.921972318339094        1.7301038062283736       -4.8525149115293056E-002   1.6801038062283737        9.1865309903338591E-002
  0.17999999999999999        1.0070838252656436        29.370987654320992        1.5432098765432101       -4.8352796284231107E-002   1.4932098765432080        9.1182007091495654E-002
  0.19000000000000000        1.0069449267310231        26.365789473684210        1.3850415512465375       -4.8172063080147723E-002   1.3350415512465368        9.0459452338602267E-002
  0.20000000000000001        1.0066671296617822        23.799999999999994        1.2499999999999998       -4.7983193277310925E-002   1.2000000000000028        8.9697613162912221E-002
  0.20999999999999999        1.0062504340579206        21.591950113378687        1.1337868480725626       -4.7786443570449644E-002   1.0837868480725632        8.8896455810888245E-002
  0.22000000000000000        1.0056948399194388        19.678099173553722        1.0330578512396695       -4.7582083534575090E-002  0.98305785123966771        8.8055945326508733E-002
  0.23000000000000001        1.0049308979790263        18.008412098298674       0.94517958412098302       -4.7370395582824659E-002  0.89517958412098508        8.7176045622326712E-002
  0.23999999999999999        1.0040280575039933        16.543055555555554       0.86805555555555558       -4.7151674922340688E-002  0.81805555555555642        8.6256719552017913E-002
  0.25000000000000000        1.0029863184943399        15.250000000000000       0.80000000000000004       -4.6926229508196721E-002  0.75000000000000000        8.5297928984144053E-002
  0.26000000000000001        1.0017362316827558        14.103254437869822       0.73964497041420119       -4.6694379995384852E-002  0.68964497041420003        8.4299634876846608E-002
  0.27000000000000002        1.0003472463365513        13.081550068587104       0.68587105624142664       -4.6456459688877932E-002  0.63587105624142737        8.3261797353175654E-002
  0.28000000000000003       0.99874991318841588        12.167346938775509       0.63775510204081631       -4.6212814491781287E-002  0.58775510204081627        8.2184375776748211E-002
  0.28999999999999998       0.99701368150566017        11.346076099881094       0.59453032104637349       -4.5963802851588499E-002  0.54453032104637522        8.1067328827420307E-002
  0.29999999999999999       0.99506910202097365        10.605555555555556       0.55555555555555558       -4.5709795704557368E-002  0.50555555555555465        7.9910614576647651E-002
  0.31000000000000000       0.99298562400166679        9.9355359001040586       0.52029136316337155       -4.5451176418221544E-002  0.47029136316337095        7.8714190562199707E-002
  0.32000000000000001       0.99069379818042924        9.3273437499999989       0.48828125000000000       -4.5188340732054605E-002  0.43828125000000107        7.7478013861883743E-002
  0.33000000000000002       0.98819362455726090        8.7735996326905408       0.45913682277318640       -4.4921696696303817E-002  0.40913682277318664        7.6202041165925299E-002
  0.34000000000000002       0.98555455239947221        8.2679930795847731       0.43252595155709339       -4.4651664609010433E-002  0.38252595155709379        7.4886228847644454E-002
  0.35000000000000003       0.98270713243975272        7.8051020408163252       0.40816326530612240       -4.4378676951235471E-002  0.35816326530612219        7.3530533032057879E-002
  0.35999999999999999       0.97972081394541288        7.3802469135802475       0.38580246913580252       -4.4103178320508543E-002  0.33580246913580236        7.2134909662029428E-002
  0.37000000000000000       0.97645669838183202        6.9893718042366686       0.36523009495982472       -4.3825625362519507E-002  0.31523009495982546        7.0699314561584098E-002
  0.38000000000000000       0.97305368428363082        6.6289473684210520       0.34626038781163437       -4.3546486701071849E-002  0.29626038781163455        6.9223703495993369E-002
  0.39000000000000001       0.96944232238349881        6.2958908612754767       0.32873109796186717       -4.3266242866317542E-002  0.27873109796186668        6.7708032228232823E-002
  0.40000000000000002       0.96562261268143623        5.9874999999999989       0.31249999999999994       -4.2985386221294372E-002  0.26250000000000018        6.6152256571406151E-002
  0.41000000000000003       0.96166400444475308        5.7013979773944072       0.29744199881023198       -4.2704420886785874E-002  0.24744199881023210        6.4556332436724234E-002
  0.41999999999999998       0.95742759913882913        5.4354875283446722       0.28344671201814065       -4.2423862664525150E-002  0.23344671201814027        6.2920215876621513E-002
  0.42999999999999999       0.95305229529828461        5.1879123850730133       0.27041644131963227       -4.2144238958764471E-002  0.22041644131963167        6.1243863122586568E-002
  0.44000000000000000       0.94846864365580941        4.9570247933884302       0.25826446280991738       -4.1866088696232082E-002  0.20826446280991728        5.9527230617279228E-002
  0.45000000000000001       0.94367664421140351        4.7413580246913574       0.24691358024691357       -4.1589962244499387E-002  0.19691358024691397        5.7770275040501112E-002
  0.46000000000000002       0.93860684769775682        4.5396030245746690       0.23629489603024575       -4.1316421328780537E-002  0.18629489603024574        5.5972953328582688E-002
  0.47000000000000003       0.93339815264948955        4.3505885015844266       0.22634676324128561       -4.1046038947187710E-002  0.17634676324128584        5.4135222686745942E-002
  0.47999999999999998       0.92798110979929160        4.1732638888888891       0.21701388888888890       -4.0779399284466264E-002  0.16701388888888857        5.2257040593998078E-002
  0.48999999999999999       0.92228626987985274        4.0066847147022076       0.20824656393169516       -4.0517097624232709E-002  0.15824656393169523        5.0338364800108400E-002
  0.50000000000000000       0.91645253142579342        3.8500000000000001       0.20000000000000001       -4.0259740259740287E-002  0.14999999999999991        4.8379153314218250E-002
  0.51000000000000001       0.91034099590249318        3.7024413687043447       0.19223375624759709       -4.0007944403196286E-002  0.14223375624759704        4.6379364384630757E-002
  0.52000000000000002       0.90402111257726236        3.5633136094674556       0.18491124260355030       -3.9762338093656605E-002  0.13491124260354992        4.4338956469325744E-002
  0.53000000000000003       0.89749288145010075        3.4319864720541116       0.17799928800284798       -3.9523560103522162E-002  0.12799928800284777        4.2257888196743268E-002
  0.54000000000000004       0.89068685325369812        3.3078875171467761       0.17146776406035666       -3.9292259843662539E-002  0.12146776406035675        4.0136118316378103E-002
  0.55000000000000004       0.88367247725536491        3.1904958677685946       0.16528925619834708       -3.9069097267193389E-002  0.11528925619834718        3.7973605638726572E-002
  0.56000000000000005       0.87644975345510101        3.0793367346938769       0.15943877551020408       -3.8854742771932696E-002  0.10943877551020442        3.5770308964126939E-002
  0.57000000000000006       0.86901868185290643        2.9739766081871339       0.15389350569405968       -3.8649877101563271E-002  0.10389350569405975        3.3526187000034041E-002
  0.57999999999999996       0.86130981318147093        2.8740190249702735       0.14863258026159337       -3.8455191245526564E-002   9.8632580261593716E-002   3.1241198266269983E-002
  0.58999999999999997       0.85332314744079452        2.7791008330939388       0.14363688595231258       -3.8271386337676586E-002   9.3636885952312454E-002   2.8915300987792311E-002
  0.59999999999999998       0.84512813389818742        2.6888888888888891       0.13888888888888890       -3.8099173553719015E-002   8.8888888888888573E-002   2.6548452974523601E-002
  0.60999999999999999       0.83665532328633929        2.6030771298038164       0.13437248051599035       -3.7939274007464406E-002   8.4372480515990222E-002   2.4140611487786540E-002
  0.62000000000000000       0.82797416487256059        2.5213839750260143       0.13007284079084289       -3.7792418645921443E-002   8.0072840790843092E-002   2.1691733092891408E-002
  0.63000000000000000       0.81901520938954098        2.4435500125976315       0.12597631645250693       -3.7659348143260010E-002   7.5976316452506687E-002   1.9201773497424735E-002
  0.64000000000000001       0.80977845683728034        2.3693359374999998       0.12207031250000000       -3.7540812793669123E-002   7.2070312500000178E-002   1.6670687374790685E-002
  0.65000000000000002       0.80033335648308912        2.2985207100591714       0.11834319526627218       -3.7437572403140676E-002   6.8343195266272083E-002   1.4098428172559593E-002
  0.66000000000000003       0.79061045905965688        2.2308999081726353       0.11478420569329660       -3.7350396180205428E-002   6.4784205693296570E-002   1.1484947905181689E-002
  0.67000000000000004       0.78054031529967360        2.1662842503898414       0.11138338159946534       -3.7280062625649771E-002   6.1383381599465547E-002   8.8301969306276169E-003
  0.68000000000000005       0.77026182373775953        2.1044982698961934       0.10813148788927335       -3.7227359421243014E-002   5.8131487889273359E-002   6.1341237105215713E-003
  0.69000000000000006       0.75970553510660466        2.0453791220331858       0.10501995379122032       -3.7193083317501943E-002   5.5019953791220377E-002   3.3966745533373435E-003
  0.70000000000000007       0.74880200013889853        1.9887755102040814       0.10204081632653060       -3.7178040020523342E-002   5.2040816326530459E-002   6.1779334023234441E-004


==> Data-Plot_N-E=0-nub=0-05-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        10000000.000000000       -9.9999999473684223E-002   4999999.9500000030       0.18999999610526316     
   1.0000000000000000E-002   1.0000694492673103        9500.0499999999993        1000.0000000000000       -9.9994737396118971E-002   499.95000000000073       0.18996105249308123     
   2.0000000000000000E-002   1.0002777970692409        2375.0499999999997        250.00000000000000       -9.9978956232500374E-002   124.95000000000027       0.18984420831065979     
   2.9999999999999999E-002   1.0005555941384818        1055.6055555555556        111.11111111111111       -9.9952676452168057E-002   55.505555555555475       0.18964946247004821     
   4.0000000000000001E-002   1.0009028404750331        593.79999999999995        62.500000000000000       -9.9915931289996637E-002   31.200000000000045       0.18937680667445267     
   5.0000000000000003E-002   1.0014584346135149        380.04999999999990        39.999999999999993       -9.9868767267464811E-002   19.950000000000045       0.18902622932447696     
   5.9999999999999998E-002   1.0020140287519967        263.93888888888893        27.777777777777779       -9.9811244185312259E-002   13.838888888888846       0.18859771553417998     
   7.0000000000000007E-002   1.0026390721577887        193.92755102040815        20.408163265306122       -9.9743435114102164E-002   10.154081632653060       0.18809124715163889     
   8.0000000000000002E-002   1.0034030140982013        148.48750000000001        15.625000000000000       -9.9665426382692157E-002   7.7624999999999886       0.18750680278395618     
   8.9999999999999997E-002   1.0041669560386137        117.33395061728395        12.345679012345681       -9.9577317564617199E-002   6.1228395061728520       0.18684435782663539     
  0.10000000000000001        1.0050003472463365        95.049999999999983        9.9999999999999982       -9.9479221462388218E-002   4.9500000000000028       0.18610388449723714     
  0.11000000000000000        1.0059031877213696        78.562396694214883        8.2644628099173563       -9.9371264089711295E-002   4.0822314049586765       0.18528535187321285     
  0.12000000000000000        1.0067365789290923        66.022222222222226        6.9444444444444446       -9.9253584651632448E-002   3.4222222222222172       0.18438872593380123     
  0.13000000000000000        1.0076394194041254        56.263017751479282        5.9171597633136095       -9.9126335522614101E-002   2.9085798816568058       0.18341396960585812     
  0.14000000000000001        1.0085422598791582        48.519387755102031        5.1020408163265305       -9.8989682222549377E-002   2.5010204081632708       0.18236104281347870     
  0.14999999999999999        1.0093756510868810        42.272222222222226        4.4444444444444446       -9.8843803390721519E-002   2.1722222222222172       0.18122990253125640     
  0.16000000000000000        1.0102090422946037        37.159374999999997        3.9062500000000000       -9.8688890757715919E-002   1.9031250000000028       0.18002050284101162     
  0.17000000000000001        1.0109729842350164        32.921972318339094        3.4602076124567471       -9.8525149115293059E-002   1.6801038062283737       0.17873279499180930     
  0.17999999999999999        1.0116674769081186        29.370987654320992        3.0864197530864201       -9.8352796284231103E-002   1.4932098765432080       0.17736672746307255     
  0.19000000000000000        1.0122925203139106        26.365789473684210        2.7700831024930750       -9.8172063080147726E-002   1.3350415512465368       0.17592224603058751     
  0.20000000000000001        1.0128481144523924        23.799999999999994        2.4999999999999996       -9.7983193277310920E-002   1.2000000000000028       0.17439929383518113     
  0.20999999999999999        1.0133342593235641        21.591950113378687        2.2675736961451252       -9.7786443570449647E-002   1.0837868480725632       0.17279781145384329     
  0.22000000000000000        1.0136815056601154        19.678099173553722        2.0661157024793391       -9.7582083534575093E-002  0.98305785123966771       0.17111773697305124     
  0.23000000000000001        1.0138898534620460        18.008412098298674        1.8903591682419660       -9.7370395582824662E-002  0.89517958412098508       0.16935900606404425     
  0.23999999999999999        1.0140287519966664        16.543055555555554        1.7361111111111112       -9.7151674922340697E-002  0.81805555555555642       0.16752155205978383     
  0.25000000000000000        1.0140982012639768        15.250000000000000        1.6000000000000001       -9.6926229508196723E-002  0.75000000000000000       0.16560530603332438     
  0.26000000000000001        1.0139593027293563        14.103254437869822        1.4792899408284024       -9.6694379995384855E-002  0.68964497041420003       0.16361019687730813     
  0.27000000000000002        1.0136815056601154        13.081550068587104        1.3717421124828533       -9.6456459688877935E-002  0.63587105624142737       0.16153615138428787     
  0.28000000000000003        1.0133342593235641        12.167346938775509        1.2755102040816326       -9.6212814491781290E-002  0.58775510204081627       0.15938309432757009     
  0.28999999999999998        1.0127786651850823        11.346076099881094        1.1890606420927470       -9.5963802851588509E-002  0.54453032104637522       0.15715094854226147     
  0.29999999999999999        1.0120841725119800        10.605555555555556        1.1111111111111112       -9.5709795704557371E-002  0.50555555555555465       0.15483963500619191     
  0.31000000000000000        1.0112507813042573        9.9355359001040586        1.0405827263267431       -9.5451176418221553E-002  0.47029136316337095       0.15244907292037754     
  0.32000000000000001        1.0102784915619141        9.3273437499999989       0.97656250000000000       -9.5188340732054608E-002  0.43828125000000107       0.14997917978867828     
  0.33000000000000002        1.0090978540176401        8.7735996326905408       0.91827364554637281       -9.4921696696303820E-002  0.40913682277318664       0.14742987149629494     
  0.34000000000000002        1.0078477672060560        8.2679930795847731       0.86505190311418678       -9.4651664609010436E-002  0.38252595155709379       0.14480106238674340     
  0.35000000000000003        1.0063198833252309        7.8051020408163252       0.81632653061224481       -9.4378676951235474E-002  0.35816326530612219       0.14209266533693432     
  0.35999999999999999        1.0047225501770956        7.3802469135802475       0.77160493827160503       -9.4103178320508546E-002  0.33580246913580236       0.13930459182997859     
  0.37000000000000000        1.0029168692270296        6.9893718042366686       0.73046018991964945       -9.3825625362519510E-002  0.31523009495982546       0.13643675202533215     
  0.38000000000000000        1.0009028404750331        6.6289473684210520       0.69252077562326875       -9.3546486701071851E-002  0.29626038781163455       0.13348905482588619     
  0.39000000000000001       0.99874991318841588        6.2958908612754767       0.65746219592373434       -9.3266242866317545E-002  0.27873109796186668       0.13046140794160108     
  0.40000000000000002       0.99638863809986800        5.9874999999999989       0.62499999999999989       -9.2985386221294375E-002  0.26250000000000018       0.12735371794927669     
  0.41000000000000003       0.99388846447669976        5.7013979773944072       0.59488399762046396       -9.2704420886785877E-002  0.24744199881023210       0.12416589034804565     
  0.41999999999999998       0.99117994305160084        5.4354875283446722       0.56689342403628129       -9.2423862664525153E-002  0.23344671201814027       0.12089782961016900     
  0.42999999999999999       0.98833252309188135        5.1879123850730133       0.54083288263926454       -9.2144238958764474E-002  0.22041644131963167       0.11754943922671013     
  0.44000000000000000       0.98527675533023129        4.9570247933884302       0.51652892561983477       -9.1866088696232084E-002  0.20826446280991728       0.11412062174765603     
  0.45000000000000001       0.98201263976665043        4.7413580246913574       0.49382716049382713       -9.1589962244499390E-002  0.19691358024691397       0.11061127881605118     
  0.46000000000000002       0.97860962566844922        4.5396030245746690       0.47258979206049151       -9.1316421328780539E-002  0.18629489603024574       0.10702131119570464     
  0.47000000000000003       0.97492881450100699        4.3505885015844266       0.45269352648257122       -9.1046038947187713E-002  0.17634676324128584       0.10335061879202717     
  0.47999999999999998       0.97110910479894441        4.1732638888888891       0.43402777777777779       -9.0779399284466267E-002  0.16701388888888857        9.9599100665551443E-002
  0.48999999999999999       0.96708104729495104        4.0066847147022076       0.41649312786339032       -9.0517097624232712E-002  0.15824656393169523        9.5766655037685139E-002
  0.50000000000000000       0.96291409125633720        3.8500000000000001       0.40000000000000002       -9.0259740259740290E-002  0.14999999999999991        9.1853179288244227E-002
  0.51000000000000001       0.95846933814848256        3.7024413687043447       0.38446751249519417       -9.0007944403196288E-002  0.14223375624759704        8.7858569944311127E-002
  0.52000000000000002       0.95381623723869713        3.5633136094674556       0.36982248520710059       -8.9762338093656607E-002  0.13491124260354992        8.3782722659960077E-002
  0.53000000000000003       0.94902423779429124        3.4319864720541116       0.35599857600569595       -8.9523560103522165E-002  0.12799928800284777        7.9625532186391054E-002
  0.54000000000000004       0.94395444128064454        3.3078875171467761       0.34293552812071332       -8.9292259843662541E-002  0.12146776406035675        7.5386892332011846E-002
  0.55000000000000004       0.93874574623237728        3.1904958677685946       0.33057851239669417       -8.9069097267193392E-002  0.11528925619834718        7.1066695912007233E-002
  0.56000000000000005       0.93325925411486910        3.0793367346938769       0.31887755102040816       -8.8854742771932699E-002  0.10943877551020442        6.6664834686933655E-002
  0.57000000000000006       0.92756441419543023        2.9739766081871339       0.30778701138811937       -8.8649877101563274E-002  0.10389350569405975        6.2181199289877705E-002
  0.57999999999999996       0.92166122647406068        2.8740190249702735       0.29726516052318674       -8.8455191245526574E-002   9.8632580261593716E-002   5.7615679141717335E-002
  0.58999999999999997       0.91554969095076044        2.7791008330939388       0.28727377190462516       -8.8271386337676588E-002   9.3636885952312454E-002   5.2968162354024656E-002
  0.59999999999999998       0.90922980762552952        2.6888888888888891       0.27777777777777779       -8.8099173553719018E-002   8.8888888888888573E-002   4.8238535619151701E-002
  0.60999999999999999       0.90263212723105768        2.6030771298038164       0.26874496103198070       -8.7939274007464416E-002   8.4372480515990222E-002   4.3426684087040104E-002
  0.62000000000000000       0.89582609903465515        2.5213839750260143       0.26014568158168577       -8.7792418645921452E-002   8.0072840790843092E-002   3.8532491228299257E-002
  0.63000000000000000       0.88874227376901171        2.4435500125976315       0.25195263290501385       -8.7659348143260013E-002   7.5976316452506687E-002   3.3555838683098728E-002
  0.64000000000000001       0.88145010070143759        2.3693359374999998       0.24414062500000000       -8.7540812793669126E-002   7.2070312500000178E-002   2.8496606095423767E-002
  0.65000000000000002       0.87394957983193278        2.2985207100591714       0.23668639053254437       -8.7437572403140679E-002   6.8343195266272083E-002   2.3354670932245518E-002
  0.66000000000000003       0.86617126189318705        2.2308999081726353       0.22956841138659320       -8.7350396180205431E-002   6.4784205693296570E-002   1.8129908287161135E-002
  0.67000000000000004       0.85811514688520041        2.1662842503898414       0.22276676319893068       -8.7280062625649774E-002   6.1383381599465547E-002   1.2822190668062627E-002
  0.68000000000000005       0.84985068407528297        2.1044982698961934       0.21626297577854670       -8.7227359421243017E-002   5.8131487889273359E-002   7.4313877683972523E-003
  0.69000000000000006       0.84130842419612473        2.0453791220331858       0.21003990758244065       -8.7193083317501946E-002   5.5019953791220377E-002   1.9573662215871335E-003
  0.70000000000000007       0.83248836724772557        1.9887755102040814       0.20408163265306120       -8.7178040020523345E-002   5.2040816326530459E-002  -3.6000106618200110E-003


==> Data-Plot_N-E=0-nub=0-1-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        1250000.0000000000       -1.2499998888888902E-002   9999999.9000000060        2.4843749527777778E-002
   1.0000000000000000E-002   1.0000694492673103        9000.0999999999985        125.00000000000000       -1.2488890123443074E-002   999.90000000000146        2.4839027623484569E-002
   2.0000000000000000E-002   1.0002777970692409        2250.0999999999999        31.250000000000000       -1.2455575307764101E-002   249.90000000000009        2.4824858643752619E-002
   2.9999999999999999E-002   1.0005555941384818        1000.1000000000001        13.888888888888889       -1.2400099990001001E-002   111.01111111111095        2.4801237520237978E-002
   4.0000000000000001E-002   1.0009028404750331        562.59999999999991        7.8125000000000000       -1.2322538215428369E-002   62.400000000000091        2.4768155051929308E-002
   5.0000000000000003E-002   1.0013195360788945        360.09999999999991        4.9999999999999991       -1.2222993612885310E-002   39.900000000000034        2.4725598427139367E-002
   5.9999999999999998E-002   1.0016667824154455        250.10000000000002        3.4722222222222223       -1.2101599360255899E-002   27.677777777777749        2.4673551292923857E-002
   7.0000000000000007E-002   1.0019445794846864        183.77346938775509        2.5510204081632653       -1.1958518140123713E-002   20.308163265306121        2.4611993843892330E-002
   8.0000000000000002E-002   1.0021529272866172        140.72499999999999        1.9531250000000000       -1.1793942085627999E-002   15.525000000000006        2.4540902930080852E-002
   8.9999999999999997E-002   1.0022223765539273        111.21111111111112        1.5432098765432101       -1.1608092716555102E-002   12.245679012345676        2.4460252183483862E-002
  0.10000000000000001        1.0021529272866172        90.099999999999980        1.2499999999999998       -1.1401220865704772E-002   9.9000000000000057        2.4370012162771418E-002
  0.11000000000000000        1.0019445794846864        74.480165289256192        1.0330578512396695       -1.1173606595577057E-002   8.1644628099173673        2.4270150515647276E-002
  0.12000000000000000        1.0015973331481354        62.600000000000001       0.86805555555555558       -1.0925559105431311E-002   6.8444444444444414        2.4160632158233726E-002
  0.13000000000000000        1.0010417390096535        53.354437869822476       0.73964497041420119       -1.0657416628774855E-002   5.8171597633136116        2.4041419470800712E-002
  0.14000000000000001        1.0002777970692409        46.018367346938767       0.63775510204081631       -1.0369546321344628E-002   5.0020408163265344        2.3912472509089486E-002
  0.14999999999999999       0.99937495659420794        40.100000000000001       0.55555555555555558       -1.0062344139650875E-002   4.3444444444444414        2.3773749230415236E-002
  0.16000000000000000       0.99826376831724428        35.256250000000001       0.48828125000000000       -9.7362347101577762E-003   3.8062499999999986        2.3625205733668719E-002
  0.17000000000000001       0.99701368150566017        31.241868512110720       0.43252595155709339       -9.3916711891814039E-003   3.3602076124567475        2.3466796512274304E-002
  0.17999999999999999       0.99555524689214525        27.877777777777780       0.38580246913580252       -9.0291351135910712E-003   2.9864197530864196        2.3298474719100518E-002
  0.19000000000000000       0.99388846447669976        25.030747922437673       0.34626038781163437       -8.6491362424054620E-003   2.6700831024930736        2.3120192442260309E-002
  0.20000000000000001       0.99208278352663382        22.599999999999998       0.31249999999999994       -8.2522123893805331E-003   2.3999999999999986        2.2931900990680553E-002
  0.20999999999999999       0.99006875477463718        20.508163265306123       0.28344671201814065       -7.8389292466912071E-003   2.1675736961451264        2.2733551188265373E-002
  0.22000000000000000       0.98784637822070975        18.695041322314051       0.25826446280991738       -7.4098801998143358E-003   1.9661157024793390        2.2525093675424403E-002
  0.23000000000000001       0.98548510313216198        17.113232514177692       0.23629489603024575       -6.9656861337251026E-003   1.7903591682419666        2.2306479216686430E-002
  0.23999999999999999       0.98291548024168340        15.725000000000001       0.21701388888888890       -6.5069952305246460E-003   1.6361111111111093        2.2077659013069930E-002
  0.25000000000000000       0.98013750954927426        14.500000000000000       0.20000000000000001       -6.0344827586206913E-003   1.5000000000000000        2.1838585017835910E-002
  0.26000000000000001       0.97715119105493442        13.413609467455620       0.18491124260355030       -5.5488508535886001E-003   1.3792899408284018        2.1589210254204631E-002
  0.27000000000000002       0.97402597402597402        12.445679012345677       0.17146776406035666       -5.0508282908441511E-003   1.2717421124828547        2.1329489133576407E-002
  0.28000000000000003       0.97062295992777281        11.579591836734693       0.15943877551020408       -4.5411702502643654E-003   1.1755102040816325        2.1059377772758115E-002
  0.28999999999999998       0.96708104729495104        10.801545778834720       0.14863258026159337       -4.0206580728965931E-003   1.0890606420927487        2.0778834308660853E-002
  0.29999999999999999       0.96333078686019857        10.100000000000001       0.13888888888888890       -3.4900990099009967E-003   1.0111111111111093        2.0487819208901092E-002
  0.31000000000000000       0.95937217862351554        9.4652445369406859       0.13007284079084289       -2.9503259638746279E-003  0.94058272632674367        2.0186295576706887E-002
  0.32000000000000001       0.95520522258490170        8.8890624999999996       0.12207031250000000       -2.4021972227105011E-003  0.87656250000000036        1.9874229448503204E-002
  0.33000000000000002       0.95082991874435729        8.3644628099173541       0.11478420569329660       -1.8465961861476067E-003  0.81827364554637327        1.9551590082525307E-002
  0.34000000000000002       0.94631571636919232        7.8854671280276802       0.10813148788927335       -1.2844310851726805E-003  0.76505190311418669        1.9218350236787442E-002
  0.35000000000000003       0.94152371692478642        7.4469387755102030       0.10204081632653060       -7.1663469443685249E-004  0.71632653061224438        1.8874486434714729E-002
  0.35999999999999999       0.93652336967844985        7.0444444444444452        9.6450617283950629E-002  -1.4416403785490542E-004  0.67160493827160472        1.8519979216730192E-002
  0.37000000000000000       0.93131467463018269        6.6741417092768449        9.1307523739956181E-002   4.3199991244295341E-004  0.63046018991964914        1.8154813376075649E-002
  0.38000000000000000       0.92589763177998474        6.3326869806094184        8.6565096952908593E-002   1.0108525436332665E-003  0.59252077562326821        1.7778978177135030E-002
  0.39000000000000001       0.92034169039516633        6.0171597633136091        8.2182774490466792E-002   1.5913659160192821E-003  0.55746219592373425        1.7392467554521333E-002
  0.40000000000000002       0.91450795194110701        5.7249999999999988        7.8124999999999986E-002   2.1724890829694470E-003  0.52500000000000036        1.6995280291184377E-002
  0.41000000000000003       0.90846586568511700        5.4539559785841751        7.4360499702557994E-002   2.7531484167930102E-003  0.49488399762046420        1.6587420173795109E-002
  0.41999999999999998       0.90214598235988608        5.2020408163265310        7.0861678004535161E-002   3.3322479403687759E-003  0.46689342403628142        1.6168896123663908E-002
  0.42999999999999999       0.89568720050003470        4.9674959437533808        6.7604110329908068E-002   3.9086696643403744E-003  0.44083288263926423        1.5739722301455067E-002
  0.44000000000000000       0.88902007083825263        4.7487603305785120        6.4566115702479346E-002   4.4812739296902319E-003  0.41652892561983546        1.5299918183967079E-002
  0.45000000000000001       0.88207514410722965        4.5444444444444443        6.1728395061728392E-002   5.0488997555012231E-003  0.39382716049382704        1.4849508611258899E-002
  0.46000000000000002       0.87492186957427598        4.3533081285444233        5.9073724007561439E-002   5.6103651917147994E-003  0.37258979206049148        1.4388523802415596E-002
  0.47000000000000003       0.86756024723939162        4.1742417383431407        5.6586690810321402E-002   6.1644676766909982E-003  0.35269352648257168        1.3916999338263030E-002
  0.47999999999999998       0.85992082783526635        4.0062499999999996        5.4253472222222224E-002   6.7099843993759893E-003  0.33402777777777803        1.3434976109360132E-002
  0.48999999999999999       0.85214250989652063        3.8484381507705128        5.2061640982923790E-002   7.2456726658802310E-003  0.31649312786339001        1.2942500227618918E-002
  0.50000000000000000       0.84408639488853388        3.7000000000000002        5.0000000000000003E-002   7.7702702702702291E-003  0.29999999999999982        1.2439622899926955E-002
  0.51000000000000001       0.83582193207861655        3.5602076124567472        4.8058439061899272E-002   8.2824958693750832E-003  0.28446751249519453        1.1926400262173785E-002
  0.52000000000000002       0.82727967219945830        3.4284023668639048        4.6227810650887574E-002   8.7810493614083988E-003  0.26982248520710073        1.1402893172112507E-002
  0.53000000000000003       0.81852906451836938        3.3039871840512633        4.4499822000711994E-002   9.2646122682067504E-003  0.25599857600569598        1.0869166959519793E-002
  0.54000000000000004       0.80957010903534965        3.1864197530864193        4.2866941015089165E-002   9.7318481208834122E-003  0.24293552812071351        1.0325291132152057E-002
  0.55000000000000004       0.80033335648308912        3.0752066115702474        4.1322314049586771E-002   1.0181402848696574E-002  0.23057851239669436        9.7713390360325524E-003
  0.56000000000000005       0.79088825612889779        2.9698979591836729        3.9859693877551020E-002   1.0611905170932866E-002  0.21887755102040840        9.2073874686431269E-003
  0.57000000000000006       0.78116535870546566        2.8700831024930742        3.8473376423514921E-002   1.1021966991603138E-002  0.20778701138811950        8.6335162436360080E-003
  0.57999999999999996       0.77123411348010273        2.7753864447086802        3.7158145065398343E-002   1.1410183796752524E-002  0.19726516052318699        8.0498077057243270E-003
  0.58999999999999997       0.76109452045280923        2.6854639471416264        3.5909221488078145E-002   1.1775135054182106E-002  0.18727377190462491        7.4563461944557735E-003
  0.59999999999999998       0.75067713035627470        2.6000000000000001        3.4722222222222224E-002   1.2115384615384594E-002  0.17777777777777759        6.8532174556213037E-003
  0.60999999999999999       0.73998194319049937        2.5187046492878258        3.3593120128997588E-002   1.2429481119493000E-002  0.16874496103198089        6.2405079991001682E-003
  0.62000000000000000       0.72907840822279324        2.4413111342351717        3.2518210197710722E-002   1.2715958399045222E-002  0.16014568158168574        5.6183044019937510E-003
  0.63000000000000000       0.71789707618584619        2.3675736961451248        3.1494079113126731E-002   1.2973335887367054E-002  0.15195263290501337        4.9866925559535532E-003
  0.64000000000000001       0.70643794707965835        2.2972656250000001        3.0517578125000000E-002   1.3200119027376233E-002  0.14414062499999991        4.3457568576630986E-003
  0.65000000000000002       0.69477047017153970        2.2301775147928993        2.9585798816568046E-002   1.3394799681613122E-002  0.13668639053254417        3.6955793414894553E-003
  0.66000000000000003       0.68282519619418014        2.1661157024793387        2.8696051423324150E-002   1.3555856543304056E-002  0.12956841138659314        3.0362387533773585E-003
  0.67000000000000004       0.67060212514757966        2.1049008687903763        2.7845845399866336E-002   1.3681755548264850E-002  0.12276676319893065        2.3678095651175207E-003
  0.68000000000000005       0.65817070629904850        2.0463667820069200        2.7032871972318337E-002   1.3770950287453520E-002  0.11626297577854672        1.6903609281804794E-003
  0.69000000000000006       0.64546149038127643        1.9903591682419657        2.6254988447805081E-002   1.3821882419982900E-002  0.11003990758244053        1.0039555663681639E-003
  0.70000000000000007       0.63240502812695321        1.9367346938775507        2.5510204081632650E-002   1.3832982086406775E-002  0.10408163265306114        3.0864860659714417E-004


==> Data-Plot_N-E=0-nub=0-1-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        2500000.0000000000       -2.4999998888888902E-002   9999999.9000000060        4.9374999055555556E-002
   1.0000000000000000E-002   1.0000694492673103        9000.0999999999985        250.00000000000000       -2.4988890123443075E-002   999.90000000000146        4.9365555370398495E-002
   2.0000000000000000E-002   1.0002777970692409        2250.0999999999999        62.500000000000000       -2.4955575307764100E-002   249.90000000000009        4.9337219261058517E-002
   2.9999999999999999E-002   1.0006250434057922        1000.1000000000001        27.777777777777779       -2.4900099990001000E-002   111.01111111111095        4.9289985020487953E-002
   4.0000000000000001E-002   1.0010417390096535        562.59999999999991        15.625000000000000       -2.4822538215428368E-002   62.400000000000091        4.9223841596543604E-002
   5.0000000000000003E-002   1.0014584346135149        360.09999999999991        9.9999999999999982       -2.4722993612885311E-002   39.900000000000034        4.9138773586817237E-002
   5.9999999999999998E-002   1.0020140287519967        250.10000000000002        6.9444444444444446       -2.4601599360255900E-002   27.677777777777749        4.9034761308917457E-002
   7.0000000000000007E-002   1.0025001736231682        183.77346938775509        5.1020408163265305       -2.4458518140123713E-002   20.308163265306121        4.8911780890389236E-002
   8.0000000000000002E-002   1.0030557677616501        140.72499999999999        3.9062500000000000       -2.4293942085628000E-002   15.525000000000006        4.8769804377940151E-002
   8.9999999999999997E-002   1.0034724633655114        111.21111111111112        3.0864197530864201       -2.4108092716555105E-002   12.245679012345676        4.8608799865569985E-002
  0.10000000000000001        1.0038891589693728        90.099999999999980        2.4999999999999996       -2.3901220865704773E-002   9.9000000000000057        4.8428731641128799E-002
  0.11000000000000000        1.0041669560386137        74.480165289256192        2.0661157024793391       -2.3673606595577060E-002   8.1644628099173673        4.8229560350757851E-002
  0.12000000000000000        1.0043753038405445        62.600000000000001        1.7361111111111112       -2.3425559105431312E-002   6.8444444444444414        4.8011243180597941E-002
  0.13000000000000000        1.0043753038405445        53.354437869822476        1.4792899408284024       -2.3157416628774855E-002   5.8171597633136116        4.7773734055081341E-002
  0.14000000000000001        1.0043058545732342        46.018367346938767        1.2755102040816326       -2.2869546321344629E-002   5.0020408163265344        4.7516983851055870E-002
  0.14999999999999999        1.0040280575039933        40.100000000000001        1.1111111111111112       -2.2562344139650876E-002   4.3444444444444414        4.7240940626923959E-002
  0.16000000000000000        1.0036113619001319        35.256250000000001       0.97656250000000000       -2.2236234710157777E-002   3.8062499999999986        4.6945549865914780E-002
  0.17000000000000001        1.0030557677616501        31.241868512110720       0.86505190311418678       -2.1891671189181405E-002   3.3602076124567475        4.6630754732544771E-002
  0.17999999999999999        1.0022918258212377        27.877777777777780       0.77160493827160503       -2.1529135113591072E-002   2.9864197530864196        4.6296496341260741E-002
  0.19000000000000000        1.0013889853462046        25.030747922437673       0.69252077562326875       -2.1149136242405463E-002   2.6700831024930736        4.5942714036200170E-002
  0.20000000000000001        1.0002777970692409        22.599999999999998       0.62499999999999989       -2.0752212389380534E-002   2.3999999999999986        4.5569345680946040E-002
  0.20999999999999999       0.99895826099034657        20.508163265306123       0.56689342403628129       -2.0338929246691208E-002   2.1675736961451264        4.5176327957098097E-002
  0.22000000000000000       0.99749982637683177        18.695041322314051       0.51652892561983477       -1.9909880199814337E-002   1.9661157024793390        4.4763596670429048E-002
  0.23000000000000001       0.99583304396138617        17.113232514177692       0.47258979206049151       -1.9465686133725103E-002   1.7903591682419666        4.4331087063343301E-002
  0.23999999999999999       0.99402736301132022        15.725000000000001       0.43402777777777779       -1.9006995230524647E-002   1.6361111111111093        4.3878734132306814E-002
  0.25000000000000000       0.99201333425932359        14.500000000000000       0.40000000000000002       -1.8534482758620692E-002   1.5000000000000000        4.3406472948870393E-002
  0.26000000000000001       0.98979095770539616        13.413609467455620       0.36982248520710059       -1.8048850853588601E-002   1.3792899408284018        4.2914238982864915E-002
  0.27000000000000002       0.98736023334953815        12.445679012345677       0.34293552812071332       -1.7550828290844152E-002   1.2717421124828547        4.2401968426305302E-002
  0.28000000000000003       0.98479061045905969        11.579591836734693       0.31887755102040816       -1.7041170250264366E-002   1.1755102040816325        4.1869598516501509E-002
  0.28999999999999998       0.98201263976665043        10.801545778834720       0.29726516052318674       -1.6520658072896596E-002   1.0890606420927487        4.1317067856838439E-002
  0.29999999999999999       0.97902632127231060        10.100000000000001       0.27777777777777779       -1.5990099009900997E-002   1.0111111111111093        4.0744316733653571E-002
  0.31000000000000000       0.97590110424335019        9.4652445369406859       0.26014568158168577       -1.5450325963874630E-002  0.94058272632674367        4.0151287427610025E-002
  0.32000000000000001       0.97249809014514899        8.8890624999999996       0.24414062500000000       -1.4902197222710502E-002  0.87656250000000036        3.9537924517935440E-002
  0.33000000000000002       0.96895617751232721        8.3644628099173541       0.22956841138659320       -1.4346596186147607E-002  0.81827364554637327        3.8904175177871619E-002
  0.34000000000000002       0.96520591707757486        7.8854671280276802       0.21626297577854670       -1.3784431085172681E-002  0.76505190311418669        3.8249989459658129E-002
  0.35000000000000003       0.96124730884089171        7.4469387755102030       0.20408163265306120       -1.3216634694436853E-002  0.71632653061224438        3.7575320567353805E-002
  0.35999999999999999       0.95708035280227799        7.0444444444444452       0.19290123456790126       -1.2644164037854906E-002  0.67160493827160472        3.6880125115783820E-002
  0.37000000000000000       0.95270504896173347        6.6741417092768449       0.18261504747991236       -1.2068000087557047E-002  0.63046018991964914        3.6164363373886725E-002
  0.38000000000000000       0.94819084658656849        6.3326869806094184       0.17313019390581719       -1.1489147456366734E-002  0.59252077562326821        3.5427999490725864E-002
  0.39000000000000001       0.94339884714216260        6.0171597633136091       0.16436554898093358       -1.0908634083980719E-002  0.55746219592373425        3.4671001702421815E-002
  0.40000000000000002       0.93839849989582613        5.7249999999999988       0.15624999999999997       -1.0327510917030554E-002  0.52500000000000036        3.3893342518258610E-002
  0.41000000000000003       0.93318980484755887        5.4539559785841751       0.14872099940511599       -9.7468515832069905E-003  0.49488399762046420        3.3094998884214931E-002
  0.41999999999999998       0.92784221126467115        5.2020408163265310       0.14172335600907032       -9.1677520596312248E-003  0.46689342403628142        3.2275952322173125E-002
  0.42999999999999999       0.92221682061254251        4.9674959437533808       0.13520822065981614       -8.5913303356596263E-003  0.44083288263926423        3.1436189043063577E-002
  0.44000000000000000       0.91638308215848319        4.7487603305785120       0.12913223140495869       -8.0187260703097687E-003  0.41652892561983546        3.0575700032209337E-002
  0.45000000000000001       0.91034099590249318        4.5444444444444443       0.12345679012345678       -7.4511002444987776E-003  0.39382716049382704        2.9694481105146428E-002
  0.46000000000000002       0.90409056184457259        4.3533081285444233       0.11814744801512288       -6.8896348082852013E-003  0.37258979206049148        2.8792532932208466E-002
  0.47000000000000003       0.89756233071741098        4.1742417383431407       0.11317338162064280       -6.3355323233090025E-003  0.35269352648257168        2.7869861030180305E-002
  0.47999999999999998       0.89082575178831869        4.0062499999999996       0.10850694444444445       -5.7900156006240114E-003  0.33402777777777803        2.6926475719344530E-002
  0.48999999999999999       0.88395027432460582        3.8484381507705128       0.10412328196584758       -5.2543273341197697E-003  0.31649312786339001        2.5962392044265925E-002
  0.50000000000000000       0.87672755052434193        3.7000000000000002       0.10000000000000001       -4.7297297297297716E-003  0.29999999999999982        2.4977629656683712E-002
  0.51000000000000001       0.86936592818945757        3.5602076124567472        9.6116878123798544E-002  -4.2175041306249175E-003  0.28446751249519453        2.3972212658908164E-002
  0.52000000000000002       0.86172650878533230        3.4284023668639048        9.2455621301775148E-002  -3.7189506385916019E-003  0.26982248520710073        2.2946169406147719E-002
  0.53000000000000003       0.85387874157927635        3.3039871840512633        8.8999644001423989E-002  -3.2353877317932503E-003  0.25599857600569598        2.1899532266224962E-002
  0.54000000000000004       0.84575317730397948        3.1864197530864193        8.5733882030178329E-002  -2.7681518791165885E-003  0.24293552812071351        2.0832337335174141E-002
  0.55000000000000004       0.83741926522675181        3.0752066115702474        8.2644628099173542E-002  -2.3185971513034268E-003  0.23057851239669436        1.9744624107249965E-002
  0.56000000000000005       0.82887700534759357        2.9698979591836729        7.9719387755102039E-002  -1.8880948290671343E-003  0.21887755102040840        1.8636435097916446E-002
  0.57000000000000006       0.82005694839919441        2.8700831024930742        7.6946752847029842E-002  -1.4780330083968632E-003  0.20778701138811950        1.7507815418426085E-002
  0.57999999999999996       0.81095909438155422        2.7753864447086802        7.4316290130796686E-002  -1.0898162032474783E-003  0.19726516052318699        1.6358812300643143E-002
  0.58999999999999997       0.80165289256198347        2.6854639471416264        7.1818442976156291E-002  -7.2486494581789490E-004  0.18727377190462491        1.5189474570810328E-002
  0.59999999999999998       0.79206889367317179        2.6000000000000001        6.9444444444444448E-002  -3.8461538461540684E-004  0.17777777777777759        1.3999852071005920E-002
  0.60999999999999999       0.78227654698242932        2.5187046492878258        6.7186240257995175E-002  -7.0518880507002696E-005  0.16874496103198089        1.2789995027087496E-002
  0.62000000000000000       0.77220640322244605        2.4413111342351717        6.5036420395421443E-002   2.1595839904521921E-004  0.16014568158168574        1.1559953361969881E-002
  0.63000000000000000       0.76185846239322175        2.3675736961451248        6.2988158226253463E-002   4.7333588736705318E-004  0.15195263290501337        1.0309775953137729E-002
  0.64000000000000001       0.75130217376206676        2.2972656250000001        6.1035156250000000E-002   7.0011902737623227E-004  0.14414062499999991        9.0395098333475032E-003
  0.65000000000000002       0.74039863879436074        2.2301775147928993        5.9171597633136092E-002   8.9479968161312179E-004  0.13668639053254417        7.7491993335297819E-003
  0.66000000000000003       0.72928675602472393        2.1661157024793387        5.7392102846648300E-002   1.0558565433040554E-003  0.12956841138659314        6.4388851669599581E-003
  0.67000000000000004       0.71789707618584619        2.1049008687903763        5.5691690799732671E-002   1.1817555482648498E-003  0.12276676319893065        5.1086034538241386E-003
  0.68000000000000005       0.70622959927772766        2.0463667820069200        5.4065743944636674E-002   1.2709502874535192E-003  0.11626297577854672        3.7583846853668132E-003
  0.69000000000000006       0.69428432530036810        1.9903591682419657        5.2509976895610162E-002   1.3218824199828991E-003  0.11003990758244053        2.3882526268677326E-003
  0.70000000000000007       0.68199180498645740        1.9367346938775507        5.1020408163265300E-002   1.3329820864067740E-003  0.10408163265306114        9.9822315875730842E-004


==> Data-Plot_N-E=0-nub=0-1-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        5000000.0000000000       -4.9999998888888904E-002   9999999.9000000060        9.7499998111111111E-002
   1.0000000000000000E-002   1.0000694492673103        9000.0999999999985        500.00000000000000       -4.9988890123443076E-002   999.90000000000146        9.7481110864226353E-002
   2.0000000000000000E-002   1.0002777970692409        2250.0999999999999        125.00000000000000       -4.9955575307764101E-002   249.90000000000009        9.7424440495670311E-002
   2.9999999999999999E-002   1.0006250434057922        1000.1000000000001        55.555555555555557       -4.9900099990001001E-002   111.01111111111095        9.7329980020987902E-002
   4.0000000000000001E-002   1.0010417390096535        562.59999999999991        31.250000000000000       -4.9822538215428369E-002   62.400000000000091        9.7197714685772180E-002
   5.0000000000000003E-002   1.0015973331481354        360.09999999999991        19.999999999999996       -4.9722993612885312E-002   39.900000000000034        9.7027623906172977E-002
   5.9999999999999998E-002   1.0022223765539273        250.10000000000002        13.888888888888889       -4.9601599360255898E-002   27.677777777777749        9.6819681340904670E-002
   7.0000000000000007E-002   1.0028474199597195        183.77346938775509        10.204081632653061       -4.9458518140123711E-002   20.308163265306121        9.6573854983383056E-002
   8.0000000000000002E-002   1.0036113619001319        140.72499999999999        7.8125000000000000       -4.9293942085627998E-002   15.525000000000006        9.6290107273658748E-002
   8.9999999999999997E-002   1.0043058545732342        111.21111111111112        6.1728395061728403       -4.9108092716555106E-002   12.245679012345676        9.5968395229742237E-002
  0.10000000000000001        1.0050697965136468        90.099999999999980        4.9999999999999991       -4.8901220865704774E-002   9.9000000000000057        9.5608670597843559E-002
  0.11000000000000000        1.0057642891867491        74.480165289256192        4.1322314049586781       -4.8673606595577061E-002   8.1644628099173673        9.5210880020978994E-002
  0.12000000000000000        1.0064587818598514        62.600000000000001        3.4722222222222223       -4.8425559105431309E-002   6.8444444444444414        9.4774965225326371E-002
  0.13000000000000000        1.0070838252656436        53.354437869822476        2.9585798816568047       -4.8157416628774860E-002   5.8171597633136116        9.4300863223642589E-002
  0.14000000000000001        1.0076394194041254        46.018367346938767        2.5510204081632653       -4.7869546321344630E-002   5.0020408163265344        9.3788506534988644E-002
  0.14999999999999999        1.0080561150079868        40.100000000000001        2.2222222222222223       -4.7562344139650881E-002   4.3444444444444414        9.3237823419941412E-002
  0.16000000000000000        1.0084033613445378        35.256250000000001        1.9531250000000000       -4.7236234710157782E-002   3.8062499999999986        9.2648738130406888E-002
  0.17000000000000001        1.0086117091464686        31.241868512110720        1.7301038062283736       -4.6891671189181403E-002   3.3602076124567475        9.2021171173085711E-002
  0.17999999999999999        1.0086811584137787        27.877777777777780        1.5432098765432101       -4.6529135113591073E-002   2.9864197530864196        9.1355039585581194E-002
  0.19000000000000000        1.0086117091464686        25.030747922437673        1.3850415512465375       -4.6149136242405464E-002   2.6700831024930736        9.0650257224079905E-002
  0.20000000000000001        1.0084033613445378        22.599999999999998        1.2499999999999998       -4.5752212389380535E-002   2.3999999999999986        8.9906735061477006E-002
  0.20999999999999999        1.0080561150079868        20.508163265306123        1.1337868480725626       -4.5338929246691209E-002   2.1675736961451264        8.9124381494763538E-002
  0.22000000000000000        1.0075699701368150        18.695041322314051        1.0330578512396695       -4.4909880199814338E-002   1.9661157024793390        8.8303102660438337E-002
  0.23000000000000001        1.0068754774637128        17.113232514177692       0.94517958412098302       -4.4465686133725105E-002   1.7903591682419666        8.7442802756657043E-002
  0.23999999999999999        1.0060420862559900        15.725000000000001       0.86805555555555558       -4.4006995230524648E-002   1.6361111111111093        8.6543384370780588E-002
  0.25000000000000000        1.0050003472463365        14.500000000000000       0.80000000000000004       -4.3534482758620693E-002   1.5000000000000000        8.5604748810939366E-002
  0.26000000000000001        1.0038197097020627        13.413609467455620       0.73964497041420119       -4.3048850853588602E-002   1.3792899408284018        8.4626796440185489E-002
  0.27000000000000002        1.0024307243558581        12.445679012345677       0.68587105624142664       -4.2550828290844153E-002   1.2717421124828547        8.3609427011763091E-002
  0.28000000000000003        1.0008333912077227        11.579591836734693       0.63775510204081631       -4.2041170250264367E-002   1.1755102040816325        8.2552540003988290E-002
  0.28999999999999998       0.99909715952496703        10.801545778834720       0.59453032104637349       -4.1520658072896600E-002   1.0890606420927487        8.1456034953193604E-002
  0.29999999999999999       0.99722202930759085        10.100000000000001       0.55555555555555558       -4.0990099009900999E-002   1.0111111111111093        8.0319811783158529E-002
  0.31000000000000000       0.99506910202097365        9.4652445369406859       0.52029136316337155       -4.0450325963874635E-002  0.94058272632674367        7.9143771129416299E-002
  0.32000000000000001       0.99277727619973610        8.8890624999999996       0.48828125000000000       -3.9902197222710503E-002  0.87656250000000036        7.7927814656799918E-002
  0.33000000000000002       0.99034655184387810        8.3644628099173541       0.45913682277318640       -3.9346596186147609E-002  0.81827364554637327        7.6671845368564251E-002
  0.34000000000000002       0.98763803041877907        7.8854671280276802       0.43252595155709339       -3.8784431085172683E-002  0.76505190311418669        7.5375767905399488E-002
  0.35000000000000003       0.98479061045905969        7.4469387755102030       0.40816326530612240       -3.8216634694436855E-002  0.71632653061224438        7.4039488832631964E-002
  0.35999999999999999       0.98173484269740952        7.0444444444444452       0.38580246913580252       -3.7644164037854908E-002  0.67160493827160472        7.2662916913891082E-002
  0.37000000000000000       0.97847072713382877        6.6741417092768449       0.36523009495982472       -3.7068000087557049E-002  0.63046018991964914        7.1245963369508877E-002
  0.38000000000000000       0.97506771303562745        6.3326869806094184       0.34626038781163437       -3.6489147456366736E-002  0.59252077562326821        6.9788542117907526E-002
  0.39000000000000001       0.97138690186818533        6.0171597633136091       0.32873109796186717       -3.5908634083980720E-002  0.55746219592373425        6.8290569998222778E-002
  0.40000000000000002       0.96756719216612264        5.7249999999999988       0.31249999999999994       -3.5327510917030555E-002  0.52500000000000036        6.6751966972407081E-002
  0.41000000000000003       0.96353913466212926        5.4539559785841751       0.29744199881023198       -3.4746851583206992E-002  0.49488399762046420        6.5172656305054574E-002
  0.41999999999999998       0.95923328008889508        5.2020408163265310       0.28344671201814065       -3.4167752059631226E-002  0.46689342403628142        6.3552564719191559E-002
  0.42999999999999999       0.95478852698104033        4.9674959437533808       0.27041644131963227       -3.3591330335659628E-002  0.44083288263926423        6.1891622526280603E-002
  0.44000000000000000       0.95013542607125490        4.7487603305785120       0.25826446280991738       -3.3018726070309770E-002  0.41652892561983546        6.0189763728693849E-002
  0.45000000000000001       0.94527397735953889        4.5444444444444443       0.24691358024691357       -3.2451100244498779E-002  0.39382716049382704        5.8446926092921486E-002
  0.46000000000000002       0.94020418084589208        4.3533081285444233       0.23629489603024575       -3.1889634808285203E-002  0.37258979206049148        5.6663051191794205E-002
  0.47000000000000003       0.93492603653031459        4.1742417383431407       0.22634676324128561       -3.1335532323309004E-002  0.35269352648257168        5.4838084414014852E-002
  0.47999999999999998       0.92943954441280641        4.0062499999999996       0.21701388888888890       -3.0790015600624013E-002  0.33402777777777803        5.2971974939313334E-002
  0.48999999999999999       0.92374470449336754        3.8484381507705128       0.20824656393169516       -3.0254327334119771E-002  0.31649312786339001        5.1064675677559936E-002
  0.50000000000000000       0.91777206750468787        3.7000000000000002       0.20000000000000001       -2.9729729729729773E-002  0.29999999999999982        4.9116143170197225E-002
  0.51000000000000001       0.91159108271407741        3.5602076124567472       0.19223375624759709       -2.9217504130624919E-002  0.28446751249519453        4.7126337452376918E-002
  0.52000000000000002       0.90520175012153625        3.4284023668639048       0.18491124260355030       -2.8718950638591603E-002  0.26982248520710073        4.5095221874218133E-002
  0.53000000000000003       0.89860406972706441        3.3039871840512633       0.17799928800284798       -2.8235387731793252E-002  0.25599857600569598        4.3022762879635294E-002
  0.54000000000000004       0.89179804153066189        3.1864197530864193       0.17146776406035666       -2.7768151879116590E-002  0.24293552812071351        4.0908929741218306E-002
  0.55000000000000004       0.88471421626501845        3.0752066115702474       0.16528925619834708       -2.7318597151303428E-002  0.23057851239669436        3.8753694249684792E-002
  0.56000000000000005       0.87742204319744421        2.9698979591836729       0.15943877551020408       -2.6888094829067136E-002  0.21887755102040840        3.6557030356463086E-002
  0.57000000000000006       0.86985207306062917        2.8700831024930742       0.15389350569405968       -2.6478033008396865E-002  0.20778701138811950        3.4318913768006234E-002
  0.57999999999999996       0.86207375512188344        2.7753864447086802       0.14863258026159337       -2.6089816203247483E-002  0.19726516052318699        3.2039321490480770E-002
  0.58999999999999997       0.85401764011389680        2.6854639471416264       0.14363688595231258       -2.5724864945817896E-002  0.18727377190462491        2.9718231323519438E-002
  0.59999999999999998       0.84575317730397948        2.6000000000000001       0.13888888888888890       -2.5384615384615408E-002  0.17777777777777759        2.7355621301775150E-002
  0.60999999999999999       0.83728036669213135        2.5187046492878258       0.13437248051599035       -2.5070518880507008E-002  0.16874496103198089        2.4951469083062148E-002
  0.62000000000000000       0.82846030974373219        2.4413111342351717       0.13007284079084289       -2.4784041600954786E-002  0.16014568158168574        2.2505751281922139E-002
  0.63000000000000000       0.81943190499340235        2.3675736961451248       0.12597631645250693       -2.4526664112632948E-002  0.15195263290501337        2.0018442747506079E-002
  0.64000000000000001       0.81012570317383148        2.2972656250000001       0.12207031250000000       -2.4299880972623769E-002  0.14414062499999991        1.7489515784716313E-002
  0.65000000000000002       0.80054170428501981        2.2301775147928993       0.11834319526627218       -2.4105200318386880E-002  0.13668639053254417        1.4918939317610434E-002
  0.66000000000000003       0.79074935759427734        2.1661157024793387       0.11478420569329660       -2.3944143456695946E-002  0.12956841138659314        1.2306677994125157E-002
  0.67000000000000004       0.78060976456698383        2.1049008687903763       0.11138338159946534       -2.3818244451735152E-002  0.12276676319893065        9.6526912312373744E-003
  0.68000000000000005       0.77026182373775953        2.0463667820069200       0.10813148788927335       -2.3729049712546482E-002  0.11626297577854672        6.9569321997394800E-003
  0.69000000000000006       0.75963608583929443        1.9903591682419657       0.10501995379122032       -2.3678117580017102E-002  0.11003990758244053        4.2193467478668697E-003
  0.70000000000000007       0.74866310160427807        1.9367346938775507       0.10204081632653060       -2.3667017913593227E-002  0.10408163265306114        1.4398722630776370E-003


==> Data-Plot_N-E=0-nub=0-1-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        10000000.000000000       -9.9999998888888914E-002   9999999.9000000060       0.18999999622222222     
   1.0000000000000000E-002   1.0000694492673103        9000.0999999999985        1000.0000000000000       -9.9988890123443072E-002   999.90000000000146       0.18996222185188205     
   2.0000000000000000E-002   1.0002777970692409        2250.0999999999999        250.00000000000000       -9.9955575307764111E-002   249.90000000000009       0.18984888296489391     
   2.9999999999999999E-002   1.0006250434057922        1000.1000000000001        111.11111111111111       -9.9900099990001004E-002   111.01111111111095       0.18965997002198781     
   4.0000000000000001E-002   1.0010417390096535        562.59999999999991        62.500000000000000       -9.9822538215428372E-002   62.400000000000091       0.18939546086422934     
   5.0000000000000003E-002   1.0016667824154455        360.09999999999991        39.999999999999993       -9.9722993612885308E-002   39.900000000000034       0.18905532454488444     
   5.9999999999999998E-002   1.0022918258212377        250.10000000000002        27.777777777777779       -9.9601599360255907E-002   27.677777777777749       0.18863952140487908     
   7.0000000000000007E-002   1.0030557677616501        183.77346938775509        20.408163265306122       -9.9458518140123714E-002   20.308163265306121       0.18814800316937066     
   8.0000000000000002E-002   1.0038891589693728        140.72499999999999        15.625000000000000       -9.9293942085628001E-002   15.525000000000006       0.18758071306509597     
   8.9999999999999997E-002   1.0048614487117160        111.21111111111112        12.345679012345681       -9.9108092716555102E-002   12.245679012345676       0.18693758595808674     
  0.10000000000000001        1.0058337384540592        90.099999999999980        9.9999999999999982       -9.8901220865704770E-002   9.9000000000000057       0.18621854851127309     
  0.11000000000000000        1.0068060281964026        74.480165289256192        8.2644628099173563       -9.8673606595577057E-002   8.1644628099173673       0.18542351936142129     
  0.12000000000000000        1.0078477672060560        62.600000000000001        6.9444444444444446       -9.8425559105431312E-002   6.8444444444444414       0.18455240931478326     
  0.13000000000000000        1.0088895062157095        53.354437869822476        5.9171597633136095       -9.8157416628774863E-002   5.8171597633136116       0.18360512156076511     
  0.14000000000000001        1.0099312452253628        46.018367346938767        5.1020408163265305       -9.7869546321344633E-002   5.0020408163265344       0.18258155190285419     
  0.14999999999999999        1.0109035349677060        40.100000000000001        4.4444444444444446       -9.7562344139650883E-002   4.3444444444444414       0.18148158900597633     
  0.16000000000000000        1.0118758247100492        35.256250000000001        3.9062500000000000       -9.7236234710157785E-002   3.8062499999999986       0.18030511465939111     
  0.17000000000000001        1.0128481144523924        31.241868512110720        3.4602076124567471       -9.6891671189181405E-002   3.3602076124567475       0.17905200405416757     
  0.17999999999999999        1.0136815056601154        27.877777777777780        3.0864197530864201       -9.6529135113591069E-002   2.9864197530864196       0.17772212607422208     
  0.19000000000000000        1.0144454476005278        25.030747922437673        2.7700831024930750       -9.6149136242405467E-002   2.6700831024930736       0.17631534359983936     
  0.20000000000000001        1.0151399402736301        22.599999999999998        2.4999999999999996       -9.5752212389380531E-002   2.3999999999999986       0.17483151382253895     
  0.20999999999999999        1.0157649836794223        20.508163265306123        2.2675736961451252       -9.5338929246691212E-002   2.1675736961451264       0.17327048857009442     
  0.22000000000000000        1.0162511285505937        18.695041322314051        2.0661157024793391       -9.4909880199814334E-002   1.9661157024793390       0.17163211464045691     
  0.23000000000000001        1.0166678241544551        17.113232514177692        1.8903591682419660       -9.4465686133725107E-002   1.7903591682419666       0.16991623414328452     
  0.23999999999999999        1.0169456212236960        15.725000000000001        1.7361111111111112       -9.4006995230524651E-002   1.6361111111111093       0.16812268484772813     
  0.25000000000000000        1.0170150704910064        14.500000000000000        1.6000000000000001       -9.3534482758620696E-002   1.5000000000000000       0.16625130053507731     
  0.26000000000000001        1.0170150704910064        13.413609467455620        1.4792899408284024       -9.3048850853588605E-002   1.3792899408284018       0.16430191135482664     
  0.27000000000000002        1.0168761719563859        12.445679012345677        1.3717421124828533       -9.2550828290844156E-002   1.2717421124828547       0.16227434418267866     
  0.28000000000000003        1.0165983748871450        11.579591836734693        1.2755102040816326       -9.2041170250264370E-002   1.1755102040816325       0.16016842297896186     
  0.28999999999999998        1.0161816792832836        10.801545778834720        1.1890606420927470       -9.1520658072896610E-002   1.0890606420927487       0.15798396914590396     
  0.29999999999999999        1.0155566358774915        10.100000000000001        1.1111111111111112       -9.0990099009901002E-002   1.0111111111111093       0.15572080188216844     
  0.31000000000000000        1.0147926939370790        9.4652445369406859        1.0405827263267431       -9.0450325963874645E-002  0.94058272632674367       0.15337873853302883     
  0.32000000000000001        1.0138898534620460        8.8890624999999996       0.97656250000000000       -8.9902197222710506E-002  0.87656250000000036       0.15095759493452887     
  0.33000000000000002        1.0127786651850823        8.3644628099173541       0.91827364554637281       -8.9346596186147612E-002  0.81827364554637327       0.14845718574994948     
  0.34000000000000002        1.0115285783734982        7.8854671280276802       0.86505190311418678       -8.8784431085172685E-002  0.76505190311418669       0.14587732479688223     
  0.35000000000000003        1.0100701437599833        7.4469387755102030       0.81632653061224481       -8.8216634694436857E-002  0.71632653061224438       0.14321782536318828     
  0.35999999999999999        1.0084728106118481        7.0444444444444452       0.77160493827160503       -8.7644164037854910E-002  0.67160493827160472       0.14047850051010560     
  0.37000000000000000        1.0066671296617822        6.6741417092768449       0.73046018991964945       -8.7068000087557051E-002  0.63046018991964914       0.13765916336075318     
  0.38000000000000000        1.0047225501770956        6.3326869806094184       0.69252077562326875       -8.6489147456366738E-002  0.59252077562326821       0.13475962737227085     
  0.39000000000000001        1.0025696228904786        6.0171597633136091       0.65746219592373434       -8.5908634083980723E-002  0.55746219592373425       0.13177970658982471     
  0.40000000000000002        1.0002777970692409        5.7249999999999988       0.62499999999999989       -8.5327510917030558E-002  0.52500000000000036       0.12871921588070401     
  0.41000000000000003       0.99770817417876245        5.4539559785841751       0.59488399762046396       -8.4746851583206995E-002  0.49488399762046420       0.12557797114673389     
  0.41999999999999998       0.99506910202097365        5.2020408163265310       0.56689342403628129       -8.4167752059631229E-002  0.46689342403628142       0.12235578951322844     
  0.42999999999999999       0.99215223279394404        4.9674959437533808       0.54083288263926454       -8.3591330335659630E-002  0.44083288263926423       0.11905248949271464     
  0.44000000000000000       0.98909646503229387        4.7487603305785120       0.51652892561983477       -8.3018726070309773E-002  0.41652892561983546       0.11566789112166287     
  0.45000000000000001       0.98576290020140289        4.5444444444444443       0.49382716049382713       -8.2451100244498782E-002  0.39382716049382704       0.11220181606847161     
  0.46000000000000002       0.98229043683589135        4.3533081285444233       0.47258979206049151       -8.1889634808285205E-002  0.37258979206049148       0.10865408771096569     
  0.47000000000000003       0.97867907493575945        4.1742417383431407       0.45269352648257122       -8.1335532323309007E-002  0.35269352648257168       0.10502453118168395     
  0.47999999999999998       0.97478991596638653        4.0062499999999996       0.43402777777777779       -8.0790015600624016E-002  0.33402777777777803       0.10131297337925094     
  0.48999999999999999       0.97069240919508304        3.8484381507705128       0.41649312786339032       -8.0254327334119774E-002  0.31649312786339001        9.7519242944147960E-002
  0.50000000000000000       0.96645600388915898        3.7000000000000002       0.40000000000000002       -7.9729729729729776E-002  0.29999999999999982        9.3643170197224249E-002
  0.51000000000000001       0.96201125078130423        3.5602076124567472       0.38446751249519417       -7.9217504130624922E-002  0.28446751249519453        8.9684587039314423E-002
  0.52000000000000002       0.95728870060420868        3.4284023668639048       0.36982248520710059       -7.8718950638591606E-002  0.26982248520710073        8.5643326810358966E-002
  0.53000000000000003       0.95242725189249255        3.3039871840512633       0.35599857600569595       -7.8235387731793254E-002  0.25599857600569598        8.1519224106455970E-002
  0.54000000000000004       0.94728800611153552        3.1864197530864193       0.34293552812071332       -7.7768151879116593E-002  0.24293552812071351        7.7312114553306638E-002
  0.55000000000000004       0.94194041252864780        3.0752066115702474       0.33057851239669417       -7.7318597151303431E-002  0.23057851239669436        7.3021834534554436E-002
  0.56000000000000005       0.93645392041113962        2.9698979591836729       0.31887755102040816       -7.6888094829067138E-002  0.21887755102040840        6.8648220873556362E-002
  0.57000000000000006       0.93068963122439063        2.8700831024930742       0.30778701138811937       -7.6478033008396867E-002  0.20778701138811950        6.4191110467166537E-002
  0.57999999999999996       0.92471699423571085        2.7753864447086802       0.29726516052318674       -7.6089816203247493E-002  0.19726516052318699        5.9650339870156027E-002
  0.58999999999999997       0.91846656017779016        2.6854639471416264       0.28727377190462516       -7.5724864945817899E-002  0.18727377190462491        5.5025744828937656E-002
  0.59999999999999998       0.91200777831793878        2.6000000000000001       0.27777777777777779       -7.5384615384615411E-002  0.17777777777777759        5.0317159763313614E-002
  0.60999999999999999       0.90534064865615671        2.5187046492878258       0.26874496103198070       -7.5070518880507017E-002  0.16874496103198089        4.5524417195011449E-002
  0.62000000000000000       0.89846517119244396        2.4413111342351717       0.26014568158168577       -7.4784041600954795E-002  0.16014568158168574        4.0647347121826660E-002
  0.63000000000000000       0.89131189665949029        2.3675736961451248       0.25195263290501385       -7.4526664112632951E-002  0.15195263290501337        3.5685776336242779E-002
  0.64000000000000001       0.88395027432460582        2.2972656250000001       0.24414062500000000       -7.4299880972623772E-002  0.14414062499999991        3.0639527687453930E-002
  0.65000000000000002       0.87631085492048055        2.2301775147928993       0.23668639053254437       -7.4105200318386882E-002  0.13668639053254417        2.5508419285771737E-002
  0.66000000000000003       0.86839363844711437        2.1661157024793387       0.22956841138659320       -7.3944143456695949E-002  0.12956841138659314        2.0292263648455554E-002
  0.67000000000000004       0.86026807417181750        2.1049008687903763       0.22276676319893068       -7.3818244451735154E-002  0.12276676319893065        1.4990866786063844E-002
  0.68000000000000005       0.85186471282727971        2.0463667820069200       0.21626297577854670       -7.3729049712546485E-002  0.11626297577854672        9.6040272284848138E-003
  0.69000000000000006       0.84318355441350090        1.9903591682419657       0.21003990758244065       -7.3678117580017105E-002  0.11003990758244053        4.1315349898651439E-003
  0.70000000000000007       0.83422459893048129        1.9367346938775507       0.20408163265306120       -7.3667017913593230E-002  0.10408163265306114       -1.4268295282817067E-003


==> Data-Plot_N-E=0-nub=0-2-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        1250000.0000000000       -1.2499997500000032E-002   19999999.799999997        2.4843749562499996E-002
   1.0000000000000000E-002   1.0001388985346205        8000.1999999999989        125.00000000000000       -1.2475003124921877E-002   1999.8000000000011        2.4839374297033194E-002
   2.0000000000000000E-002   1.0003472463365513        2000.2000000000000        31.250000000000000       -1.2400049995000500E-002   499.79999999999995        2.4826238760121491E-002
   2.9999999999999999E-002   1.0007639419404126        889.08888888888896        13.888888888888889       -1.2275253068059688E-002   222.02222222222213        2.4804318162115091E-002
   4.0000000000000001E-002   1.0012500868115841        500.19999999999999        7.8125000000000000       -1.2100799680127949E-002   124.80000000000001        2.4773570647101416E-002
   5.0000000000000003E-002   1.0017362316827558        320.19999999999993        4.9999999999999991       -1.1876951905059338E-002   79.800000000000011        2.4733938013444909E-002
   5.9999999999999998E-002   1.0022223765539273        222.42222222222222        3.4722222222222223       -1.1604046358277550E-002   55.355555555555554        2.4685346108114948E-002
   7.0000000000000007E-002   1.0026390721577887        163.46530612244896        2.5510204081632653       -1.1282493944917477E-002   40.616326530612241        2.4627705330382901E-002
   8.0000000000000002E-002   1.0029863184943399        125.19999999999999        1.9531250000000000       -1.0912779552715655E-002   31.050000000000011        2.4560911242433831E-002
   8.9999999999999997E-002   1.0031946662962705        98.965432098765433        1.5432098765432101       -1.0495461690077593E-002   24.491358024691365        2.4484845283912114E-002
  0.10000000000000001        1.0032641155635809        80.199999999999989        1.2499999999999998       -1.0031172069825437E-002   19.799999999999997        2.4399375586905556E-002
  0.11000000000000000        1.0031252170289604        66.315702479338853        1.0330578512396695       -9.5206151392039102E-003   16.328925619834706        2.4304357887371161E-002
  0.12000000000000000        1.0027779706924091        55.755555555555560       0.86805555555555558       -8.9645675567955364E-003   13.688888888888883        2.4199636528519648E-002
  0.13000000000000000        1.0022918258212377        47.537278106508872       0.73964497041420119       -8.3638776170678886E-003   11.634319526627216        2.4085045551206712E-002
  0.14000000000000001        1.0015973331481354        41.016326530612240       0.63775510204081631       -7.7194646233456066E-003   10.004081632653062        2.3960409865928914E-002
  0.14999999999999999        1.0006944926731023        35.755555555555560       0.55555555555555558       -7.0323182100683682E-003   8.6888888888888829        2.3825546500592341E-002
  0.16000000000000000       0.99965275366344886        31.449999999999996       0.48828125000000000       -6.3034976152623184E-003   7.6125000000000043        2.3680265917814382E-002
  0.17000000000000001       0.99833321758455451        27.881660899653973       0.43252595155709339       -5.5341309042170328E-003   6.7204152249134950        2.3524373395134992E-002
  0.17999999999999999       0.99687478297103971        24.891358024691357       0.38580246913580252       -4.7254141454220779E-003   5.9728395061728428        2.3357670461154247E-002
  0.19000000000000000       0.99520800055559411        22.360664819944599       0.34626038781163437       -3.8786105398776090E-003   5.3401662049861471        2.3179956380279951E-002
  0.20000000000000001       0.99333287033821793        20.199999999999996       0.31249999999999994       -2.9950495049504942E-003   4.8000000000000007        2.2991029678462897E-002
  0.20999999999999999       0.99131884158622130        18.340589569161001       0.28344671201814065       -2.0761257140031152E-003   4.3351473922902493        2.2790689702019657E-002
  0.22000000000000000       0.98902701576498364        16.728925619834712       0.25826446280991738       -1.1232980930738108E-003   3.9322314049586780        2.2578738201394100E-002
  0.23000000000000001       0.98659629140912564        15.322873345935726       0.23629489603024575       -1.3808877593821448E-004   3.5807183364839332        2.2354980931489958E-002
  0.23999999999999999       0.98395721925133695        14.088888888888890       0.21701388888888890        8.7791798107254501E-004   3.2722222222222204        2.2119229260018511E-002
  0.25000000000000000       0.98110979929161746        13.000000000000000       0.20000000000000001        1.9230769230769267E-003   3.0000000000000000        2.1871301775147931E-002
  0.26000000000000001       0.97812348079727762        12.034319526627218       0.18491124260355030        2.9956829580096399E-003   2.7585798816568037        2.1611025883615090E-002
  0.27000000000000002       0.97485936523369676        11.173936899862824       0.17146776406035666        4.0939723538510712E-003   2.5434842249657077        2.1338239390365901E-002
  0.28000000000000003       0.97145635113549555        10.404081632653059       0.15943877551020408        5.2161239701844046E-003   2.3510204081632669        2.1052792050727669E-002
  0.28999999999999998       0.96784498923536355        9.7124851367419751       0.14863258026159337        6.3602605225141304E-003   2.1781212841854938        2.0754547086085748E-002
  0.29999999999999999       0.96402527953330097        9.0888888888888886       0.13888888888888890        7.5244498777506212E-003   2.0222222222222221        2.0443382654037223E-002
  0.31000000000000000       0.95999722202930760        8.5246618106139422       0.13007284079084289        8.7067063792387964E-003   1.8811654526534873        2.0119193264025722E-002
  0.32000000000000001       0.95583026599069376        8.0124999999999993       0.12207031250000000        9.9049921996879862E-003   1.7531250000000007        1.9781891129524123E-002
  0.33000000000000002       0.95138551288283912        7.5461891643709818       0.11478420569329660        1.1117218720338769E-002   1.6365472910927457        1.9431407447924154E-002
  0.34000000000000002       0.94673241197305369        7.1204152249134935       0.10813148788927335        1.2341247934687546E-002   1.5301038062283734        1.9067693599414570E-002
  0.35000000000000003       0.94194041252864780        6.7306122448979577       0.10204081632653060        1.3574893875075805E-002   1.4326530612244897        1.8690722256280427E-002
  0.35999999999999999       0.93687061601500099        6.3728395061728396        9.6450617283950629E-002   1.4815924060441698E-002   1.3432098765432103        1.8300488394235228E-002
  0.37000000000000000       0.93166192096673384        6.0436815193571958        9.1307523739956181E-002   1.6062060963523399E-002   1.2609203798392983        1.7897010197604060E-002
  0.38000000000000000       0.92617542884922566        5.7401662049861493        8.6565096952908593E-002   1.7310983495801579E-002   1.1850415512465373        1.7480329850408087E-002
  0.39000000000000001       0.92048058892978679        5.4596975673898740        8.2182774490466792E-002   1.8560328508465628E-002   1.1149243918474694        1.7050514205657837E-002
  0.40000000000000002       0.91464685047572747        5.1999999999999984        7.8124999999999986E-002   1.9807692307692342E-002   1.0500000000000007        1.6607655325443782E-002
  0.41000000000000003       0.90853531495242723        4.9590719809637118        7.4360499702557994E-002   2.1050632182529182E-002  0.98976799524092751        1.6151870884715865E-002
  0.41999999999999998       0.90221543162719631        4.7351473922902505        7.0861678004535161E-002   2.2286667943683541E-002  0.93378684807256196        1.5683304431967988E-002
  0.42999999999999999       0.89568720050003470        4.5266630611141156        6.7604110329908068E-002   2.3513283471528600E-002  0.88166576527852936        1.5202125500387541E-002
  0.44000000000000000       0.88895062157094240        4.3322314049586783        6.4566115702479346E-002   2.4727928271651999E-002  0.83305785123966913        1.4708529563392034E-002
  0.45000000000000001       0.88193624557260919        4.1506172839506172        6.1728395061728392E-002   2.5928019036287924E-002  0.78765432098765409        1.4202737828853890E-002
  0.46000000000000002       0.87478297103965552        3.9807183364839314        5.9073724007561439E-002   2.7110941209991479E-002  0.74517958412098340        1.3684996866708387E-002
  0.47000000000000003       0.86735189943746094        3.8215482118605699        5.6586690810321402E-002   2.8274050557937868E-002  0.70538705296514248        1.3155578065047172E-002
  0.47999999999999998       0.85971248003333567        3.6722222222222221        5.4253472222222224E-002   2.9414674735249623E-002  0.66805555555555562        1.2614776910219469E-002
  0.48999999999999999       0.85179526355996948        3.5319450229071223        5.2061640982923790E-002   3.0530114855781675E-002  0.63298625572678047        1.2062912086892780E-002
  0.50000000000000000       0.84373914855198273        3.3999999999999999        5.0000000000000003E-002   3.1617647058823542E-002  0.60000000000000009        1.1500324394463668E-002
  0.51000000000000001       0.83540523647475518        3.2757400999615531        4.8058439061899272E-002   3.2674524072204905E-002  0.56893502499038862        1.0927375476654903E-002
  0.52000000000000002       0.82686297659559693        3.1585798816568040        4.6227810650887574E-002   3.3697976770326002E-002  0.53964497041420145        1.0344446361586568E-002
  0.53000000000000003       0.81804291964719777        3.0479886080455674        4.4499822000711994E-002   3.4685215725665200E-002  0.51199715201139195        9.7519358100640677E-003
  0.54000000000000004       0.80901451489686782        2.9434842249657063        4.2866941015089165E-002   3.5633432752353436E-002  0.48587105624142657        9.1502584702835045E-003
  0.55000000000000004       0.79977776234460729        2.8446280991735535        4.1322314049586771E-002   3.6539802440441596E-002  0.46115702479338827        8.5398428376134965E-003
  0.56000000000000005       0.79026321272310573        2.7510204081632650        3.9859693877551020E-002   3.7401483679525241E-002  0.43775510204081636        7.9211290185702051E-003
  0.57000000000000006       0.78054031529967360        2.6622960911049547        3.8473376423514921E-002   3.8215621170431716E-002  0.41557402277623900        7.2945662985580487E-003
  0.57999999999999996       0.77053962080700045        2.5781212841854937        3.7158145065398343E-002   3.8979346923715526E-002  0.39453032104637353        6.6606105134006301E-003
  0.58999999999999997       0.76033057851239672        2.4981901752370010        3.5909221488078145E-002   3.9689781743750166E-002  0.37454754380925026        6.0197212251334783E-003
  0.59999999999999998       0.74984373914855196        2.4222222222222225        3.4722222222222224E-002   4.0344036697247690E-002  0.35555555555555518        5.3723587029711325E-003
  0.60999999999999999       0.73907910271546640        2.3499596882558453        3.3593120128997588E-002   4.0939214565083100E-002  0.33748992206396133        4.7189807107940896E-003
  0.62000000000000000       0.72817556774776027        2.2811654526534859        3.2518210197710722E-002   4.1472411276343386E-002  0.32029136316337148        4.0600391029258255E-003
  0.63000000000000000       0.71692478644350299        2.2156210632401110        3.1494079113126731E-002   4.1940717323568813E-002  0.30390526581002719        3.3959762303844938E-003
  0.64000000000000001       0.70546565733731514        2.1531250000000002        3.0517578125000000E-002   4.2341219158200230E-002  0.28828124999999982        2.7272211601972567E-003
  0.65000000000000002       0.69372873116188627        2.0934911242603551        2.9585798816568046E-002   4.2671000565291065E-002  0.27337278106508833        2.0541857107569282E-003
  0.66000000000000003       0.68171400791721648        2.0365472910927456        2.8696051423324150E-002   4.2927144016592991E-002  0.25913682277318628        1.3772603065786825E-003
  0.67000000000000004       0.66949093687061600        1.9821341055914454        2.7845845399866336E-002   4.3106732001168838E-002  0.24553352639786152        6.9680965617940297E-004
  0.68000000000000005       0.65692061948746439        1.9301038062283735        2.7032871972318337E-002   4.3206848332735706E-002  0.23252595155709321        1.3168257151969240E-005
  0.69000000000000006       0.64414195430238208        1.8803192606595249        2.6254988447805081E-002   4.3224579432988589E-002  0.22007981516488129       -6.7336426715874399E-004
  0.70000000000000007       0.63108549204805886        1.8326530612244896        2.5510204081632650E-002   4.3157015590200423E-002  0.20816326530612228       -1.3625279946528073E-003


==> Data-Plot_N-E=0-nub=0-2-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        2500000.0000000000       -2.4999997500000034E-002   19999999.799999997        4.9374999124999992E-002
   1.0000000000000000E-002   1.0001388985346205        8000.1999999999989        250.00000000000000       -2.4975003124921877E-002   1999.8000000000011        4.9366249218910148E-002
   2.0000000000000000E-002   1.0003472463365513        2000.2000000000000        62.500000000000000       -2.4900049995000503E-002   499.79999999999995        4.9339987510246479E-002
   2.9999999999999999E-002   1.0007639419404126        889.08888888888896        27.777777777777779       -2.4775253068059687E-002   222.02222222222213        4.9296186835413605E-002
   4.0000000000000001E-002   1.0013195360788945        500.19999999999999        15.625000000000000       -2.4600799680127950E-002   124.80000000000001        4.9234800655098221E-002
   5.0000000000000003E-002   1.0019445794846864        320.19999999999993        9.9999999999999982       -2.4376951905059341E-002   79.800000000000011        4.9155764215818423E-002
   5.9999999999999998E-002   1.0026390721577887        222.42222222222222        6.9444444444444446       -2.4104046358277550E-002   55.355555555555554        4.9058994949158011E-002
   7.0000000000000007E-002   1.0034030140982013        163.46530612244896        5.1020408163265305       -2.3782493944917479E-002   40.616326530612241        4.8944392981759961E-002
   8.0000000000000002E-002   1.0040975067713036        125.19999999999999        3.9062500000000000       -2.3412779552715656E-002   31.050000000000011        4.8811841753615942E-002
   8.9999999999999997E-002   1.0047225501770956        98.965432098765433        3.0864197530864201       -2.2995461690077594E-002   24.491358024691365        4.8661208741660175E-002
  0.10000000000000001        1.0053475935828877        80.199999999999989        2.4999999999999996       -2.2531172069825439E-002   19.799999999999997        4.8492346285159922E-002
  0.11000000000000000        1.0057642891867491        66.315702479338853        2.0661157024793391       -2.2020615139203913E-002   16.328925619834706        4.8305092508891062E-002
  0.12000000000000000        1.0061115355233001        55.755555555555560        1.7361111111111112       -2.1464567556795537E-002   13.688888888888883        4.8099272339599757E-002
  0.13000000000000000        1.0063198833252309        47.537278106508872        1.4792899408284024       -2.0863877617067889E-002   11.634319526627216        4.7874698610780010E-002
  0.14000000000000001        1.0063893325925410        41.016326530612240        1.2755102040816326       -2.0219464623345607E-002   10.004081632653062        4.7631173250345278E-002
  0.14999999999999999        1.0062504340579206        35.755555555555560        1.1111111111111112       -1.9532318210068369E-002   8.6888888888888829        4.7368488545340634E-002
  0.16000000000000000        1.0059726369886797        31.449999999999996       0.97656250000000000       -1.8803497615262319E-002   7.6125000000000043        4.7086428477432829E-002
  0.17000000000000001        1.0054864921175082        27.881660899653973       0.86505190311418678       -1.8034130904217033E-002   6.7204152249134950        4.6784770122529573E-002
  0.17999999999999999        1.0047919994444059        24.891358024691357       0.77160493827160503       -1.7225414145422079E-002   5.9728395061728428        4.6463285107518695E-002
  0.19000000000000000        1.0038891589693728        22.360664819944599       0.69252077562326875       -1.6378610539877610E-002   5.3401662049861471        4.6121741116783008E-002
  0.20000000000000001        1.0028474199597195        20.199999999999996       0.62499999999999989       -1.5495049504950495E-002   4.8000000000000007        4.5759903440839134E-002
  0.20999999999999999        1.0015973331481354        18.340589569161001       0.56689342403628129       -1.4576125714003116E-002   4.3351473922902493        4.5377536559169582E-002
  0.22000000000000000        1.0001388985346205        16.728925619834712       0.51652892561983477       -1.3623298093073812E-002   3.9322314049586780        4.4974405749067255E-002
  0.23000000000000001       0.99847211611917497        15.322873345935726       0.47258979206049151       -1.2638088775938215E-002   3.5807183364839332        4.4550278712091503E-002
  0.23999999999999999       0.99659698590179868        14.088888888888890       0.43402777777777779       -1.1622082018927456E-002   3.2722222222222204        4.4104927209545328E-002
  0.25000000000000000       0.99458295714980205        13.000000000000000       0.40000000000000002       -1.0576923076923074E-002   3.0000000000000000        4.3638128698224858E-002
  0.26000000000000001       0.99229113132856450        12.034319526627218       0.36982248520710059       -9.5043170419903608E-003   2.7585798816568037        4.3149667957565335E-002
  0.27000000000000002       0.98986040697270639        11.173936899862824       0.34293552812071332       -8.4060276461489294E-003   2.5434842249657077        4.2639338699212180E-002
  0.28000000000000003       0.98722133481491769        10.404081632653059       0.31887755102040816       -7.2838760298155961E-003   2.3510204081632669        4.2106945149982283E-002
  0.28999999999999998       0.98437391485519832        9.7124851367419751       0.29726516052318674       -6.1397394774858720E-003   2.1781212841854938        4.1552303599148604E-002
  0.29999999999999999       0.98131814709354814        9.0888888888888886       0.27777777777777779       -4.9755501222493795E-003   2.0222222222222221        4.0975243900980993E-002
  0.31000000000000000       0.97812348079727762        8.5246618106139422       0.26014568158168577       -3.7932936207612060E-003   1.8811654526534873        4.0375610923506694E-002
  0.32000000000000001       0.97465101743176608        8.0124999999999993       0.24414062500000000       -2.5950078003120144E-003   1.7531250000000007        3.9753265934516321E-002
  0.33000000000000002       0.97103965553163418        7.5461891643709818       0.22956841138659320       -1.3827812796612313E-003   1.6365472910927457        3.9108087915932621E-002
  0.34000000000000002       0.96721994582957149        7.1204152249134935       0.21626297577854670       -1.5875206531245495E-004   1.5301038062283734        3.8439974797781759E-002
  0.35000000000000003       0.96312243905826789        6.7306122448979577       0.20408163265306120        1.0748938750758039E-003   1.4326530612244897        3.7748844603157326E-002
  0.35999999999999999       0.95888603375234394        6.3728395061728396       0.19290123456790126        2.3159240604416972E-003   1.3432098765432103        3.7034636495746273E-002
  0.37000000000000000       0.95444128064448919        6.0436815193571958       0.18261504747991236        3.5620609635233988E-003   1.2609203798392983        3.6297311721692142E-002
  0.38000000000000000       0.94978817973470375        5.7401662049861493       0.17313019390581719        4.8109834958015782E-003   1.1850415512465373        3.5536854437803127E-002
  0.39000000000000001       0.94492673102298774        5.4596975673898740       0.16436554898093358        6.0603285084656275E-003   1.1149243918474694        3.4753272418369480E-002
  0.40000000000000002       0.93985693450934094        5.1999999999999984       0.15624999999999997        7.3076923076923414E-003   1.0500000000000007        3.3946597633136087E-002
  0.41000000000000003       0.93457879019376344        4.9590719809637118       0.14872099940511599        8.5506321825291817E-003  0.98976799524092751        3.3116886689279090E-002
  0.41999999999999998       0.92902284880894503        4.7351473922902505       0.14172335600907032        9.7866679436835399E-003  0.93378684807256196        3.2264221130560079E-002
  0.42999999999999999       0.92332800888950617        4.5266630611141156       0.13520822065981614        1.1013283471528600E-002  0.88166576527852936        3.1388707587175761E-002
  0.44000000000000000       0.91742482116813673        4.3322314049586783       0.12913223140495869        1.2227928271651999E-002  0.83305785123966913        3.0490477770183336E-002
  0.45000000000000001       0.91124383637752626        4.1506172839506172       0.12345679012345678        1.3428019036287923E-002  0.78765432098765409        2.9569688304761088E-002
  0.46000000000000002       0.90492395305229534        3.9807183364839314       0.11814744801512288        1.4610941209991478E-002  0.74517958412098340        2.8626520396958174E-002
  0.47000000000000003       0.89832627265782350        3.8215482118605699       0.11317338162064280        1.5774050557937867E-002  0.70538705296514248        2.7661179328995616E-002
  0.47999999999999998       0.89152024446142097        3.6722222222222221       0.10850694444444445        1.6914674735249623E-002  0.66805555555555562        2.6673893778600709E-002
  0.48999999999999999       0.88443641919577753        3.5319450229071223       0.10412328196584758        1.8030114855781675E-002  0.63298625572678047        2.5664914958287325E-002
  0.50000000000000000       0.87714424612820330        3.3999999999999999       0.10000000000000001        1.9117647058823538E-002  0.60000000000000009        2.4634515570934257E-002
  0.51000000000000001       0.86971317452600871        3.2757400999615531        9.6116878123798544E-002   2.0174524072204901E-002  0.56893502499038862        2.3582988578460026E-002
  0.52000000000000002       0.86193485658726299        3.1585798816568040        9.2455621301775148E-002   2.1197976770325998E-002  0.53964497041420145        2.2510645780844718E-002
  0.53000000000000003       0.85401764011389680        3.0479886080455674        8.8999644001423989E-002   2.2185215725665196E-002  0.51199715201139195        2.1417816203205698E-002
  0.54000000000000004       0.84575317730397948        2.9434842249657063        8.5733882030178329E-002   2.3133432752353432E-002  0.48587105624142657        2.0304844289092339E-002
  0.55000000000000004       0.83734981595944158        2.8446280991735535        8.2644628099173542E-002   2.4039802440441592E-002  0.46115702479338827        1.9172087898624537E-002
  0.56000000000000005       0.82866865754566288        2.7510204081632650        7.9719387755102039E-002   2.4901483679525237E-002  0.43775510204081636        1.8019916110558334E-002
  0.57000000000000006       0.81977915132995349        2.6622960911049547        7.6946752847029842E-002   2.5715621170431711E-002  0.41557402277623900        1.6848706827818839E-002
  0.57999999999999996       0.81054239877769285        2.5781212841854937        7.4316290130796686E-002   2.6479346923715525E-002  0.39453032104637353        1.5658844186493520E-002
  0.58999999999999997       0.80116674769081186        2.4981901752370010        7.1818442976156291E-002   2.7189781743750162E-002  0.37454754380925026        1.4450715768727234E-002
  0.59999999999999998       0.79151329953468996        2.4222222222222225        6.9444444444444448E-002   2.7844036697247686E-002  0.35555555555555518        1.3224709620402326E-002
  0.60999999999999999       0.78158205430932703        2.3499596882558453        6.7186240257995175E-002   2.8439214565083099E-002  0.33748992206396133        1.1981211074921169E-002
  0.62000000000000000       0.77137301201472319        2.2811654526534859        6.5036420395421443E-002   2.8972411276343386E-002  0.32029136316337148        1.0720599384834410E-002
  0.63000000000000000       0.76095562191818877        2.2156210632401110        6.2988158226253463E-002   2.9440717323568809E-002  0.30390526581002719        9.4432441634737137E-003
  0.64000000000000001       0.75026043475241333        2.1531250000000002        6.1035156250000000E-002   2.9841219158200226E-002  0.28828124999999982        8.1495016391522623E-003
  0.65000000000000002       0.73928745051739708        2.0934911242603551        5.9171597633136092E-002   3.0171000565291060E-002  0.27337278106508833        6.8397107248892031E-003
  0.66000000000000003       0.72803666921313981        2.0365472910927456        5.7392102846648300E-002   3.0427144016592987E-002  0.25913682277318628        5.5141889069935061E-003
  0.67000000000000004       0.71650809083964162        1.9821341055914454        5.5691690799732671E-002   3.0606732001168833E-002  0.24553352639786152        4.1732279562086208E-003
  0.68000000000000005       0.70477116466421275        1.9301038062283735        5.4065743944636674E-002   3.0706848332735702E-002  0.23252595155709321        2.8170894654703576E-003
  0.69000000000000006       0.69268699215223284        1.8803192606595249        5.2509976895610162E-002   3.0724579432988584E-002  0.22007981516488129        1.4460002186659673E-003
  0.70000000000000007       0.68032502257101191        1.8326530612244896        5.1020408163265300E-002   3.0657015590200419E-002  0.20816326530612228        6.0147395102198332E-005


==> Data-Plot_N-E=0-nub=0-2-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        5000000.0000000000       -4.9999997500000032E-002   19999999.799999997        9.7499998249999997E-002
   1.0000000000000000E-002   1.0001388985346205        8000.1999999999989        500.00000000000000       -4.9975003124921882E-002   1999.8000000000011        9.7482499062664055E-002
   2.0000000000000000E-002   1.0003472463365513        2000.2000000000000        125.00000000000000       -4.9900049995000501E-002   499.79999999999995        9.7429985010496462E-002
   2.9999999999999999E-002   1.0008333912077227        889.08888888888896        55.555555555555557       -4.9775253068059688E-002   222.02222222222213        9.7342424182010626E-002
   4.0000000000000001E-002   1.0013889853462046        500.19999999999999        31.250000000000000       -4.9600799680127955E-002   124.80000000000001        9.7219760671091823E-002
   5.0000000000000003E-002   1.0020834780193069        320.19999999999993        19.999999999999996       -4.9376951905059342E-002   79.800000000000011        9.7061916620565458E-002
   5.9999999999999998E-002   1.0029168692270296        222.42222222222222        13.888888888888889       -4.9104046358277552E-002   55.355555555555554        9.6868792631244136E-002
   7.0000000000000007E-002   1.0038197097020627        163.46530612244896        10.204081632653061       -4.8782493944917481E-002   40.616326530612241        9.6640268284514080E-002
   8.0000000000000002E-002   1.0047919994444059        125.19999999999999        7.8125000000000000       -4.8412779552715654E-002   31.050000000000011        9.6376202775980163E-002
   8.9999999999999997E-002   1.0057642891867491        98.965432098765433        6.1728395061728403       -4.7995461690077595E-002   24.491358024691365        9.6076435657156303E-002
  0.10000000000000001        1.0068060281964026        80.199999999999989        4.9999999999999991       -4.7531172069825441E-002   19.799999999999997        9.5740787681668646E-002
  0.11000000000000000        1.0077783179387458        66.315702479338853        4.1322314049586781       -4.7020615139203914E-002   16.328925619834706        9.5369061751930870E-002
  0.12000000000000000        1.0086811584137787        55.755555555555560        3.4722222222222223       -4.6464567556795539E-002   13.688888888888883        9.4961043961759986E-002
  0.13000000000000000        1.0095839988888118        47.537278106508872        2.9585798816568047       -4.5863877617067894E-002   11.634319526627216        9.4516504729926620E-002
  0.14000000000000001        1.0104173900965345        41.016326530612240        2.5510204081632653       -4.5219464623345612E-002   10.004081632653062        9.4035200019177992E-002
  0.14999999999999999        1.0111118827696368        35.755555555555560        2.2222222222222223       -4.4532318210068367E-002   8.6888888888888829        9.3516872634837211E-002
  0.16000000000000000        1.0116674769081186        31.449999999999996        1.9531250000000000       -4.3803497615262324E-002   7.6125000000000043        9.2961253596669707E-002
  0.17000000000000001        1.0121536217792901        27.881660899653973        1.7301038062283736       -4.3034130904217038E-002   6.7204152249134950        9.2368063577318721E-002
  0.17999999999999999        1.0124314188485311        24.891358024691357        1.5432098765432101       -4.2225414145422080E-002   5.9728395061728428        9.1737014400247591E-002
  0.19000000000000000        1.0125703173831515        22.360664819944599        1.3850415512465375       -4.1378610539877611E-002   5.3401662049861471        9.1067810589789133E-002
  0.20000000000000001        1.0125703173831515        20.199999999999996        1.2499999999999998       -4.0495049504950496E-002   4.8000000000000007        9.0360150965591607E-002
  0.20999999999999999        1.0123619695812209        18.340589569161001        1.1337868480725626       -3.9576125714003117E-002   4.3351473922902493        8.9613730273469430E-002
  0.22000000000000000        1.0119452739773596        16.728925619834712        1.0330578512396695       -3.8623298093073813E-002   3.9322314049586780        8.8828240844413570E-002
  0.23000000000000001        1.0113896798388777        15.322873345935726       0.94517958412098302       -3.7638088775938217E-002   3.5807183364839332        8.8003374273294591E-002
  0.23999999999999999        1.0106951871657754        14.088888888888890       0.86805555555555558       -3.6622082018927457E-002   3.2722222222222204        8.7138823108598953E-002
  0.25000000000000000        1.0097228974234322        13.000000000000000       0.80000000000000004       -3.5576923076923075E-002   3.0000000000000000        8.6234282544378704E-002
  0.26000000000000001        1.0086117091464686        12.034319526627218       0.73964497041420119       -3.4504317041990362E-002   2.7585798816568037        8.5289452105465818E-002
  0.27000000000000002        1.0072921730675741        11.173936899862824       0.68587105624142664       -3.3406027646148931E-002   2.5434842249657077        8.4304037316904723E-002
  0.28000000000000003        1.0057642891867491        10.404081632653059       0.63775510204081631       -3.2283876029815597E-002   2.3510204081632669        8.3277751348491511E-002
  0.28999999999999998        1.0040280575039933        9.7124851367419751       0.59453032104637349       -3.1139739477485877E-002   2.1781212841854938        8.2210316625274310E-002
  0.29999999999999999        1.0021529272866172        9.0888888888888886       0.55555555555555558       -2.9975550122249381E-002   2.0222222222222221        8.1101466394868538E-002
  0.31000000000000000        1.0000694492673103        8.5246618106139422       0.52029136316337155       -2.8793293620761211E-002   1.8811654526534873        7.9950946242468637E-002
  0.32000000000000001       0.99770817417876245        8.0124999999999993       0.48828125000000000       -2.7595007800312016E-002   1.7531250000000007        7.8758515544500723E-002
  0.33000000000000002       0.99520800055559411        7.5461891643709818       0.45913682277318640       -2.6382781279661233E-002   1.6365472910927457        7.7523948851949562E-002
  0.34000000000000002       0.99249947913049519        7.1204152249134935       0.43252595155709339       -2.5158752065312456E-002   1.5301038062283734        7.6247037194516143E-002
  0.35000000000000003       0.98958260990346547        6.7306122448979577       0.40816326530612240       -2.3925106124924198E-002   1.4326530612244897        7.4927589296911110E-002
  0.35999999999999999       0.98645739287450518        6.3728395061728396       0.38580246913580252       -2.2684075939558304E-002   1.3432098765432103        7.3565432698768363E-002
  0.37000000000000000       0.98312382804361409        6.0436815193571958       0.36523009495982472       -2.1437939036476603E-002   1.2609203798392983        7.2160414769868314E-002
  0.38000000000000000       0.97965136467810265        5.7401662049861493       0.34626038781163437       -2.0189016504198423E-002   1.1850415512465373        7.0712403612593205E-002
  0.39000000000000001       0.97590110424335019        5.4596975673898740       0.32873109796186717       -1.8939671491534374E-002   1.1149243918474694        6.9221288843792764E-002
  0.40000000000000002       0.97194249600666716        5.1999999999999984       0.31249999999999994       -1.7692307692307660E-002   1.0500000000000007        6.7686982248520697E-002
  0.41000000000000003       0.96784498923536355        4.9590719809637118       0.29744199881023198       -1.6449367817470820E-002  0.98976799524092751        6.6109418298405553E-002
  0.41999999999999998       0.96346968539481903        4.7351473922902505       0.28344671201814065       -1.5213332056316461E-002  0.93378684807256196        6.4488554527744255E-002
  0.42999999999999999       0.95888603375234394        4.5266630611141156       0.27041644131963227       -1.3986716528471402E-002  0.88166576527852936        6.2824371760752187E-002
  0.44000000000000000       0.95409403430793804        4.3322314049586783       0.25826446280991738       -1.2772071728348003E-002  0.83305785123966913        6.1116874183765935E-002
  0.45000000000000001       0.94909368706160147        4.1506172839506172       0.24691358024691357       -1.1571980963712078E-002  0.78765432098765409        5.9366089256575480E-002
  0.46000000000000002       0.94388499201333431        3.9807183364839314       0.23629489603024575       -1.0389058790008524E-002  0.74517958412098340        5.7572067457457750E-002
  0.47000000000000003       0.93846794916313636        3.8215482118605699       0.22634676324128561       -9.2259494420621341E-003  0.70538705296514248        5.5734881856892508E-002
  0.47999999999999998       0.93284255851100772        3.6722222222222221       0.21701388888888890       -8.0853252647503787E-003  0.66805555555555562        5.3854627515363192E-002
  0.48999999999999999       0.92700882005694840        3.5319450229071223       0.20824656393169516       -6.9698851442183268E-003  0.63298625572678047        5.1931420701076411E-002
  0.50000000000000000       0.92089728453364816        3.3999999999999999       0.20000000000000001       -5.8823529411764636E-003  0.60000000000000009        4.9965397923875436E-002
  0.51000000000000001       0.91457740120841724        3.2757400999615531       0.19223375624759709       -4.8254759277951004E-003  0.56893502499038862        4.7956714782070274E-002
  0.52000000000000002       0.90804917008125563        3.1585798816568040       0.18491124260355030       -3.8020232296740036E-003  0.53964497041420145        4.5905544619361013E-002
  0.53000000000000003       0.90124314188485311        3.0479886080455674       0.17799928800284798       -2.8147842743348056E-003  0.51199715201139195        4.3812076989488954E-002
  0.54000000000000004       0.89429821515383012        2.9434842249657063       0.17146776406035666       -1.8665672476465694E-003  0.48587105624142657        4.1676515926710005E-002
  0.55000000000000004       0.88700604208625600        2.8446280991735535       0.16528925619834708       -9.6019755955840946E-004  0.46115702479338827        3.9499078020646609E-002
  0.56000000000000005       0.87957497048406141        2.7510204081632650       0.15943877551020408       -9.8516320474764663E-005  0.43775510204081636        3.7279990294534597E-002
  0.57000000000000006       0.87186610181262592        2.6622960911049547       0.15389350569405968        7.1562117043171003E-004  0.41557402277623900        3.5019487886340420E-002
  0.57999999999999996       0.86387943607194939        2.5781212841854937       0.14863258026159337        1.4793469237155202E-003  0.39453032104637353        3.2717811532679303E-002
  0.58999999999999997       0.85568442252934229        2.4981901752370010       0.14363688595231258        2.1897817437501604E-003  0.37454754380925026        3.0375204855914745E-002
  0.59999999999999998       0.84721161191749428        2.4222222222222225       0.13888888888888890        2.8440366972476844E-003  0.35555555555555518        2.7991911455264713E-002
  0.60999999999999999       0.83853045350371558        2.3499596882558453       0.13437248051599035        3.4392145650830944E-003  0.33748992206396133        2.5568171803175326E-002
  0.62000000000000000       0.82957149802069585        2.2811654526534859       0.13007284079084289        3.9724112763433808E-003  0.32029136316337148        2.3104219948651580E-002
  0.63000000000000000       0.82033474546843532        2.2156210632401110       0.12597631645250693        4.4407173235688074E-003  0.30390526581002719        2.0600280029652151E-002
  0.64000000000000001       0.81088964511424400        2.1531250000000002       0.12207031250000000        4.8412191582002245E-003  0.28828124999999982        1.8056562597062269E-002
  0.65000000000000002       0.80116674769081186        2.0934911242603551       0.11834319526627218        5.1710005652910590E-003  0.27337278106508833        1.5473260753153752E-002
  0.66000000000000003       0.79109660393082848        2.0365472910927456       0.11478420569329660        5.4271440165929857E-003  0.25913682277318628        1.2850546107823151E-002
  0.67000000000000004       0.78081811236891452        1.9821341055914454       0.11138338159946534        5.6067320011688321E-003  0.24553352639786152        1.0188564556267056E-002
  0.68000000000000005       0.77026182373775953        1.9301038062283735       0.10813148788927335        5.7068483327357006E-003  0.23252595155709321        7.4874318821071340E-003
  0.69000000000000006       0.75942773803736374        1.8803192606595249       0.10501995379122032        5.7245794329885830E-003  0.22007981516488129        4.7472291903153888E-003
  0.70000000000000007       0.74831585526772693        1.8326530612244896       0.10204081632653060        5.6570155902004177E-003  0.20816326530612228        1.9679981746122091E-003


==> Data-Plot_N-E=0-nub=0-2-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        10000000.000000000       -9.9999997500000035E-002   19999999.799999997       0.18999999649999999     
   1.0000000000000000E-002   1.0001388985346205        8000.1999999999989        1000.0000000000000       -9.9975003124921885E-002   1999.8000000000011       0.18996499875017189     
   2.0000000000000000E-002   1.0003472463365513        2000.2000000000000        250.00000000000000       -9.9900049995000503E-002   499.79999999999995       0.18985998001099641     
   2.9999999999999999E-002   1.0008333912077227        889.08888888888896        111.11111111111111       -9.9775253068059691E-002   222.02222222222213       0.18968489887520465     
   4.0000000000000001E-002   1.0013889853462046        500.19999999999999        62.500000000000000       -9.9600799680127958E-002   124.80000000000001       0.18943968070307904     
   5.0000000000000003E-002   1.0021529272866172        320.19999999999993        39.999999999999993       -9.9376951905059338E-002   79.800000000000011       0.18912422143005952     
   5.9999999999999998E-002   1.0030557677616501        222.42222222222222        27.777777777777779       -9.9104046358277562E-002   55.355555555555554       0.18873838799541640     
   7.0000000000000007E-002   1.0040280575039933        163.46530612244896        20.408163265306122       -9.8782493944917477E-002   40.616326530612241       0.18828201889002233     
   8.0000000000000002E-002   1.0051392457809569        125.19999999999999        15.625000000000000       -9.8412779552715657E-002   31.050000000000011       0.18775492482070860     
   8.9999999999999997E-002   1.0063893325925410        98.965432098765433        12.345679012345681       -9.7995461690077598E-002   24.491358024691365       0.18715688948814854     
  0.10000000000000001        1.0076394194041254        80.199999999999989        9.9999999999999982       -9.7531172069825436E-002   19.799999999999997       0.18648767047468612     
  0.11000000000000000        1.0090284047503300        66.315702479338853        8.2644628099173563       -9.7020615139203917E-002   16.328925619834706       0.18574700023801047     
  0.12000000000000000        1.0104173900965345        55.755555555555560        6.9444444444444446       -9.6464567556795541E-002   13.688888888888883       0.18493458720608041     
  0.13000000000000000        1.0118063754427391        47.537278106508872        5.9171597633136095       -9.5863877617067897E-002   11.634319526627216       0.18405011696821982     
  0.14000000000000001        1.0131953607889437        41.016326530612240        5.1020408163265305       -9.5219464623345615E-002   10.004081632653062       0.18309325355684342     
  0.14999999999999999        1.0145843461351483        35.755555555555560        4.4444444444444446       -9.4532318210068370E-002   8.6888888888888829       0.18206364081383039     
  0.16000000000000000        1.0159038822140427        31.449999999999996        3.9062500000000000       -9.3803497615262327E-002   7.6125000000000043       0.18096090383514349     
  0.17000000000000001        1.0172234182929369        27.881660899653973        3.4602076124567471       -9.3034130904217041E-002   6.7204152249134950       0.17978465048689704     
  0.17999999999999999        1.0184040558372109        24.891358024691357        3.0864197530864201       -9.2225414145422083E-002   5.9728395061728428       0.17853447298570541     
  0.19000000000000000        1.0195846933814847        22.360664819944599        2.7700831024930750       -9.1378610539877614E-002   5.3401662049861471       0.17720994953580138     
  0.20000000000000001        1.0206264323911383        20.199999999999996        2.4999999999999996       -9.0495049504950492E-002   4.8000000000000007       0.17581064601509655     
  0.20999999999999999        1.0215292728661713        18.340589569161001        2.2675736961451252       -8.9576125714003113E-002   4.3351473922902493       0.17433611770206914     
  0.22000000000000000        1.0223626640738941        16.728925619834712        2.0661157024793391       -8.8623298093073816E-002   3.9322314049586780       0.17278591103510621     
  0.23000000000000001        1.0230571567469964        15.322873345935726        1.8903591682419660       -8.7638088775938219E-002   3.5807183364839332       0.17115956539570076     
  0.23999999999999999        1.0236127508854782        14.088888888888890        1.7361111111111112       -8.6622082018927460E-002   3.2722222222222204       0.16945661490670622     
  0.25000000000000000        1.0240294464893396        13.000000000000000        1.6000000000000001       -8.5576923076923078E-002   3.0000000000000000       0.16767659023668641     
  0.26000000000000001        1.0242377942912702        12.034319526627218        1.4792899408284024       -8.4504317041990365E-002   2.7585798816568037       0.16581902040126678     
  0.27000000000000002        1.0243766928258906        11.173936899862824        1.3717421124828533       -8.3406027646148934E-002   2.5434842249657077       0.16388343455228982     
  0.28000000000000003        1.0242377942912702        10.404081632653059        1.2755102040816326       -8.2283876029815600E-002   2.3510204081632669       0.16186936374550995     
  0.28999999999999998        1.0240294464893396        9.7124851367419751        1.1890606420927470       -8.1139739477485887E-002   2.1781212841854938       0.15977634267752572     
  0.29999999999999999        1.0236127508854782        9.0888888888888886        1.1111111111111112       -7.9975550122249384E-002   2.0222222222222221       0.15760391138264362     
  0.31000000000000000        1.0229877074796860        8.5246618106139422        1.0405827263267431       -7.8793293620761221E-002   1.8811654526534873       0.15535161688039251     
  0.32000000000000001        1.0222237655392736        8.0124999999999993       0.97656250000000000       -7.7595007800312019E-002   1.7531250000000007       0.15301901476446952     
  0.33000000000000002        1.0212514757969304        7.5461891643709818       0.91827364554637281       -7.6382781279661235E-002   1.6365472910927457       0.15060567072398345     
  0.34000000000000002        1.0200708382526564        7.1204152249134935       0.86505190311418678       -7.5158752065312459E-002   1.5301038062283734       0.14811116198798491     
  0.35000000000000003        1.0187513021737620        6.7306122448979577       0.81632653061224481       -7.3925106124924200E-002   1.4326530612244897       0.14553507868441870     
  0.35999999999999999        1.0172234182929369        6.3728395061728396       0.77160493827160503       -7.2684075939558307E-002   1.3432098765432103       0.14287702510481254     
  0.37000000000000000        1.0154871866101813        6.0436815193571958       0.73046018991964945       -7.1437939036476605E-002   1.2609203798392983       0.14013662086622067     
  0.38000000000000000        1.0135426071254949        5.7401662049861493       0.69252077562326875       -7.0189016504198426E-002   1.1850415512465373       0.13731350196217337     
  0.39000000000000001        1.0114591291061878        5.4596975673898740       0.65746219592373434       -6.8939671491534377E-002   1.1149243918474694       0.13440732169463931     
  0.40000000000000002        1.0090978540176401        5.1999999999999984       0.62499999999999989       -6.7692307692307663E-002   1.0500000000000007       0.13141775147928991     
  0.41000000000000003        1.0065976803944718        4.9590719809637118       0.59488399762046396       -6.6449367817470822E-002  0.98976799524092751       0.12834448151665845     
  0.41999999999999998        1.0038891589693728        4.7351473922902505       0.56689342403628129       -6.5213332056316464E-002  0.93378684807256196       0.12518722132211260     
  0.42999999999999999        1.0009028404750331        4.5266630611141156       0.54083288263926454       -6.3986716528471405E-002  0.88166576527852936       0.12194570010790506     
  0.44000000000000000       0.99777762344607268        4.3322314049586783       0.51652892561983477       -6.2772071728348006E-002  0.83305785123966913       0.11861966701093113     
  0.45000000000000001       0.99444405861518159        4.1506172839506172       0.49382716049382713       -6.1571980963712081E-002  0.78765432098765409       0.11520889116020427     
  0.46000000000000002       0.99090214598235993        3.9807183364839314       0.47258979206049151       -6.0389058790008526E-002  0.74517958412098340       0.11171316157845690     
  0.47000000000000003       0.98715188554760747        3.8215482118605699       0.45269352648257122       -5.9225949442062137E-002  0.70538705296514248       0.10813228691268628     
  0.47999999999999998       0.98319327731092432        3.6722222222222221       0.43402777777777779       -5.8085325264750381E-002  0.66805555555555562       0.10446609498888816     
  0.48999999999999999       0.97902632127231060        3.5319450229071223       0.41649312786339032       -5.6969885144218330E-002  0.63298625572678047       0.10071443218665459     
  0.50000000000000000       0.97458156816445585        3.3999999999999999       0.40000000000000002       -5.5882352941176466E-002  0.60000000000000009        9.6877162629757790E-002
  0.51000000000000001       0.96999791652198064        3.2757400999615531       0.38446751249519417       -5.4825475927795103E-002  0.56893502499038862        9.2954167189290768E-002
  0.52000000000000002       0.96513646781026463        3.1585798816568040       0.36982248520710059       -5.3802023229674006E-002  0.53964497041420145        8.8945342296393615E-002
  0.53000000000000003       0.96013612056392805        3.0479886080455674       0.35599857600569595       -5.2814784274334808E-002  0.51199715201139195        8.4850598562055471E-002
  0.54000000000000004       0.95485797624835056        2.9434842249657063       0.34293552812071332       -5.1866567247646572E-002  0.48587105624142657        8.0669859201945346E-002
  0.55000000000000004       0.94937148413084238        2.8446280991735535       0.33057851239669417       -5.0960197559558412E-002  0.46115702479338827        7.6403058264690765E-002
  0.56000000000000005       0.94360719494409329        2.7510204081632650       0.31887755102040816       -5.0098516320474767E-002  0.43775510204081636        7.2050138662487107E-002
  0.57000000000000006       0.93770400722272385        2.6622960911049547       0.30778701138811937       -4.9284378829568293E-002  0.41557402277623900        6.7611050003383577E-002
  0.57999999999999996       0.93152302243211338        2.5781212841854937       0.29726516052318674       -4.8520653076284490E-002  0.39453032104637353        6.3085746225050851E-002
  0.58999999999999997       0.92506424057226200        2.4981901752370010       0.28727377190462516       -4.7810218256249842E-002  0.37454754380925026        5.8474183030289770E-002
  0.59999999999999998       0.91846656017779016        2.4222222222222225       0.27777777777777779       -4.7155963302752318E-002  0.35555555555555518        5.3776315124989482E-002
  0.60999999999999999       0.91152163344676718        2.3499596882558453       0.26874496103198070       -4.6560785434916915E-002  0.33748992206396133        4.8992093259683643E-002
  0.62000000000000000       0.90443780818112374        2.2811654526534859       0.26014568158168577       -4.6027588723656629E-002  0.32029136316337148        4.4121461076285916E-002
  0.63000000000000000       0.89707618584623927        2.2156210632401110       0.25195263290501385       -4.5559282676431195E-002  0.30390526581002719        3.9164351762009025E-002
  0.64000000000000001       0.88943676644211400        2.1531250000000002       0.24414062500000000       -4.5158780841799778E-002  0.28828124999999982        3.4120684512882291E-002
  0.65000000000000002       0.88151954996874782        2.0934911242603551       0.23668639053254437       -4.4828999434708944E-002  0.27337278106508833        2.8990360809682852E-002
  0.66000000000000003       0.87339398569345095        2.0365472910927456       0.22956841138659320       -4.4572855983407017E-002  0.25913682277318628        2.3773260509482440E-002
  0.67000000000000004       0.86499062434891316        1.9821341055914454       0.22276676319893068       -4.4393267998831171E-002  0.24553352639786152        1.8469237756383924E-002
  0.68000000000000005       0.85637891520244458        1.9301038062283735       0.21626297577854670       -4.4293151667264302E-002  0.23252595155709321        1.3078116715380686E-002
  0.69000000000000006       0.84741995971942496        1.8803192606595249       0.21003990758244065       -4.4275420567011420E-002  0.22007981516488129        7.5996871336142316E-003
  0.70000000000000007       0.83825265643447466        1.8326530612244896       0.20408163265306120       -4.4342984409799585E-002  0.20816326530612228        2.0336997336322304E-003


==> Data-Plot_N-E=0-nub=0-4-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        1250000.0000000000       -1.2499993333333445E-002   39999999.600000001        2.4843749666666620E-002
   1.0000000000000000E-002   1.0002083478019308        6000.3999999999987        125.00000000000000       -1.2433344443703753E-002   3999.6000000000013        2.4840411945944225E-002
   2.0000000000000000E-002   1.0006250434057922        1500.4000000000001        31.250000000000000       -1.2233511063716344E-002   999.59999999999991        2.4830341207053932E-002
   2.9999999999999999E-002   1.0012500868115841        667.06666666666672        13.888888888888889       -1.1900899460323806E-002   444.04444444444437        2.4813368592035267E-002
   4.0000000000000001E-002   1.0020834780193069        375.40000000000003        7.8125000000000000       -1.1436174746936601E-002   249.59999999999997        2.4789213907157531E-002
   5.0000000000000003E-002   1.0029863184943399        240.39999999999995        4.9999999999999991       -1.0840266222961730E-002   159.59999999999999        2.4757488628215318E-002
   5.9999999999999998E-002   1.0039586082366831        167.06666666666666        3.4722222222222223       -1.0114365522745411E-002   110.71111111111111        2.4717699610072301E-002
   7.0000000000000007E-002   1.0047919994444059        122.84897959183672        2.5510204081632653       -9.2599242474583031E-003   81.232653061224482        2.4669253802931335E-002
   8.0000000000000002E-002   1.0055559413848183        94.149999999999991        1.9531250000000000       -8.2786510886882630E-003   62.100000000000009        2.4611463936151760E-002
   8.9999999999999997E-002   1.0061115355233001        74.474074074074082        1.5432098765432101       -7.1725084543465302E-003   48.982716049382717        2.4543555122472329E-002
  0.10000000000000001        1.0064587818598514        60.399999999999984        1.2499999999999998       -5.9437086092715211E-003   39.600000000000001        2.4464672327968073E-002
  0.11000000000000000        1.0065976803944718        49.986776859504140        1.0330578512396695       -4.5947093446200675E-003   32.657851239669419        2.4373888646038462E-002
  0.12000000000000000        1.0064587818598514        42.066666666666663       0.86805555555555558       -3.1282091917591119E-003   27.377777777777780        2.4270214307252593E-002
  0.13000000000000000        1.0061115355233001        35.902958579881648       0.73964497041420119       -1.5471421979036150E-003   23.268639053254439        2.4152606351019467E-002
  0.14000000000000001        1.0055559413848183        31.012244897959174       0.63775510204081631        1.4532771782048426E-004   20.008163265306127        2.4019978879854433E-002
  0.14999999999999999        1.0047225501770956        27.066666666666666       0.55555555555555558        1.9458128078817770E-003   17.377777777777776        2.3871213812516685E-002
  0.16000000000000000        1.0036113619001319        23.837499999999995       0.48828125000000000        3.8507079181961251E-003   15.225000000000005        2.3705172048528744E-002
  0.17000000000000001        1.0022918258212377        21.161245674740481       0.43252595155709339        5.8561972660082437E-003   13.440830449826986        2.3520704953581599E-002
  0.17999999999999999        1.0007639419404126        18.918518518518518       0.38580246913580252        7.9582615505090111E-003   11.945679012345682        2.3316666073093691E-002
  0.19000000000000000       0.99902771025765680        17.020498614958449       0.34626038781163437        1.0152685372046093E-002   10.680332409972298        2.3091922979736241E-002
  0.20000000000000001       0.99708313077297039        15.399999999999997       0.31249999999999994        1.2435064935064934E-002   9.5999999999999996        2.2845369160060719E-002
  0.20999999999999999       0.99493020348635319        14.005442176870750       0.28344671201814065        1.4800816009325816E-002   8.6702947845805003        2.2575935845458087E-002
  0.22000000000000000       0.99249947913049519        12.796694214876032       0.25826446280991738        1.7245182123482316E-002   7.8644628099173577        2.2282603693527928E-002
  0.23000000000000001       0.98992985624001661        11.742155009451794       0.23629489603024575        1.9763242964775590E-002   7.1614366729678647        2.1964414227515248E-002
  0.23999999999999999       0.98715188554760747        10.816666666666668       0.21701388888888890        2.2349922958397519E-002   6.5444444444444425        2.1620480943753698E-002
  0.25000000000000000       0.98416556705326763        10.000000000000000       0.20000000000000001        2.5000000000000005E-002   6.0000000000000000        2.1250000000000002E-002
  0.26000000000000001       0.98097090075699700        9.2757396449704146       0.18491124260355030        2.7708114314876225E-002   5.5171597633136074        2.0852260401113751E-002
  0.27000000000000002       0.97756788665879579        8.6304526748971178       0.17146776406035666        3.0468777417509068E-002   5.0869684499314136        2.0426653602682289E-002
  0.28000000000000003       0.97395652475866379        8.0530612244897934       0.15943877551020408        3.3276381145463788E-002   4.7020408163265319        1.9972682457861823E-002
  0.28999999999999998       0.97013681505660110        7.5343638525564804       0.14863258026159337        3.6125206741998615E-002   4.3562425683709884        1.9489969437847858E-002
  0.29999999999999999       0.96617820681991806        7.0666666666666655       0.13888888888888890        3.9009433962264181E-002   4.0444444444444452        1.8978264061943754E-002
  0.31000000000000000       0.96194180151399400        6.6434963579604567       0.13007284079084289        4.1923150178560263E-002   3.7623309053069729        1.8437449479105885E-002
  0.32000000000000001       0.95756649767344959        6.2593749999999995       0.12207031250000000        4.4860359460808796E-002   3.5062500000000005        1.7867548149047025E-002
  0.33000000000000002       0.95298284603097438        5.9096418732782352       0.11478420569329660        4.7814991609174018E-002   3.2730945821854922        1.7268726577414621E-002
  0.34000000000000002       0.94812139731925826        5.5903114186851193       0.10813148788927335        5.0780911116613064E-002   3.0602076124567477        1.6641299066166643E-002
  0.35000000000000003       0.94312105007292169        5.2979591836734681       0.10204081632653060        5.3751926040061668E-002   2.8653061224489793        1.5985730446983738E-002
  0.35999999999999999       0.93791235502465453        5.0296296296296301        9.6450617283950629E-002   5.6721796759941087E-002   2.6864197530864198        1.5302637772323938E-002
  0.37000000000000000       0.93256476144176681        4.7827611395178966        9.1307523739956181E-002   5.9684244608711592E-002   2.5218407596785974        1.4592790945487481E-002
  0.38000000000000000       0.92693937078963817        4.5551246537396111        8.6565096952908593E-002   6.2632960350279807E-002   2.3700831024930755        1.3857112277760278E-002
  0.39000000000000001       0.92110563233557885        4.3447731755424055        8.2182774490466792E-002   6.5561612493190521E-002   2.2298487836949379        1.3096674967292724E-002
  0.40000000000000002       0.91506354607958884        4.1499999999999986        7.8124999999999986E-002   6.8463855421686801E-002   2.1000000000000005        1.2312700500798364E-002
  0.41000000000000003       0.90881311202166815        3.9693039857227839        7.4360499702557994E-002   7.1333337329896288E-002   1.9795359904818555        1.1506554985379223E-002
  0.41999999999999998       0.90235433016181676        3.8013605442176881        7.0861678004535161E-002   7.4163707945597665E-002   1.8675736961451244        1.0679744423760094E-002
  0.42999999999999999       0.89561775123272447        3.6449972958355867        6.7604110329908068E-002   7.6948626031218478E-002   1.7633315305570583        9.8339089519076869E-003
  0.44000000000000000       0.88874227376901171        3.4991735537190087        6.4566115702479346E-002   7.9681766650921096E-002   1.6661157024793387        8.9708160633881588E-003
  0.45000000000000001       0.88165844850336827        3.3629629629629632        6.1728395061728392E-002   8.2356828193832568E-002   1.5753086419753082        8.0923528498515439E-003
  0.46000000000000002       0.87429682616848392        3.2355387523629484        5.9073724007561439E-002   8.4967539144660001E-002   1.4903591682419663        7.2005172917006706E-003
  0.47000000000000003       0.86672685603166888        3.1161611588954274        5.6586690810321402E-002   8.7507664594107706E-002   1.4107741059302850        6.2974086372851474E-003
  0.47999999999999998       0.85894853809292315        3.0041666666666664        5.4253472222222224E-002   8.9971012482662996E-002   1.3361111111111112        5.3852169128444996E-003
  0.48999999999999999       0.85096187235224663        2.8989587671803418        5.2061640982923790E-002   9.2351439572438368E-002   1.2659725114535609        4.4662116088982663E-003
  0.50000000000000000       0.84269740954232930        2.7999999999999998        5.0000000000000003E-002   9.4642857142857154E-002   1.2000000000000002        3.5427295918367338E-003
  0.51000000000000001       0.83422459893048129        2.7068050749711650        4.8058439061899272E-002   9.6839236407022314E-002   1.1378700499807768        2.6171622921048448E-003
  0.52000000000000002       0.82554344051670259        2.6189349112426030        4.6227810650887574E-002   9.8934613646633598E-002   1.0792899408284025        1.6919422225913396E-003
  0.53000000000000003       0.81665393430099309        2.5359914560341754        4.4499822000711994E-002  0.10092309506429338        1.0239943040227839        7.6952888264360080E-004
  0.54000000000000004       0.80748663101604279        2.4576131687242793        4.2866941015089165E-002  0.10279886135298062       0.97174211248285358       -1.4760589546933441E-004
  0.55000000000000004       0.79811097992916180        2.3834710743801648        4.1322314049586771E-002  0.10455617198335650       0.92231404958677699       -1.0569930998132245E-003
  0.56000000000000005       0.78845753177303979        2.3132653061224491        3.9859693877551020E-002  0.10618936921041018       0.87551020408163227       -1.9561821333048107E-003
  0.57000000000000006       0.77859573581498720        2.2467220683287157        3.8473376423514921E-002  0.10769288180174265       0.83114804555247801       -2.8427567907641157E-003
  0.57999999999999996       0.76845614278769359        2.1835909631391202        3.7158145065398343E-002  0.10906122849052498       0.78906064209274707       -3.7143515598624961E-003
  0.58999999999999997       0.75810820195846929        2.1236426314277508        3.5909221488078145E-002  0.11028902115686380       0.74909508761850052       -4.5686681877391494E-003
  0.59999999999999998       0.74748246406000418        2.0666666666666669        3.4722222222222224E-002  0.11137096774193546       0.71111111111111081       -5.4034924557752276E-003
  0.60999999999999999       0.73664837835960828        2.0124697661918840        3.3593120128997588E-002  0.11230187489984507       0.67497984412792267       -6.2167111060204509E-003
  0.62000000000000000       0.72553649558997158        1.9608740894901144        3.2518210197710722E-002  0.11307665039269789       0.64058272632674296       -7.0063288640324238E-003
  0.63000000000000000       0.71421626501840407        1.9117157974300829        3.1494079113126731E-002  0.11369030523485686       0.60781053162005527       -7.7704855043949231E-003
  0.64000000000000001       0.70261823737759566        1.8648437499999999        3.0517578125000000E-002  0.11413795559279429       0.57656250000000009       -8.5074729069026800E-003
  0.65000000000000002       0.69074241266754632        1.8201183431952661        2.9585798816568046E-002  0.11441482444733421       0.54674556213017733       -9.2157520533143085E-003
  0.66000000000000003       0.67858879088825608        1.7774104683195591        2.8696051423324150E-002  0.11451624302541853       0.51827364554637279       -9.8939699166567217E-003
  0.67000000000000004       0.66622682130703526        1.7366005791935841        2.7845845399866336E-002  0.11443765200882546       0.49106705279572282       -1.0540976197293037E-002
  0.68000000000000005       0.65351760538926318        1.6975778546712801        2.7032871972318337E-002  0.11417460252751734       0.46505190311418665       -1.1155839862316571E-002
  0.69000000000000006       0.64060004166956042        1.6602394454946439        2.6254988447805081E-002  0.11372275694549867       0.44015963032976235       -1.1737865447284970E-002
  0.70000000000000007       0.62740468088061674        1.6244897959183671        2.5510204081632650E-002  0.11307788944723614       0.41632653061224478       -1.2286609081841362E-002


==> Data-Plot_N-E=0-nub=0-4-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        2500000.0000000000       -2.4999993333333446E-002   39999999.600000001        4.9374999333333287E-002
   1.0000000000000000E-002   1.0002083478019308        6000.3999999999987        250.00000000000000       -2.4933344443703754E-002   3999.6000000000013        4.9368328334851636E-002
   2.0000000000000000E-002   1.0006250434057922        1500.4000000000001        62.500000000000000       -2.4733511063716344E-002   999.59999999999991        4.9348253430461023E-002
   2.9999999999999999E-002   1.0013195360788945        667.06666666666672        27.777777777777779       -2.4400899460323807E-002   444.04444444444437        4.9314596105527173E-002
   4.0000000000000001E-002   1.0022223765539273        375.40000000000003        15.625000000000000       -2.3936174746936604E-002   249.59999999999997        4.9267059538484113E-002
   5.0000000000000003E-002   1.0033335648308910        240.39999999999995        9.9999999999999982       -2.3340266222961731E-002   159.59999999999999        4.9205231972641275E-002
   5.9999999999999998E-002   1.0045836516424751        167.06666666666666        6.9444444444444446       -2.2614365522745414E-002   110.71111111111111        4.9128590472003665E-002
   7.0000000000000007E-002   1.0059031877213696        122.84897959183672        5.1020408163265305       -2.1759924247458304E-002   81.232653061224482        4.9036505696744871E-002
   8.0000000000000002E-002   1.0071532745329537        94.149999999999991        3.9062500000000000       -2.0778651088688264E-002   62.100000000000009        4.8928247658934554E-002
   8.9999999999999997E-002   1.0084033613445378        74.474074074074082        3.0864197530864201       -1.9672508454346531E-002   48.982716049382717        4.8802992411113667E-002
  0.10000000000000001        1.0095839988888118        60.399999999999984        2.4999999999999996       -1.8443708609271522E-002   39.600000000000001        4.8659829612736287E-002
  0.11000000000000000        1.0106257378984651        49.986776859504140        2.0661157024793391       -1.7094709344620068E-002   32.657851239669419        4.8497770912422959E-002
  0.12000000000000000        1.0114591291061878        42.066666666666663        1.7361111111111112       -1.5628209191759113E-002   27.377777777777780        4.8315759077458616E-002
  0.13000000000000000        1.0121536217792901        35.902958579881648        1.4792899408284024       -1.4047142197903616E-002   23.268639053254439        4.8112677796071875E-002
  0.14000000000000001        1.0126397666504618        31.012244897959174        1.2755102040816326       -1.2354672282179516E-002   20.008163265306127        4.7887362072799942E-002
  0.14999999999999999        1.0128481144523924        27.066666666666666        1.1111111111111112       -1.0554187192118224E-002   17.377777777777776        4.7638609132713727E-002
  0.16000000000000000        1.0128481144523924        23.837499999999995       0.97656250000000000       -8.6492920818038756E-003   15.225000000000005        4.7365189746483648E-002
  0.17000000000000001        1.0126397666504618        21.161245674740481       0.86505190311418678       -6.6438027339917570E-003   13.440830449826986        4.7065859885231813E-002
  0.17999999999999999        1.0121536217792901        18.918518518518518       0.77160493827160503       -4.5417384494909896E-003   11.945679012345682        4.6739372611856421E-002
  0.19000000000000000        1.0113896798388777        17.020498614958449       0.69252077562326875       -2.3473146279539073E-003   10.680332409972298        4.6384490114037391E-002
  0.20000000000000001        1.0104868393638446        15.399999999999997       0.62499999999999989       -6.4935064935066344E-005   9.5999999999999996        4.5999995783437338E-002
  0.20999999999999999        1.0092367525522605        14.005442176870750       0.56689342403628129        2.3008160093258151E-003   8.6702947845805003        4.5584706245691234E-002
  0.22000000000000000        1.0077783179387458        12.796694214876032       0.51652892561983477        4.7451821234823152E-003   7.8644628099173577        4.5137483246614991E-002
  0.23000000000000001        1.0061115355233001        11.742155009451794       0.47258979206049151        7.2632429647755889E-003   7.1614366729678647        4.4657245301634639E-002
  0.23999999999999999        1.0042364053059241        10.816666666666668       0.43402777777777779        9.8499229583975181E-003   6.5444444444444425        4.4142979017713635E-002
  0.25000000000000000        1.0020834780193069        10.000000000000000       0.40000000000000002        1.2500000000000004E-002   6.0000000000000000        4.3593750000000007E-002
  0.26000000000000001       0.99972220293075909        9.2757396449704146       0.36982248520710059        1.5208114314876224E-002   5.5171597633136074        4.3008713258985656E-002
  0.27000000000000002       0.99715258004028062        8.6304526748971178       0.34293552812071332        1.7968777417509067E-002   5.0869684499314136        4.2387123038120013E-002
  0.28000000000000003       0.99430516008056113        8.0530612244897934       0.31887755102040816        2.0776381145463783E-002   4.7020408163265319        4.1728341986498420E-002
  0.28999999999999998       0.99131884158622130        7.5343638525564804       0.29726516052318674        2.3625206741998615E-002   4.3562425683709884        4.1031849606397823E-002
  0.29999999999999999       0.98805472602264044        7.0666666666666655       0.27777777777777779        2.6509433962264177E-002   4.0444444444444452        4.0297249911000366E-002
  0.31000000000000000       0.98458226265712900        6.6434963579604567       0.26014568158168577        2.9423150178560262E-002   3.7623309053069729        3.9524278233569889E-002
  0.32000000000000001       0.98090145148968677        6.2593749999999995       0.24414062500000000        3.2360359460808792E-002   3.5062500000000005        3.8712807135567247E-002
  0.33000000000000002       0.97701229252031396        5.9096418732782352       0.22956841138659320        3.5314991609174014E-002   3.2730945821854922        3.7862851367643974E-002
  0.34000000000000002       0.97298423501632059        5.5903114186851193       0.21626297577854670        3.8280911116613060E-002   3.0602076124567477        3.6974571844081976E-002
  0.35000000000000003       0.96867838044308630        5.2979591836734681       0.20408163265306120        4.1251926040061664E-002   2.8653061224489793        3.6048278597985282E-002
  0.35999999999999999       0.96416417806792143        5.0296296296296301       0.19290123456790126        4.4221796759941083E-002   2.6864197530864198        3.5084432691322470E-002
  0.37000000000000000       0.95937217862351554        4.7827611395178966       0.18261504747991236        4.7184244608711588E-002   2.5218407596785974        3.4083647060705276E-002
  0.38000000000000000       0.95444128064448919        4.5551246537396111       0.17313019390581719        5.0132960350279802E-002   2.3700831024930755        3.3046686286517274E-002
  0.39000000000000001       0.94930203486353215        4.3447731755424055       0.16436554898093358        5.3061612493190517E-002   2.2298487836949379        3.1974465279622492E-002
  0.40000000000000002       0.94395444128064454        4.1499999999999986       0.15624999999999997        5.5963855421686796E-002   2.1000000000000005        3.0868046886340532E-002
  0.41000000000000003       0.93839849989582613        3.9693039857227839       0.14872099940511599        5.8833337329896283E-002   1.9795359904818555        2.9728638418626628E-002
  0.41999999999999998       0.93256476144176681        3.8013605442176881       0.14172335600907032        6.1663707945597661E-002   1.8675736961451244        2.8557587122400037E-002
  0.42999999999999999       0.92659212445308703        3.6449972958355867       0.13520822065981614        6.4448626031218481E-002   1.7633315305570583        2.7356374602688152E-002
  0.44000000000000000       0.92034169039516633        3.4991735537190087       0.12913223140495869        6.7181766650921099E-002   1.6661157024793387        2.6126610229661187E-002
  0.45000000000000001       0.91388290853531495        3.3629629629629632       0.12345679012345678        6.9856828193832571E-002   1.5753086419753082        2.4870023554697356E-002
  0.46000000000000002       0.90728522814084311        3.2355387523629484       0.11814744801512288        7.2467539144660004E-002   1.4903591682419663        2.3588455770317172E-002
  0.47000000000000003       0.90034030140982013        3.1161611588954274       0.11317338162064280        7.5007664594107709E-002   1.4107741059302850        2.2283850252137839E-002
  0.47999999999999998       0.89325647614417669        3.0041666666666664       0.10850694444444445        7.7471012482662999E-002   1.3361111111111112        2.0958242224911074E-002
  0.48999999999999999       0.88589485380929234        2.8989587671803418       0.10412328196584758        7.9851439572438371E-002   1.2659725114535609        1.9613747598209226E-002
  0.50000000000000000       0.87839433293978753        2.7999999999999998       0.10000000000000001        8.2142857142857156E-002   1.2000000000000002        1.8252551020408164E-002
  0.51000000000000001       0.87054656573373146        2.7068050749711650        9.6116878123798544E-002   8.4339236407022317E-002   1.1378700499807768        1.6876893202280401E-002
  0.52000000000000002       0.86255989999305505        2.6189349112426030        9.2455621301775148E-002   8.6434613646633601E-002   1.0792899408284025        1.5489057563757179E-002
  0.53000000000000003       0.85429543718313772        2.5359914560341754        8.8999644001423989E-002   8.8423095064293383E-002   1.0239943040227839        1.4091356259250934E-002
  0.54000000000000004       0.84582262657128970        2.4576131687242793        8.5733882030178329E-002   9.0298861352980625E-002  0.97174211248285358        1.2686115638355179E-002
  0.55000000000000004       0.83707201889020066        2.3834710743801648        8.2644628099173542E-002   9.2056171983356500E-002  0.92231404958677699        1.1275661199770687E-002
  0.56000000000000005       0.82811306340718105        2.3132653061224491        7.9719387755102039E-002   9.3689369210410184E-002  0.87551020408163227        9.8623020969554418E-003
  0.57000000000000006       0.81894576012223075        2.2467220683287157        7.6946752847029842E-002   9.5192881801742651E-002  0.83114804555247801        8.4483152542794478E-003
  0.57999999999999996       0.80943121050072919        2.1835909631391202        7.4316290130796686E-002   9.6561228490524967E-002  0.78906064209274707        7.0359291524006318E-003
  0.58999999999999997       0.79977776234460729        2.1236426314277508        7.1818442976156291E-002   9.7789021156863803E-002  0.74909508761850052        5.6273073411824467E-003
  0.59999999999999998       0.78977706785193413        2.0666666666666669        6.9444444444444448E-002   9.8870967741935462E-002  0.71111111111111081        4.2245317377731587E-003
  0.60999999999999999       0.77956802555733040        2.0124697661918840        6.7186240257995175E-002   9.9801874899845058E-002  0.67497984412792267        2.8295857664756788E-003
  0.62000000000000000       0.76915063546079587        1.9608740894901144        6.5036420395421443E-002  0.10057665039269788       0.64058272632674296        1.4443373957850249E-003
  0.63000000000000000       0.75838599902771031        1.9117157974300829        6.2988158226253463E-002  0.10119030523485686       0.60781053162005527        7.0522126476497624E-005
  0.64000000000000001       0.74741301479269395        1.8648437499999999        6.1035156250000000E-002  0.10163795559279429       0.57656250000000009       -1.2902740170828257E-003
  0.65000000000000002       0.73616223348843668        1.8201183431952661        5.9171597633136092E-002  0.10191482444733421       0.54674556213017733       -2.6366314421309555E-003
  0.66000000000000003       0.72463365511493849        1.7774104683195591        5.7392102846648300E-002  0.10201624302541853       0.51827364554637279       -3.9673138410212597E-003
  0.67000000000000004       0.71289672893950973        1.7366005791935841        5.5691690799732671E-002  0.10193765200882546       0.49106705279572282       -5.2812848970724031E-003
  0.68000000000000005       0.70081255642752971        1.6975778546712801        5.4065743944636674E-002  0.10167460252751734       0.46505190311418665       -6.5777247991286435E-003
  0.69000000000000006       0.68845058684630878        1.6602394454946439        5.2509976895610162E-002  0.10122275694549868       0.44015963032976235       -7.8560465236475075E-003
  0.70000000000000007       0.67581082019584693        1.6244897959183671        5.1020408163265300E-002  0.10057788944723614       0.41632653061224478       -9.1159118456604644E-003


==> Data-Plot_N-E=0-nub=0-4-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        5000000.0000000000       -4.9999993333333451E-002   39999999.600000001        9.7499998666666615E-002
   1.0000000000000000E-002   1.0002083478019308        6000.3999999999987        500.00000000000000       -4.9933344443703759E-002   3999.6000000000013        9.7486661112666448E-002
   2.0000000000000000E-002   1.0006250434057922        1500.4000000000001        125.00000000000000       -4.9733511063716346E-002   999.59999999999991        9.7446577877275217E-002
   2.9999999999999999E-002   1.0013195360788945        667.06666666666672        55.555555555555557       -4.9400899460323812E-002   444.04444444444437        9.7379551132510983E-002
   4.0000000000000001E-002   1.0023612750885478        375.40000000000003        31.250000000000000       -4.8936174746936602E-002   249.59999999999997        9.7285250801137285E-002
   5.0000000000000003E-002   1.0035419126328218        240.39999999999995        19.999999999999996       -4.8340266222961732E-002   159.59999999999999        9.7163218661493189E-002
   5.9999999999999998E-002   1.0050003472463365        167.06666666666666        13.888888888888889       -4.7614365522745415E-002   110.71111111111111        9.7012872195866406E-002
   7.0000000000000007E-002   1.0065282311271615        122.84897959183672        10.204081632653061       -4.6759924247458305E-002   81.232653061224482        9.6833509484371957E-002
   8.0000000000000002E-002   1.0082644628099173        94.149999999999991        7.8125000000000000       -4.5778651088688269E-002   62.100000000000009        9.6624315104500147E-002
   8.9999999999999997E-002   1.0100006944926732        74.474074074074082        6.1728395061728403       -4.4672508454346532E-002   48.982716049382717        9.6384366988396350E-002
  0.10000000000000001        1.0118063754427391        60.399999999999984        4.9999999999999991       -4.3443708609271520E-002   39.600000000000001        9.6112644182272708E-002
  0.11000000000000000        1.0136120563928050        49.986776859504140        4.1322314049586781       -4.2094709344620070E-002   32.657851239669419        9.5808035445191952E-002
  0.12000000000000000        1.0153482880755609        42.066666666666663        3.4722222222222223       -4.0628209191759114E-002   27.377777777777780        9.5469348617870653E-002
  0.13000000000000000        1.0170845197583165        35.902958579881648        2.9585798816568047       -3.9047142197903617E-002   23.268639053254439        9.5095320686176696E-002
  0.14000000000000001        1.0186124036391415        31.012244897959174        2.5510204081632653       -3.7354672282179521E-002   20.008163265306127        9.4684628458690967E-002
  0.14999999999999999        1.0200708382526564        27.066666666666666        2.2222222222222223       -3.5554187192118225E-002   17.377777777777776        9.4235899773107812E-002
  0.16000000000000000        1.0213903743315509        23.837499999999995        1.9531250000000000       -3.3649292081803880E-002   15.225000000000005        9.3747725142393462E-002
  0.17000000000000001        1.0225015626085145        21.161245674740481        1.7301038062283736       -3.1643802733991755E-002   13.440830449826986        9.3218669748532226E-002
  0.17999999999999999        1.0234044030835474        18.918518518518518        1.5432098765432101       -2.9541738449490991E-002   11.945679012345682        9.2647285689381867E-002
  0.19000000000000000        1.0240988957566497        17.020498614958449        1.3850415512465375       -2.7347314627953909E-002   10.680332409972298        9.2032124382639705E-002
  0.20000000000000001        1.0245850406278214        15.399999999999997        1.2499999999999998       -2.5064935064935068E-002   9.5999999999999996        9.1371749030190588E-002
  0.20999999999999999        1.0247933884297520        14.005442176870750        1.1337868480725626       -2.2699183990674186E-002   8.6702947845805003        9.0664747046157526E-002
  0.22000000000000000        1.0248628376970623        12.796694214876032        1.0330578512396695       -2.0254817876517686E-002   7.8644628099173577        8.9909742352789104E-002
  0.23000000000000001        1.0246544898951315        11.742155009451794       0.94517958412098302       -1.7736757035224412E-002   7.1614366729678647        8.9105407449873414E-002
  0.23999999999999999        1.0241683450239600        10.816666666666668       0.86805555555555558       -1.5150077041602483E-002   6.5444444444444425        8.8250475165633516E-002
  0.25000000000000000        1.0234738523508577        10.000000000000000       0.80000000000000004       -1.2499999999999997E-002   6.0000000000000000        8.7343750000000012E-002
  0.26000000000000001        1.0225710118758247        9.2757396449704146       0.73964497041420119       -9.7918856851237773E-003   5.5171597633136074        8.6384118974729474E-002
  0.27000000000000002        1.0213903743315509        8.6304526748971178       0.68587105624142664       -7.0312225824909341E-003   5.0869684499314136        8.5370561908995460E-002
  0.28000000000000003        1.0199319397180360        8.0530612244897934       0.63775510204081631       -4.2236188545362180E-003   4.7020408163265319        8.4302161043771612E-002
  0.28999999999999998        1.0182651573025905        7.5343638525564804       0.59453032104637349       -1.3747932580013902E-003   4.3562425683709884        8.3178109943497752E-002
  0.29999999999999999        1.0163900270852142        7.0666666666666655       0.55555555555555558        1.5094339622641756E-003   4.0444444444444452        8.1997721609113575E-002
  0.31000000000000000        1.0142370997985972        6.6434963579604567       0.52029136316337155        4.4231501785602576E-003   3.7623309053069729        8.0760435742497902E-002
  0.32000000000000001        1.0118063754427391        6.2593749999999995       0.48828125000000000        7.3603594608087908E-003   3.5062500000000005        7.9465825108607696E-002
  0.33000000000000002        1.0092367525522605        5.9096418732782352       0.45913682277318640        1.0314991609174012E-002   3.2730945821854922        7.8113600948102685E-002
  0.34000000000000002        1.0063893325925410        5.5903114186851193       0.43252595155709339        1.3280911116613059E-002   3.0602076124567477        7.6703617399912633E-002
  0.35000000000000003        1.0032641155635809        5.2979591836734681       0.40816326530612240        1.6251926040061662E-002   2.8653061224489793        7.5235874899988370E-002
  0.35999999999999999       0.99993055073268977        5.0296296296296301       0.38580246913580252        1.9221796759941082E-002   2.6864197530864198        7.3710522529319519E-002
  0.37000000000000000       0.99638863809986800        4.7827611395178966       0.36523009495982472        2.2184244608711587E-002   2.5218407596785974        7.2127859291140850E-002
  0.38000000000000000       0.99263837766511565        4.5551246537396111       0.34626038781163437        2.5132960350279801E-002   2.3700831024930755        7.0488334304031272E-002
  0.39000000000000001       0.98861032016112227        4.3447731755424055       0.32873109796186717        2.8061612493190516E-002   2.2298487836949379        6.8792545904282021E-002
  0.40000000000000002       0.98437391485519832        4.1499999999999986       0.31249999999999994        3.0963855421686795E-002   2.1000000000000005        6.7041239657424867E-002
  0.41000000000000003       0.97992916174734357        3.9693039857227839       0.29744199881023198        3.3833337329896282E-002   1.9795359904818555        6.5235305285121448E-002
  0.41999999999999998       0.97520661157024791        3.8013605442176881       0.28344671201814065        3.6663707945597659E-002   1.8675736961451244        6.3375772519679921E-002
  0.42999999999999999       0.97034516285853190        3.6449972958355867       0.27041644131963227        3.9448626031218473E-002   1.7633315305570583        6.1463805904249082E-002
  0.44000000000000000       0.96513646781026463        3.4991735537190087       0.25826446280991738        4.2181766650921090E-002   1.6661157024793387        5.9500698562207244E-002
  0.45000000000000001       0.95978887422737691        3.3629629629629632       0.24691358024691357        4.4856828193832562E-002   1.5753086419753082        5.7487864964388985E-002
  0.46000000000000002       0.95416348357524827        3.2355387523629484       0.23629489603024575        4.7467539144659995E-002   1.4903591682419663        5.5426832727550175E-002
  0.47000000000000003       0.94839919438849918        3.1161611588954274       0.22634676324128561        5.0007664594107701E-002   1.4107741059302850        5.3319233481843219E-002
  0.47999999999999998       0.94228765886519894        3.0041666666666664       0.21701388888888890        5.2471012482662990E-002   1.3361111111111112        5.1166792849044226E-002
  0.48999999999999999       0.93603722480727825        2.8989587671803418       0.20824656393169516        5.4851439572438362E-002   1.2659725114535609        4.8971319576831152E-002
  0.50000000000000000       0.92950899368011664        2.7999999999999998       0.20000000000000001        5.7142857142857148E-002   1.2000000000000002        4.6734693877551026E-002
  0.51000000000000001       0.92277241475102434        2.7068050749711650       0.19223375624759709        5.9339236407022308E-002   1.1378700499807768        4.4458855022631520E-002
  0.52000000000000002       0.91575803875269113        2.6189349112426030       0.18491124260355030        6.1434613646633593E-002   1.0792899408284025        4.2145788246088854E-002
  0.53000000000000003       0.90853531495242723        2.5359914560341754       0.17799928800284798        6.3423095064293375E-002   1.0239943040227839        3.9797511012465606E-002
  0.54000000000000004       0.90103479408292242        2.4576131687242793       0.17146776406035666        6.5298861352980617E-002  0.97174211248285358        3.7416058706004209E-002
  0.55000000000000004       0.89339537467879715        2.3834710743801648       0.16528925619834708        6.7056171983356491E-002  0.92231404958677699        3.5003469798938508E-002
  0.56000000000000005       0.88540870893812074        2.3132653061224491       0.15943877551020408        6.8689369210410176E-002  0.87551020408163227        3.2561770557475951E-002
  0.57000000000000006       0.87721369539551353        2.2467220683287157       0.15389350569405968        7.0192881801742643E-002  0.83114804555247801        3.0092959344366576E-002
  0.57999999999999996       0.86881033405097574        2.1835909631391202       0.14863258026159337        7.1561228490524958E-002  0.78906064209274707        2.7598990576926885E-002
  0.58999999999999997       0.86012917563719704        2.1236426314277508       0.14363688595231258        7.2789021156863795E-002  0.74909508761850052        2.5081758399025642E-002
  0.59999999999999998       0.85117022015417743        2.0666666666666669       0.13888888888888890        7.3870967741935453E-002  0.71111111111111081        2.2543080124869934E-002
  0.60999999999999999       0.84200291686922701        2.0124697661918840       0.13437248051599035        7.4801874899845050E-002  0.67497984412792267        1.9984679511467936E-002
  0.62000000000000000       0.83255781651503580        1.9608740894901144       0.13007284079084289        7.5576650392697869E-002  0.64058272632674296        1.7408169915419918E-002
  0.63000000000000000       0.82283491909160356        1.9117157974300829       0.12597631645250693        7.6190305234856856E-002  0.60781053162005527        1.4815037388219340E-002
  0.64000000000000001       0.81290367386624074        1.8648437499999999       0.12207031250000000        7.6637955592794280E-002  0.57656250000000009        1.2206623762556887E-002
  0.65000000000000002       0.80262518230432667        1.8201183431952661       0.11834319526627218        7.6914824447334204E-002  0.54674556213017733        9.5841097802357549E-003
  0.66000000000000003       0.79213834294048202        1.7774104683195591       0.11478420569329660        7.7016243025418527E-002  0.51827364554637279        6.9484983102496645E-003
  0.67000000000000004       0.78137370650739635        1.7366005791935841       0.11138338159946534        7.6937652008825450E-002  0.49106705279572282        4.3005977033688629E-003
  0.68000000000000005       0.77033127300506976        1.6975778546712801       0.10813148788927335        7.6674602527517330E-002  0.46505190311418665        1.6410053272472155E-003
  0.69000000000000006       0.75901104243350237        1.6602394454946439       0.10501995379122032        7.6222756945498668E-002  0.44015963032976235       -1.0299086763725807E-003
  0.70000000000000007       0.74734356552538372        1.6244897959183671       0.10204081632653060        7.5577889447236132E-002  0.41632653061224478       -3.7120173732986673E-003


==> Data-Plot_N-E=0-nub=0-4-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        10000000.000000000       -9.9999993333333453E-002   39999999.600000001       0.18999999733333328     
   1.0000000000000000E-002   1.0002083478019308        6000.3999999999987        1000.0000000000000       -9.9933344443703762E-002   3999.6000000000013       0.18997332666829608     
   2.0000000000000000E-002   1.0006250434057922        1500.4000000000001        250.00000000000000       -9.9733511063716349E-002   999.59999999999991       0.18989322677090359     
   2.9999999999999999E-002   1.0013889853462046        667.06666666666672        111.11111111111111       -9.9400899460323808E-002   444.04444444444437       0.18975946118647860     
   4.0000000000000001E-002   1.0023612750885478        375.40000000000003        62.500000000000000       -9.8936174746936612E-002   249.59999999999997       0.18957163332644364     
   5.0000000000000003E-002   1.0036808111674422        240.39999999999995        39.999999999999993       -9.8340266222961742E-002   159.59999999999999       0.18932919203919701     
   5.9999999999999998E-002   1.0052086950482673        167.06666666666666        27.777777777777779       -9.7614365522745411E-002   110.71111111111111       0.18903143564359187     
   7.0000000000000007E-002   1.0069449267310231        122.84897959183672        20.408163265306122       -9.6759924247458315E-002   81.232653061224482       0.18867751705962613     
   8.0000000000000002E-002   1.0088200569483992        94.149999999999991        15.625000000000000       -9.5778651088688271E-002   62.100000000000009       0.18826644999563133     
   8.9999999999999997E-002   1.0109729842350164        74.474074074074082        12.345679012345681       -9.4672508454346535E-002   48.982716049382717       0.18779711614296171     
  0.10000000000000001        1.0131953607889437        60.399999999999984        9.9999999999999982       -9.3443708609271522E-002   39.600000000000001       0.18726827332134557     
  0.11000000000000000        1.0154871866101813        49.986776859504140        8.2644628099173563       -9.2094709344620079E-002   32.657851239669419       0.18667856451072995     
  0.12000000000000000        1.0179179109660392        42.066666666666663        6.9444444444444446       -9.0628209191759124E-002   27.377777777777780       0.18602652769869474     
  0.13000000000000000        1.0203486353218973        35.902958579881648        5.9171597633136095       -8.9047142197903620E-002   23.268639053254439       0.18531060646638634     
  0.14000000000000001        1.0228488089450656        31.012244897959174        5.1020408163265305       -8.7354672282179524E-002   20.008163265306127       0.18452916123047303     
  0.14999999999999999        1.0252795333009237        27.066666666666666        4.4444444444444446       -8.5554187192118228E-002   17.377777777777776       0.18368048105389601     
  0.16000000000000000        1.0277102576567818        23.837499999999995        3.9062500000000000       -8.3649292081803883E-002   15.225000000000005       0.18276279593421307     
  0.17000000000000001        1.0300715327453296        21.161245674740481        3.4602076124567471       -8.1643802733991758E-002   13.440830449826986       0.18177428947513308     
  0.17999999999999999        1.0323633585665670        18.918518518518518        3.0864197530864201       -7.9541738449491001E-002   11.945679012345682       0.18071311184443278     
  0.19000000000000000        1.0345162858531842        17.020498614958449        2.7700831024930750       -7.7347314627953911E-002   10.680332409972298       0.17957739291984431     
  0.20000000000000001        1.0365303146051810        15.399999999999997        2.4999999999999996       -7.5064935064935071E-002   9.5999999999999996       0.17836525552369709     
  0.20999999999999999        1.0384054448225570        14.005442176870750        2.2675736961451252       -7.2699183990674182E-002   8.6702947845805003       0.17707482864709012     
  0.22000000000000000        1.0400722272380027        12.796694214876032        2.0661157024793391       -7.0254817876517689E-002   7.8644628099173577       0.17570426056513735     
  0.23000000000000001        1.0416001111188278        11.742155009451794        1.8903591682419660       -6.7736757035224415E-002   7.1614366729678647       0.17425173174635097     
  0.23999999999999999        1.0429890964650324        10.816666666666668        1.7361111111111112       -6.5150077041602486E-002   6.5444444444444425       0.17271546746147326     
  0.25000000000000000        1.0441002847419960        10.000000000000000        1.6000000000000001       -6.2500000000000000E-002   6.0000000000000000       0.17109375000000002     
  0.26000000000000001        1.0450725744843392        9.2757396449704146        1.4792899408284024       -5.9791885685123780E-002   5.5171597633136074       0.16938493040621710     
  0.27000000000000002        1.0457670671574415        8.6304526748971178        1.3717421124828533       -5.7031222582490937E-002   5.0869684499314136       0.16758743965074638     
  0.28000000000000003        1.0462532120286130        8.0530612244897934        1.2755102040816326       -5.4223618854536221E-002   4.7020408163265319       0.16569979915831801     
  0.28999999999999998        1.0465310090978541        7.5343638525564804        1.1890606420927470       -5.1374793258001400E-002   4.3562425683709884       0.16372063061769762     
  0.29999999999999999        1.0465310090978541        7.0666666666666655        1.1111111111111112       -4.8490566037735827E-002   4.0444444444444452       0.16164866500534000     
  0.31000000000000000        1.0463921105632337        6.6434963579604567        1.0405827263267431       -4.5576849821439752E-002   3.7623309053069729       0.15948275076035393     
  0.32000000000000001        1.0459059656920620        6.2593749999999995       0.97656250000000000       -4.2639640539191212E-002   3.5062500000000005       0.15722186105468858     
  0.33000000000000002        1.0452114730189597        5.9096418732782352       0.91827364554637281       -3.9685008390825990E-002   3.2730945821854922       0.15486510010902010     
  0.34000000000000002        1.0443086325439266        5.5903114186851193       0.86505190311418678       -3.6719088883386944E-002   3.0602076124567477       0.15241170851157393     
  0.35000000000000003        1.0431974442669629        5.2979591836734681       0.81632653061224481       -3.3748073959938341E-002   2.8653061224489793       0.14986106750399453     
  0.35999999999999999        1.0417390096534482        5.0296296296296301       0.77160493827160503       -3.0778203240058921E-002   2.6864197530864198       0.14721270220531363     
  0.37000000000000000        1.0401416765053129        4.7827611395178966       0.73046018991964945       -2.7815755391288416E-002   2.5218407596785974       0.14446628375201201     
  0.38000000000000000        1.0381970970206265        4.5551246537396111       0.69252077562326875       -2.4867039649720202E-002   2.3700831024930755       0.14162163033905925     
  0.39000000000000001        1.0361136190013196        4.3447731755424055       0.65746219592373434       -2.1938387506809487E-002   2.2298487836949379       0.13867870715360106     
  0.40000000000000002        1.0336828946454615        4.1499999999999986       0.62499999999999989       -1.9036144578313208E-002   2.1000000000000005       0.13563762519959355     
  0.41000000000000003        1.0311132717549829        3.9693039857227839       0.59488399762046396       -1.6166662670103721E-002   1.9795359904818555       0.13249863901811107     
  0.41999999999999998        1.0281964025279533        3.8013605442176881       0.56689342403628129       -1.3336292054402343E-002   1.8675736961451244       0.12926214331423969     
  0.42999999999999999        1.0251406347663032        3.6449972958355867       0.54083288263926454       -1.0551373968781530E-002   1.7633315305570583       0.12592866850737094     
  0.44000000000000000        1.0218070699354123        3.4991735537190087       0.51652892561983477       -7.8182333490789124E-003   1.6661157024793387       0.12249887522729935     
  0.45000000000000001        1.0181957080352801        3.3629629629629632       0.49382716049382713       -5.1431718061674403E-003   1.5753086419753082       0.11897354778377224     
  0.46000000000000002        1.0143759983332177        3.2355387523629484       0.47258979206049151       -2.5324608553400074E-003   1.4903591682419663       0.11535358664201617     
  0.47000000000000003        1.0102784915619141        3.1161611588954274       0.45269352648257122        7.6645941076980417E-006   1.4107741059302850       0.11163999994125398     
  0.47999999999999998        1.0059726369886797        3.0041666666666664       0.43402777777777779        2.4710124826629876E-003   1.3361111111111112       0.10783389409731053     
  0.48999999999999999        1.0013889853462046        2.8989587671803418       0.41649312786339032        4.8514395724383597E-003   1.2659725114535609       0.10393646353407499     
  0.50000000000000000       0.99659698590179868        2.7999999999999998       0.40000000000000002        7.1428571428571452E-003   1.2000000000000002        9.9948979591836740E-002
  0.51000000000000001       0.99159663865546221        2.7068050749711650       0.38446751249519417        9.3392364070223055E-003   1.1378700499807768        9.5872778663333755E-002
  0.52000000000000002       0.98631849433988472        2.6189349112426030       0.36982248520710059        1.1434613646633590E-002   1.0792899408284025        9.1709249610752205E-002
  0.53000000000000003       0.98076255295506631        2.5359914560341754       0.35599857600569595        1.3423095064293372E-002   1.0239943040227839        8.7459820518894935E-002
  0.54000000000000004       0.97499826376831722        2.4576131687242793       0.34293552812071332        1.5298861352980614E-002  0.97174211248285358        8.3125944841302271E-002
  0.55000000000000004       0.96895617751232721        2.3834710743801648       0.33057851239669417        1.7056171983356488E-002  0.92231404958677699        7.8709086997274150E-002
  0.56000000000000005       0.96270574345440652        2.3132653061224491       0.31887755102040816        1.8689369210410173E-002  0.87551020408163227        7.4210707478516963E-002
  0.57000000000000006       0.95624696159455513        2.2467220683287157       0.30778701138811937        2.0192881801742640E-002  0.83114804555247801        6.9632247524540822E-002
  0.57999999999999996       0.94944093339815261        2.1835909631391202       0.29726516052318674        2.1561228490524956E-002  0.78906064209274707        6.4975113425979392E-002
  0.58999999999999997       0.94242655739981940        2.1236426314277508       0.28727377190462516        2.2789021156863792E-002  0.74909508761850052        6.0240660514712031E-002
  0.59999999999999998       0.93520383359955550        2.0666666666666669       0.27777777777777779        2.3870967741935450E-002  0.71111111111111081        5.5430176899063488E-002
  0.60999999999999999       0.92770331273005069        2.0124697661918840       0.26874496103198070        2.4801874899845047E-002  0.67497984412792267        5.0544867001452450E-002
  0.62000000000000000       0.91992499479130496        1.9608740894901144       0.26014568158168577        2.5576650392697867E-002  0.64058272632674296        4.5585834954689708E-002
  0.63000000000000000       0.91186887978331832        1.9117157974300829       0.25195263290501385        2.6190305234856853E-002  0.60781053162005527        4.0554067911705023E-002
  0.64000000000000001       0.90360441697340088        1.8648437499999999       0.24414062500000000        2.6637955592794277E-002  0.57656250000000009        3.5450419321836311E-002
  0.65000000000000002       0.89506215709424264        1.8201183431952661       0.23668639053254437        2.6914824447334201E-002  0.54674556213017733        3.0275592224969169E-002
  0.66000000000000003       0.88624210014584348        1.7774104683195591       0.22956841138659320        2.7016243025418524E-002  0.51827364554637279        2.5030122612791510E-002
  0.67000000000000004       0.87721369539551353        1.7366005791935841       0.22276676319893068        2.6937652008825447E-002  0.49106705279572282        1.9714362904251395E-002
  0.68000000000000005       0.86783804430863254        1.6975778546712801       0.21626297577854670        2.6674602527517327E-002  0.46505190311418665        1.4328465579998931E-002
  0.69000000000000006       0.85825404541982087        1.6602394454946439       0.21003990758244065        2.6222756945498665E-002  0.44015963032976235        8.8723670181772712E-003
  0.70000000000000007       0.84832280019445794        1.6244897959183671       0.20408163265306120        2.5577889447236130E-002  0.41632653061224478        3.3457715714249260E-003


==> Data-Plot_N-E=10-nub=0-05-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        1250000.0000000000       -1.2499999473684216E-002   4999999.9500000030        2.4843749513157896E-002
   1.0000000000000000E-002   1.0001407459535538        9500.0499999999993        125.00000000000000       -1.2494737396118968E-002   499.95000000000073        2.4838881537402029E-002
   2.0000000000000000E-002   1.0005629838142154        2375.0499999999997        31.250000000000000       -1.2478956232500369E-002   124.95000000000027        2.4824275651347344E-002
   2.9999999999999999E-002   1.0012667135819846        1055.6055555555556        13.888888888888889       -1.2452676452168056E-002   55.505555555555475        2.4799930849177622E-002
   4.0000000000000001E-002   1.0021581046211587        593.79999999999995        7.8125000000000000       -1.2415931289996632E-002   31.200000000000045        2.4765844650202085E-002
   5.0000000000000003E-002   1.0032371569317382        380.04999999999990        4.9999999999999991       -1.2368767267464808E-002   19.950000000000045        2.4722013596283291E-002
   5.9999999999999998E-002   1.0044100398780202        263.93888888888893        3.4722222222222223       -1.2311244185312258E-002   13.838888888888846        2.4668433266609616E-002
   7.0000000000000007E-002   1.0057236687778559        193.92755102040815        2.5510204081632653       -1.2243435114102154E-002   10.154081632653060        2.4605098296606769E-002
   8.0000000000000002E-002   1.0070372976776918        148.48750000000001        1.9531250000000000       -1.2165426382692147E-002   7.7624999999999886        2.4532002400927299E-002
   8.9999999999999997E-002   1.0083509265775277        117.33395061728395        1.5432098765432101       -1.2077317564617189E-002   6.1228395061728520        2.4449138400443392E-002
  0.10000000000000001        1.0097114707952146        95.049999999999983        1.2499999999999998       -1.1979221462388218E-002   4.9500000000000028        2.4356498253155060E-002
  0.11000000000000000        1.0109781843771992        78.562396694214883        1.0330578512396695       -1.1871264089711290E-002   4.0822314049586765        2.4254073088912330E-002
  0.12000000000000000        1.0122448979591836        66.022222222222226       0.86805555555555558       -1.1753584651632449E-002   3.4222222222222172        2.4141853247836909E-002
  0.13000000000000000        1.0134646962233169        56.263017751479282       0.73964497041420119       -1.1626335522614096E-002   2.9085798816568058        2.4019828322315601E-002
  0.14000000000000001        1.0145906638517477        48.519387755102031       0.63775510204081631       -1.1489682222549369E-002   2.5010204081632708        2.3887987202424833E-002
  0.14999999999999999        1.0156697161623269        42.272222222222226       0.55555555555555558       -1.1343803390721517E-002   2.1722222222222172        2.3746318124632654E-002
  0.16000000000000000        1.0167018531550551        37.159374999999997       0.48828125000000000       -1.1188890757715918E-002   1.9031250000000028        2.3594808723611901E-002
  0.17000000000000001        1.0176401595120808        32.921972318339094       0.43252595155709339       -1.1025149115293054E-002   1.6801038062283737        2.3433446086985554E-002
  0.17999999999999999        1.0185315505512549        29.370987654320992       0.38580246913580252       -1.0852796284231105E-002   1.4932098765432080        2.3262216812812982E-002
  0.19000000000000000        1.0193291109547267        26.365789473684210       0.34626038781163437       -1.0672063080147721E-002   1.3350415512465368        2.3081107069613350E-002
  0.20000000000000001        1.0200328407224959        23.799999999999994       0.31249999999999994       -1.0483193277310923E-002   1.2000000000000028        2.2890102658710543E-002
  0.20999999999999999        1.0206427398545626        21.591950113378687       0.28344671201814065       -1.0286443570449642E-002   1.0837868480725632        2.2689189078671956E-002
  0.22000000000000000        1.0212057236687779        19.678099173553722       0.25826446280991738       -1.0082083534575088E-002  0.98305785123966771        2.2478351591601851E-002
  0.23000000000000001        1.0216279615294395        18.008412098298674       0.23629489603024575       -9.8703955828246571E-003  0.89517958412098508        2.2257575291038556E-002
  0.23999999999999999        1.0219094534365469        16.543055555555554       0.21701388888888890       -9.6516749223406854E-003  0.81805555555555642        2.2026845171193462E-002
  0.25000000000000000        1.0220971147079521        15.250000000000000       0.20000000000000001       -9.4262295081967186E-003  0.75000000000000000        2.1786146197258802E-002
  0.26000000000000001        1.0221909453436546        14.103254437869822       0.18491124260355030       -9.1943799953848500E-003  0.68964497041420003        2.1535463376500467E-002
  0.27000000000000002        1.0220971147079521        13.081550068587104       0.17146776406035666       -8.9564596888779303E-003  0.63587105624142737        2.1274781829841504E-002
  0.28000000000000003        1.0218625381186957        12.167346938775509       0.15943877551020408       -8.7128144917812851E-003  0.58775510204081627        2.1004086863631807E-002
  0.28999999999999998        1.0214403002580343        11.346076099881094       0.14863258026159337       -8.4638028515884919E-003  0.54453032104637522        2.0723364041289445E-002
  0.29999999999999999        1.0208773164438190        10.605555555555556       0.13888888888888890       -8.2097957045573662E-003  0.50555555555555465        2.0432599254489436E-002
  0.31000000000000000        1.0200328407224959        9.9355359001040586       0.13007284079084289       -7.9511764182215363E-003  0.47029136316337095        2.0131778793566320E-002
  0.32000000000000001        1.0190007037297677        9.3273437499999989       0.12207031250000000       -7.6883407320546028E-003  0.43828125000000107        1.9820889416787831E-002
  0.33000000000000002        1.0177339901477833        8.7735996326905408       0.11478420569329660       -7.4216966963038151E-003  0.40913682277318664        1.9499918418148077E-002
  0.34000000000000002        1.0161388693408397        8.2679930795847731       0.10813148788927335       -7.1516646090104309E-003  0.38252595155709379        1.9168853693320227E-002
  0.35000000000000003        1.0142622566267887        7.8051020408163252       0.10204081632653060       -6.8786769512354691E-003  0.35816326530612219        1.8827683803400542E-002
  0.35999999999999999        1.0120572366877785        7.3802469135802475        9.6450617283950629E-002  -6.6031783205085411E-003  0.33580246913580236        1.8476398036067567E-002
  0.37000000000000000        1.0094299788881069        6.9893718042366686        9.1307523739956181E-002  -6.3256253625195054E-003  0.31523009495982546        1.8114986463773051E-002
  0.38000000000000000        1.0063804832277738        6.6289473684210520        8.6565096952908593E-002  -6.0464867010718466E-003  0.29626038781163455        1.7743439998573762E-002
  0.39000000000000001        1.0029087497067792        6.2958908612754767        8.2182774490466792E-002  -5.7662428663175398E-003  0.27873109796186668        1.7361750443206644E-002
  0.40000000000000002       0.99887403237156935        5.9874999999999989        7.8124999999999986E-002  -5.4853862212943701E-003  0.26250000000000018        1.6969910538003230E-002
  0.41000000000000003       0.99427633122214398        5.7013979773944072        7.4360499702557994E-002  -5.2044208867858717E-003  0.24744199881023210        1.6567914003233184E-002
  0.41999999999999998       0.98906873094065217        5.4354875283446722        7.0861678004535161E-002  -4.9238626645251478E-003  0.23344671201814027        1.6155755576460894E-002
  0.42999999999999999       0.98320431620924231        5.1879123850730133        6.7604110329908068E-002  -4.6442389587644690E-003  0.22041644131963167        1.5733431044493897E-002
  0.44000000000000000       0.97658925639221206        4.9570247933884302        6.4566115702479346E-002  -4.3660886962320795E-003  0.20826446280991728        1.5300937269496634E-002
  0.45000000000000001       0.96912972085385873        4.7413580246913574        6.1728395061728392E-002  -4.0899622444993851E-003  0.19691358024691397        1.4858272208838568E-002
  0.46000000000000002       0.96082570959418245        4.5396030245746690        5.9073724007561439E-002  -3.8164213287805344E-003  0.18629489603024574        1.4405434928241230E-002
  0.47000000000000003       0.95163030729533193        4.3505885015844266        5.6586690810321402E-002  -3.5460389471877081E-003  0.17634676324128584        1.3942425607785027E-002
  0.47999999999999998       0.94144968332160450        4.1732638888888891        5.4253472222222224E-002  -3.2793992844662619E-003  0.16701388888888857        1.3469245540333043E-002
  0.48999999999999999       0.93019000703729771        4.0066847147022076        5.2061640982923790E-002  -3.0170976242327070E-003  0.15824656393169523        1.2985897121925851E-002
  0.50000000000000000       0.91785127844241143        3.8500000000000001        5.0000000000000003E-002  -2.7597402597402849E-003  0.14999999999999991        1.2492383833698769E-002
  0.51000000000000001       0.90443349753694580        3.7024413687043447        4.8058439061899272E-002  -2.5079444031962835E-003  0.14223375624759704        1.1988710214870477E-002
  0.52000000000000002       0.88979591836734695        3.5633136094674556        4.6227810650887574E-002  -2.2623380936566025E-003  0.13491124260354992        1.1474881826349989E-002
  0.53000000000000003       0.87403237156931735        3.4319864720541116        4.4499822000711994E-002  -2.0235601035221602E-003  0.12799928800284777        1.0950905204507432E-002
  0.54000000000000004       0.85704902650715453        3.3078875171467761        4.2866941015089165E-002  -1.7922598436625366E-003  0.12146776406035675        1.0416787804652793E-002
  0.55000000000000004       0.83889279849870979        3.1904958677685946        4.1322314049586771E-002  -1.5690972671933874E-003  0.11528925619834718        9.8725379337660842E-003
  0.56000000000000005       0.81965751817968568        3.0793367346938769        3.9859693877551020E-002  -1.3547427719326939E-003  0.10943877551020442        9.3181646720218950E-003
  0.57000000000000006       0.79929627023223082        2.9739766081871339        3.8473376423514921E-002  -1.1498771015632687E-003  0.10389350569405975        8.7536777826512976E-003
  0.57999999999999996       0.77790288529204787        2.8740190249702735        3.7158145065398343E-002  -9.5519124552655675E-004   9.8632580261593716E-002   8.1790876096844711E-003
  0.58999999999999997       0.75557119399483930        2.7791008330939388        3.5909221488078145E-002  -7.7138633767658352E-004   9.3636885952312454E-002   7.5944049631180479E-003
  0.59999999999999998       0.73239502697630776        2.6888888888888891        3.4722222222222224E-002  -5.9917355371901307E-004   8.8888888888888573E-002   6.9996409910525244E-003
  0.60999999999999999       0.70846821487215572        2.6030771298038164        3.3593120128997588E-002  -4.3927400746439881E-004   8.4372480515990222E-002   6.3948070383463675E-003
  0.62000000000000000       0.68397841895378841        2.5213839750260143        3.2518210197710722E-002  -2.9241864592143528E-004   8.0072840790843092E-002   5.7799144913355171E-003
  0.63000000000000000       0.65906638517475957        2.4435500125976315        3.1494079113126731E-002  -1.5934814326000815E-004   7.5976316452506687E-002   5.1549746081692386E-003
  0.64000000000000001       0.63382594417077176        2.3693359374999998        3.0517578125000000E-002  -4.0812793669121189E-005   7.2070312500000178E-002   4.5199983343158718E-003
  0.65000000000000002       0.60839784189537882        2.2985207100591714        2.9585798816568046E-002   6.2427596859326168E-005   6.8343195266272083E-002   3.8749961027951486E-003
  0.66000000000000003       0.58296973961998588        2.2308999081726353        2.8696051423324150E-002   1.4960381979457413E-004   6.4784205693296570E-002   3.2199776186971011E-003
  0.67000000000000004       0.55772929861599807        2.1662842503898414        2.7845845399866336E-002   2.1993737435023128E-004   6.1383381599465547E-002   2.5549516275513605E-003
  0.68000000000000005       0.53272343420126667        2.1044982698961934        2.7032871972318337E-002   2.7264057875698786E-004   5.8131487889273359E-002   1.8799256671148106E-003
  0.69000000000000006       0.50813980764719680        2.0453791220331858        2.6254988447805081E-002   3.0691668249805890E-004   5.5019953791220377E-002   1.1949058021500005E-003
  0.70000000000000007       0.48411916490734225        1.9887755102040814        2.5510204081632650E-002   3.2195997947665964E-004   5.2040816326530459E-002   4.9989634177161025E-004


==> Data-Plot_N-E=10-nub=0-05-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        2500000.0000000000       -2.4999999473684219E-002   4999999.9500000030        4.9374999026315793E-002
   1.0000000000000000E-002   1.0001407459535538        9500.0499999999993        250.00000000000000       -2.4994737396118970E-002   499.95000000000073        4.9365263102499057E-002
   2.0000000000000000E-002   1.0005629838142154        2375.0499999999997        62.500000000000000       -2.4978956232500370E-002   124.95000000000027        4.9336051745534834E-002
   2.9999999999999999E-002   1.0012667135819846        1055.6055555555556        27.777777777777779       -2.4952676452168056E-002   55.505555555555475        4.9287363937873419E-002
   4.0000000000000001E-002   1.0022519352568613        593.79999999999995        15.625000000000000       -2.4915931289996633E-002   31.200000000000045        4.9219196367952169E-002
   5.0000000000000003E-002   1.0034248182031433        380.04999999999990        9.9999999999999982       -2.4868767267464807E-002   19.950000000000045        4.9131544414596676E-002
   5.9999999999999998E-002   1.0048322777386818        263.93888888888893        6.9444444444444446       -2.4811244185312258E-002   13.838888888888846        4.9024402161976816E-002
   7.0000000000000007E-002   1.0063804832277738        193.92755102040815        5.1020408163265305       -2.4743435114102152E-002   10.154081632653060        4.8897762418754216E-002
   8.0000000000000002E-002   1.0080694346704200        148.48750000000001        3.9062500000000000       -2.4665426382692146E-002   7.7624999999999886        4.8751616741359999E-002
   8.9999999999999997E-002   1.0098522167487685        117.33395061728395        3.0864197530864201       -2.4577317564617188E-002   6.1228395061728520        4.8585955461327962E-002
  0.10000000000000001        1.0117288294628195        95.049999999999983        2.4999999999999996       -2.4479221462388220E-002   4.9500000000000028        4.8400767716595357E-002
  0.11000000000000000        1.0136054421768708        78.562396694214883        2.0661157024793391       -2.4371264089711291E-002   4.0822314049586765        4.8196041486669547E-002
  0.12000000000000000        1.0155758855266244        66.022222222222226        1.7361111111111112       -2.4253584651632451E-002   3.4222222222222172        4.7971763631546101E-002
  0.13000000000000000        1.0175463288763782        56.263017751479282        1.4792899408284024       -2.4126335522614097E-002   2.9085798816568058        4.7727919934250247E-002
  0.14000000000000001        1.0194698569082805        48.519387755102031        1.2755102040816326       -2.3989682222549370E-002   2.5010204081632708        4.7464495146861095E-002
  0.14999999999999999        1.0214403002580343        42.272222222222226        1.1111111111111112       -2.3843803390721518E-002   2.1722222222222172        4.7181473039864620E-002
  0.16000000000000000        1.0233638282899367        37.159374999999997       0.97656250000000000       -2.3688890757715918E-002   1.9031250000000028        4.6878836454669004E-002
  0.17000000000000001        1.0252873563218390        32.921972318339094       0.86505190311418678       -2.3525149115293055E-002   1.6801038062283737        4.6556567359103233E-002
  0.17999999999999999        1.0271639690358902        29.370987654320992       0.77160493827160503       -2.3352796284231106E-002   1.4932098765432080        4.6214646905707202E-002
  0.19000000000000000        1.0289936664320900        26.365789473684210       0.69252077562326875       -2.3172063080147721E-002   1.3350415512465368        4.5853055492609658E-002
  0.20000000000000001        1.0308233638282900        23.799999999999994       0.62499999999999989       -2.2983193277310923E-002   1.2000000000000028        4.5471772826777772E-002
  0.20999999999999999        1.0325592305887872        21.591950113378687       0.56689342403628129       -2.2786443570449642E-002   1.0837868480725632        4.5070777989410719E-002
  0.22000000000000000        1.0342950973492846        19.678099173553722       0.51652892561983477       -2.2582083534575088E-002  0.98305785123966771        4.4650049503237477E-002
  0.23000000000000001        1.0359840487919305        18.008412098298674       0.47258979206049151       -2.2370395582824658E-002  0.89517958412098508        4.4209565401467942E-002
  0.23999999999999999        1.0376260849167254        16.543055555555554       0.43402777777777779       -2.2151674922340686E-002  0.81805555555555642        4.3749303298134944E-002
  0.25000000000000000        1.0392681210415200        15.250000000000000       0.40000000000000002       -2.1926229508196719E-002  0.75000000000000000        4.3269240459553888E-002
  0.26000000000000001        1.0408163265306123        14.103254437869822       0.36982248520710059       -2.1694379995384851E-002  0.68964497041420003        4.2769353876615845E-002
  0.27000000000000002        1.0423176167018531        13.081550068587104       0.34293552812071332       -2.1456459688877931E-002  0.63587105624142737        4.2249620337619552E-002
  0.28000000000000003        1.0437719915552428        12.167346938775509       0.31887755102040816       -2.1212814491781286E-002  0.58775510204081627        4.1710016501337280E-002
  0.28999999999999998        1.0452263664086323        11.346076099881094       0.29726516052318674       -2.0963802851588494E-002  0.54453032104637522        4.1150518969999730E-002
  0.29999999999999999        1.0465869106263195        10.605555555555556       0.27777777777777779       -2.0709795704557367E-002  0.50555555555555465        4.0571104361875505E-002
  0.31000000000000000        1.0479005395261554        9.9355359001040586       0.26014568158168577       -2.0451176418221539E-002  0.47029136316337095        3.9971749383110780E-002
  0.32000000000000001        1.0491203377902885        9.3273437499999989       0.24414062500000000       -2.0188340732054603E-002  0.43828125000000107        3.9352430898486467E-002
  0.33000000000000002        1.0503401360544218        8.7735996326905408       0.22956841138659320       -1.9921696696303816E-002  0.40913682277318664        3.8713126000740485E-002
  0.34000000000000002        1.0514661036828525        8.2679930795847731       0.21626297577854670       -1.9651664609010432E-002  0.38252595155709379        3.8053812078094967E-002
  0.35000000000000003        1.0524982406755805        7.8051020408163252       0.20408163265306120       -1.9378676951235470E-002  0.35816326530612219        3.7374466879619657E-002
  0.35999999999999999        1.0534834623504574        7.3802469135802475       0.19290123456790126       -1.9103178320508542E-002  0.33580246913580236        3.6675068578054859E-002
  0.37000000000000000        1.0543748533896318        6.9893718042366686       0.18261504747991236       -1.8825625362519506E-002  0.31523009495982546        3.5955595829710064E-002
  0.38000000000000000        1.0551724137931036        6.6289473684210520       0.17313019390581719       -1.8546486701071847E-002  0.29626038781163455        3.5216027831046964E-002
  0.39000000000000001        1.0558761435608726        6.2958908612754767       0.16436554898093358       -1.8266242866317541E-002  0.27873109796186668        3.4456344371548708E-002
  0.40000000000000002        1.0564860426929392        5.9874999999999989       0.15624999999999997       -1.7985386221294371E-002  0.26250000000000018        3.3676525882470873E-002
  0.41000000000000003        1.0569551958714520        5.7013979773944072       0.14872099940511599       -1.7704420886785872E-002  0.24744199881023210        3.2876553481063539E-002
  0.41999999999999998        1.0573305184142623        5.4354875283446722       0.14172335600907032       -1.7423862664525148E-002  0.23344671201814027        3.2056409009847769E-002
  0.42999999999999999        1.0575181796856674        5.1879123850730133       0.13520822065981614       -1.7144238958764470E-002  0.22041644131963167        3.1216075070524787E-002
  0.44000000000000000        1.0576120103213700        4.9570247933884302       0.12913223140495869       -1.6866088696232080E-002  0.20826446280991728        3.0355535052090835E-002
  0.45000000000000001        1.0575181796856674        4.7413580246913574       0.12345679012345678       -1.6589962244499386E-002  0.19691358024691397        2.9474773152726085E-002
  0.46000000000000002        1.0572366877785597        4.5396030245746690       0.11814744801512288       -1.6316421328780535E-002  0.18629489603024574        2.8573774395021716E-002
  0.47000000000000003        1.0567675346000469        4.3505885015844266       0.11317338162064280       -1.6046038947187709E-002  0.17634676324128584        2.7652524634105332E-002
  0.47999999999999998        1.0560638048322777        4.1732638888888891       0.10850694444444445       -1.5779399284466263E-002  0.16701388888888857        2.6711010558221386E-002
  0.48999999999999999        1.0551724137931036        4.0066847147022076       0.10412328196584758       -1.5517097624232708E-002  0.15824656393169523        2.5749219681320035E-002
  0.50000000000000000        1.0539995308468215        3.8500000000000001       0.10000000000000001       -1.5259740259740286E-002  0.14999999999999991        2.4767140327205263E-002
  0.51000000000000001        1.0525451559934318        3.7024413687043447        9.6116878123798544E-002  -1.5007944403196284E-002  0.14223375624759704        2.3764761604790571E-002
  0.52000000000000002        1.0508092892329346        3.5633136094674556        9.2455621301775148E-002  -1.4762338093656603E-002  0.13491124260354992        2.2742073374008572E-002
  0.53000000000000003        1.0487919305653295        3.4319864720541116        8.8999644001423989E-002  -1.4523560103522161E-002  0.12799928800284777        2.1699066201919380E-002
  0.54000000000000004        1.0463992493549144        3.3078875171467761        8.5733882030178329E-002  -1.4292259843662537E-002  0.12146776406035675        2.0635731308561230E-002
  0.55000000000000004        1.0436781609195402        3.1904958677685946        8.2644628099173542E-002  -1.4069097267193388E-002  0.11528925619834718        1.9552060502086247E-002
  0.56000000000000005        1.0405817499413559        3.0793367346938769        7.9719387755102039E-002  -1.3854742771932695E-002  0.10943877551020442        1.8448046102723575E-002
  0.57000000000000006        1.0370631011025100        2.9739766081871339        7.6946752847029842E-002  -1.3649877101563269E-002  0.10389350569405975        1.7323680855112215E-002
  0.57999999999999996        1.0331222144030026        2.8740190249702735        7.4316290130796686E-002  -1.3455191245526559E-002   9.8632580261593716E-002   1.6178957828546309E-002
  0.58999999999999997        1.0288060051606849        2.7791008330939388        7.1818442976156291E-002  -1.3271386337676584E-002   9.3636885952312454E-002   1.5013870304676135E-002
  0.59999999999999998        1.0239737274220033        2.6888888888888891        6.9444444444444448E-002  -1.3099173553719014E-002   8.8888888888888573E-002   1.3828411652209551E-002
  0.60999999999999999        1.0187661271405113        2.6030771298038164        6.7186240257995175E-002  -1.2939274007464401E-002   8.4372480515990222E-002   1.2622575188159759E-002
  0.62000000000000000        1.0130424583626554        2.5213839750260143        6.5036420395421443E-002  -1.2792418645921438E-002   8.0072840790843092E-002   1.1396354025187481E-002
  0.63000000000000000        1.0068965517241379        2.4435500125976315        6.2988158226253463E-002  -1.2659348143260009E-002   7.5976316452506687E-002   1.0149740904587737E-002
  0.64000000000000001        1.0002814919071077        2.3693359374999998        6.1035156250000000E-002  -1.2540812793669122E-002   7.2070312500000178E-002   8.8827280144741418E-003
  0.65000000000000002       0.99324419422941590        2.2985207100591714        5.9171597633136092E-002  -1.2437572403140675E-002   6.8343195266272083E-002   7.5953067927166298E-003
  0.66000000000000003       0.98583157400891386        2.2308999081726353        5.7392102846648300E-002  -1.2350396180205427E-002   6.4784205693296570E-002   6.2874677141919631E-003
  0.67000000000000004       0.97804363124560167        2.1662842503898414        5.5691690799732671E-002  -1.2280062625649769E-002   6.1383381599465547E-002   4.9592000619101129E-003
  0.68000000000000005       0.96992728125733052        2.1044982698961934        5.4065743944636674E-002  -1.2227359421243013E-002   5.8131487889273359E-002   3.6104916815837308E-003
  0.69000000000000006       0.96162326999765424        2.0453791220331858        5.2509976895610162E-002  -1.2193083317501942E-002   5.5019953791220377E-002   2.2413287192124482E-003
  0.70000000000000007       0.95313159746657283        1.9887755102040814        5.1020408163265300E-002  -1.2178040020523341E-002   5.2040816326530459E-002   8.5169534125852163E-004


==> Data-Plot_N-E=10-nub=0-05-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        5000000.0000000000       -4.9999999473684220E-002   4999999.9500000030        9.7499998052631584E-002
   1.0000000000000000E-002   1.0001407459535538        9500.0499999999993        500.00000000000000       -4.9994737396118968E-002   499.95000000000073        9.7480526232693113E-002
   2.0000000000000000E-002   1.0005629838142154        2375.0499999999997        125.00000000000000       -4.9978956232500371E-002   124.95000000000027        9.7422103933909820E-002
   2.9999999999999999E-002   1.0013136288998359        1055.6055555555556        55.555555555555557       -4.9952676452168061E-002   55.505555555555475        9.7324730115265018E-002
   4.0000000000000001E-002   1.0022988505747126        593.79999999999995        31.250000000000000       -4.9915931289996635E-002   31.200000000000045        9.7188399803452341E-002
   5.0000000000000003E-002   1.0035655641566972        380.04999999999990        19.999999999999996       -4.9868767267464809E-002   19.950000000000045        9.7013106051223430E-002
   5.9999999999999998E-002   1.0050668543279380        263.93888888888893        13.888888888888889       -4.9811244185312256E-002   13.838888888888846        9.6798839952711199E-002
   7.0000000000000007E-002   1.0068027210884354        193.92755102040815        10.204081632653061       -4.9743435114102154E-002   10.154081632653060        9.6545590663049102E-002
   8.0000000000000002E-002   1.0087262491203377        148.48750000000001        7.8125000000000000       -4.9665426382692147E-002   7.7624999999999886        9.6253345422225384E-002
   8.9999999999999997E-002   1.0108374384236454        117.33395061728395        6.1728395061728403       -4.9577317564617189E-002   6.1228395061728520        9.5922089583097114E-002
  0.10000000000000001        1.0131362889983579        95.049999999999983        4.9999999999999991       -4.9479221462388222E-002   4.9500000000000028        9.5551806643475942E-002
  0.11000000000000000        1.0155289702087731        78.562396694214883        4.1322314049586781       -4.9371264089711292E-002   4.0822314049586765        9.5142478282183987E-002
  0.12000000000000000        1.0180623973727423        66.022222222222226        3.4722222222222223       -4.9253584651632452E-002   3.4222222222222172        9.4694084398964470E-002
  0.13000000000000000        1.0207365704902651        56.263017751479282        2.9585798816568047       -4.9126335522614098E-002   2.9085798816568058        9.4206603158119545E-002
  0.14000000000000001        1.0234576589256392        48.519387755102031        2.5510204081632653       -4.8989682222549374E-002   2.5010204081632708        9.3680011035733632E-002
  0.14999999999999999        1.0262725779967159        42.272222222222226        2.2222222222222223       -4.8843803390721516E-002   2.1722222222222172        9.3114282870328538E-002
  0.16000000000000000        1.0291813277034951        37.159374999999997        1.9531250000000000       -4.8688890757715916E-002   1.9031250000000028        9.2509391916783215E-002
  0.17000000000000001        1.0320900774102744        32.921972318339094        1.7301038062283736       -4.8525149115293056E-002   1.6801038062283737        9.1865309903338591E-002
  0.17999999999999999        1.0350926577527564        29.370987654320992        1.5432098765432101       -4.8352796284231107E-002   1.4932098765432080        9.1182007091495654E-002
  0.19000000000000000        1.0380952380952382        26.365789473684210        1.3850415512465375       -4.8172063080147723E-002   1.3350415512465368        9.0459452338602267E-002
  0.20000000000000001        1.0411447337555713        23.799999999999994        1.2499999999999998       -4.7983193277310925E-002   1.2000000000000028        8.9697613162912221E-002
  0.20999999999999999        1.0442411447337556        21.591950113378687        1.1337868480725626       -4.7786443570449644E-002   1.0837868480725632        8.8896455810888245E-002
  0.22000000000000000        1.0473375557119400        19.678099173553722        1.0330578512396695       -4.7582083534575090E-002  0.98305785123966771        8.8055945326508733E-002
  0.23000000000000001        1.0504808820079756        18.008412098298674       0.94517958412098302       -4.7370395582824659E-002  0.89517958412098508        8.7176045622326712E-002
  0.23999999999999999        1.0536242083040113        16.543055555555554       0.86805555555555558       -4.7151674922340688E-002  0.81805555555555642        8.6256719552017913E-002
  0.25000000000000000        1.0568144499178982        15.250000000000000       0.80000000000000004       -4.6926229508196721E-002  0.75000000000000000        8.5297928984144053E-002
  0.26000000000000001        1.0600046915317851        14.103254437869822       0.73964497041420119       -4.6694379995384852E-002  0.68964497041420003        8.4299634876846608E-002
  0.27000000000000002        1.0632418484635233        13.081550068587104       0.68587105624142664       -4.6456459688877932E-002  0.63587105624142737        8.3261797353175654E-002
  0.28000000000000003        1.0665259207131128        12.167346938775509       0.63775510204081631       -4.6212814491781287E-002  0.58775510204081627        8.2184375776748211E-002
  0.28999999999999998        1.0698099929627023        11.346076099881094       0.59453032104637349       -4.5963802851588499E-002  0.54453032104637522        8.1067328827420307E-002
  0.29999999999999999        1.0731409805301431        10.605555555555556       0.55555555555555558       -4.5709795704557368E-002  0.50555555555555465        7.9910614576647651E-002
  0.31000000000000000        1.0765657987332864        9.9355359001040586       0.52029136316337155       -4.5451176418221544E-002  0.47029136316337095        7.8714190562199707E-002
  0.32000000000000001        1.0799906169364297        9.3273437499999989       0.48828125000000000       -4.5188340732054605E-002  0.43828125000000107        7.7478013861883743E-002
  0.33000000000000002        1.0834623504574243        8.7735996326905408       0.45913682277318640       -4.4921696696303817E-002  0.40913682277318664        7.6202041165925299E-002
  0.34000000000000002        1.0870279146141215        8.2679930795847731       0.43252595155709339       -4.4651664609010433E-002  0.38252595155709379        7.4886228847644454E-002
  0.35000000000000003        1.0906403940886700        7.8051020408163252       0.40816326530612240       -4.4378676951235471E-002  0.35816326530612219        7.3530533032057879E-002
  0.35999999999999999        1.0943467041989210        7.3802469135802475       0.38580246913580252       -4.4103178320508543E-002  0.33580246913580236        7.2134909662029428E-002
  0.37000000000000000        1.0981468449448746        6.9893718042366686       0.36523009495982472       -4.3825625362519507E-002  0.31523009495982546        7.0699314561584098E-002
  0.38000000000000000        1.1020408163265305        6.6289473684210520       0.34626038781163437       -4.3546486701071849E-002  0.29626038781163455        6.9223703495993369E-002
  0.39000000000000001        1.1060286183438892        6.2958908612754767       0.32873109796186717       -4.3266242866317542E-002  0.27873109796186668        6.7708032228232823E-002
  0.40000000000000002        1.1101102509969505        5.9874999999999989       0.31249999999999994       -4.2985386221294372E-002  0.26250000000000018        6.6152256571406151E-002
  0.41000000000000003        1.1143326296035656        5.7013979773944072       0.29744199881023198       -4.2704420886785874E-002  0.24744199881023210        6.4556332436724234E-002
  0.41999999999999998        1.1187426694815856        5.4354875283446722       0.28344671201814065       -4.2423862664525150E-002  0.23344671201814027        6.2920215876621513E-002
  0.42999999999999999        1.1232465399953084        5.1879123850730133       0.27041644131963227       -4.2144238958764471E-002  0.22041644131963167        6.1243863122586568E-002
  0.44000000000000000        1.1279380717804364        4.9570247933884302       0.25826446280991738       -4.1866088696232082E-002  0.20826446280991728        5.9527230617279228E-002
  0.45000000000000001        1.1328641801548205        4.7413580246913574       0.24691358024691357       -4.1589962244499387E-002  0.19691358024691397        5.7770275040501112E-002
  0.46000000000000002        1.1379779498006100        4.5396030245746690       0.23629489603024575       -4.1316421328780537E-002  0.18629489603024574        5.5972953328582688E-002
  0.47000000000000003        1.1433262960356556        4.3505885015844266       0.22634676324128561       -4.1046038947187710E-002  0.17634676324128584        5.4135222686745942E-002
  0.47999999999999998        1.1489092188599577        4.1732638888888891       0.21701388888888890       -4.0779399284466264E-002  0.16701388888888857        5.2257040593998078E-002
  0.48999999999999999        1.1548205489092189        4.0066847147022076       0.20824656393169516       -4.0517097624232709E-002  0.15824656393169523        5.0338364800108400E-002
  0.50000000000000000        1.1610602861834389        3.8500000000000001       0.20000000000000001       -4.0259740259740287E-002  0.14999999999999991        4.8379153314218250E-002
  0.51000000000000001        1.1676284306826179        3.7024413687043447       0.19223375624759709       -4.0007944403196286E-002  0.14223375624759704        4.6379364384630757E-002
  0.52000000000000002        1.1746657283603097        3.5633136094674556       0.18491124260355030       -3.9762338093656605E-002  0.13491124260354992        4.4338956469325744E-002
  0.53000000000000003        1.1820783485808117        3.4319864720541116       0.17799928800284798       -3.9523560103522162E-002  0.12799928800284777        4.2257888196743268E-002
  0.54000000000000004        1.1900539526155289        3.3078875171467761       0.17146776406035666       -3.9292259843662539E-002  0.12146776406035675        4.0136118316378103E-002
  0.55000000000000004        1.1986394557823130        3.1904958677685946       0.16528925619834708       -3.9069097267193389E-002  0.11528925619834718        3.7973605638726572E-002
  0.56000000000000005        1.2078348580811635        3.0793367346938769       0.15943877551020408       -3.8854742771932696E-002  0.10943877551020442        3.5770308964126939E-002
  0.57000000000000006        1.2178278207834858        2.9739766081871339       0.15389350569405968       -3.8649877101563271E-002  0.10389350569405975        3.3526187000034041E-002
  0.57999999999999996        1.2286183438892799        2.8740190249702735       0.14863258026159337       -3.8455191245526564E-002   9.8632580261593716E-002   3.1241198266269983E-002
  0.58999999999999997        1.2404879193056533        2.7791008330939388       0.14363688595231258       -3.8271386337676586E-002   9.3636885952312454E-002   2.8915300987792311E-002
  0.59999999999999998        1.2534365470326061        2.6888888888888891       0.13888888888888890       -3.8099173553719015E-002   8.8888888888888573E-002   2.6548452974523601E-002
  0.60999999999999999        1.2677457189772461        2.6030771298038164       0.13437248051599035       -3.7939274007464406E-002   8.4372480515990222E-002   2.4140611487786540E-002
  0.62000000000000000        1.2836500117288294        2.5213839750260143       0.13007284079084289       -3.7792418645921443E-002   8.0072840790843092E-002   2.1691733092891408E-002
  0.63000000000000000        1.3013370865587615        2.4435500125976315       0.12597631645250693       -3.7659348143260010E-002   7.5976316452506687E-002   1.9201773497424735E-002
  0.64000000000000001        1.3212760966455548        2.3693359374999998       0.12207031250000000       -3.7540812793669123E-002   7.2070312500000178E-002   1.6670687374790685E-002
  0.65000000000000002        1.3438423645320197        2.2985207100591714       0.11834319526627218       -3.7437572403140676E-002   6.8343195266272083E-002   1.4098428172559593E-002
  0.66000000000000003        1.3695988740323715        2.2308999081726353       0.11478420569329660       -3.7350396180205428E-002   6.4784205693296570E-002   1.1484947905181689E-002
  0.67000000000000004        1.3992962702322309        2.1662842503898414       0.11138338159946534       -3.7280062625649771E-002   6.1383381599465547E-002   8.8301969306276169E-003
  0.68000000000000005        1.4339197748064743        2.1044982698961934       0.10813148788927335       -3.7227359421243014E-002   5.8131487889273359E-002   6.1341237105215713E-003
  0.69000000000000006        1.4747830166549378        2.0453791220331858       0.10501995379122032       -3.7193083317501943E-002   5.5019953791220377E-002   3.3966745533373435E-003
  0.70000000000000007        1.5236687778559699        1.9887755102040814       0.10204081632653060       -3.7178040020523342E-002   5.2040816326530459E-002   6.1779334023234441E-004


==> Data-Plot_N-E=10-nub=0-05-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        95000000.049999997        10000000.000000000       -9.9999999473684223E-002   4999999.9500000030       0.18999999610526316     
   1.0000000000000000E-002   1.0001407459535538        9500.0499999999993        1000.0000000000000       -9.9994737396118971E-002   499.95000000000073       0.18996105249308123     
   2.0000000000000000E-002   1.0005629838142154        2375.0499999999997        250.00000000000000       -9.9978956232500374E-002   124.95000000000027       0.18984420831065979     
   2.9999999999999999E-002   1.0013136288998359        1055.6055555555556        111.11111111111111       -9.9952676452168057E-002   55.505555555555475       0.18964946247004821     
   4.0000000000000001E-002   1.0023457658925639        593.79999999999995        62.500000000000000       -9.9915931289996637E-002   31.200000000000045       0.18937680667445267     
   5.0000000000000003E-002   1.0036124794745485        380.04999999999990        39.999999999999993       -9.9868767267464811E-002   19.950000000000045       0.18902622932447696     
   5.9999999999999998E-002   1.0052076002814918        263.93888888888893        27.777777777777779       -9.9811244185312259E-002   13.838888888888846       0.18859771553417998     
   7.0000000000000007E-002   1.0069903823598405        193.92755102040815        20.408163265306122       -9.9743435114102164E-002   10.154081632653060       0.18809124715163889     
   8.0000000000000002E-002   1.0091015716631480        148.48750000000001        15.625000000000000       -9.9665426382692157E-002   7.7624999999999886       0.18750680278395618     
   8.9999999999999997E-002   1.0114004222378608        117.33395061728395        12.345679012345681       -9.9577317564617199E-002   6.1228395061728520       0.18684435782663539     
  0.10000000000000001        1.0139807647196810        95.049999999999983        9.9999999999999982       -9.9479221462388218E-002   4.9500000000000028       0.18610388449723714     
  0.11000000000000000        1.0167487684729064        78.562396694214883        8.2644628099173563       -9.9371264089711295E-002   4.0822314049586765       0.18528535187321285     
  0.12000000000000000        1.0197044334975369        66.022222222222226        6.9444444444444446       -9.9253584651632448E-002   3.4222222222222172       0.18438872593380123     
  0.13000000000000000        1.0228477597935726        56.263017751479282        5.9171597633136095       -9.9126335522614101E-002   2.9085798816568058       0.18341396960585812     
  0.14000000000000001        1.0262256626788646        48.519387755102031        5.1020408163265305       -9.8989682222549377E-002   2.5010204081632708       0.18236104281347870     
  0.14999999999999999        1.0297443115177105        42.272222222222226        4.4444444444444446       -9.8843803390721519E-002   2.1722222222222172       0.18122990253125640     
  0.16000000000000000        1.0334037063101102        37.159374999999997        3.9062500000000000       -9.8688890757715919E-002   1.9031250000000028       0.18002050284101162     
  0.17000000000000001        1.0372507623739151        32.921972318339094        3.4602076124567471       -9.8525149115293059E-002   1.6801038062283737       0.17873279499180930     
  0.17999999999999999        1.0412385643912738        29.370987654320992        3.0864197530864201       -9.8352796284231103E-002   1.4932098765432080       0.17736672746307255     
  0.19000000000000000        1.0453671123621862        26.365789473684210        2.7700831024930750       -9.8172063080147726E-002   1.3350415512465368       0.17592224603058751     
  0.20000000000000001        1.0496364062866526        23.799999999999994        2.4999999999999996       -9.7983193277310920E-002   1.2000000000000028       0.17439929383518113     
  0.20999999999999999        1.0539995308468215        21.591950113378687        2.2675736961451252       -9.7786443570449647E-002   1.0837868480725632       0.17279781145384329     
  0.22000000000000000        1.0585034013605443        19.678099173553722        2.0661157024793391       -9.7582083534575093E-002  0.98305785123966771       0.17111773697305124     
  0.23000000000000001        1.0631480178278208        18.008412098298674        1.8903591682419660       -9.7370395582824662E-002  0.89517958412098508       0.16935900606404425     
  0.23999999999999999        1.0679333802486513        16.543055555555554        1.7361111111111112       -9.7151674922340697E-002  0.81805555555555642       0.16752155205978383     
  0.25000000000000000        1.0728125733051841        15.250000000000000        1.6000000000000001       -9.6926229508196723E-002  0.75000000000000000       0.16560530603332438     
  0.26000000000000001        1.0778325123152710        14.103254437869822        1.4792899408284024       -9.6694379995384855E-002  0.68964497041420003       0.16361019687730813     
  0.27000000000000002        1.0829462819610602        13.081550068587104        1.3717421124828533       -9.6456459688877935E-002  0.63587105624142737       0.16153615138428787     
  0.28000000000000003        1.0882477128782548        12.167346938775509        1.2755102040816326       -9.6212814491781290E-002  0.58775510204081627       0.15938309432757009     
  0.28999999999999998        1.0936898897490031        11.346076099881094        1.1890606420927470       -9.5963802851588509E-002  0.54453032104637522       0.15715094854226147     
  0.29999999999999999        1.0992258972554538        10.605555555555556        1.1111111111111112       -9.5709795704557371E-002  0.50555555555555465       0.15483963500619191     
  0.31000000000000000        1.1049964813511612        9.9355359001040586        1.0405827263267431       -9.5451176418221553E-002  0.47029136316337095       0.15244907292037754     
  0.32000000000000001        1.1109078114004223        9.3273437499999989       0.97656250000000000       -9.5188340732054608E-002  0.43828125000000107       0.14997917978867828     
  0.33000000000000002        1.1170068027210884        8.7735996326905408       0.91827364554637281       -9.4921696696303820E-002  0.40913682277318664       0.14742987149629494     
  0.34000000000000002        1.1232934553131597        8.2679930795847731       0.86505190311418678       -9.4651664609010436E-002  0.38252595155709379       0.14480106238674340     
  0.35000000000000003        1.1298146844944874        7.8051020408163252       0.81632653061224481       -9.4378676951235474E-002  0.35816326530612219       0.14209266533693432     
  0.35999999999999999        1.1365704902650715        7.3802469135802475       0.77160493827160503       -9.4103178320508546E-002  0.33580246913580236       0.13930459182997859     
  0.37000000000000000        1.1436077879427633        6.9893718042366686       0.73046018991964945       -9.3825625362519510E-002  0.31523009495982546       0.13643675202533215     
  0.38000000000000000        1.1508796622097115        6.6289473684210520       0.69252077562326875       -9.3546486701071851E-002  0.29626038781163455       0.13348905482588619     
  0.39000000000000001        1.1584799437016187        6.2958908612754767       0.65746219592373434       -9.3266242866317545E-002  0.27873109796186668       0.13046140794160108     
  0.40000000000000002        1.1664555477363359        5.9874999999999989       0.62499999999999989       -9.2985386221294375E-002  0.26250000000000018       0.12735371794927669     
  0.41000000000000003        1.1747595589960123        5.7013979773944072       0.59488399762046396       -9.2704420886785877E-002  0.24744199881023210       0.12416589034804565     
  0.41999999999999998        1.1834858081163500        5.4354875283446722       0.56689342403628129       -9.2423862664525153E-002  0.23344671201814027       0.12089782961016900     
  0.42999999999999999        1.1926342950973492        5.1879123850730133       0.54083288263926454       -9.2144238958764474E-002  0.22041644131963167       0.11754943922671013     
  0.44000000000000000        1.2023457658925638        4.9570247933884302       0.51652892561983477       -9.1866088696232084E-002  0.20826446280991728       0.11412062174765603     
  0.45000000000000001        1.2125733051841425        4.7413580246913574       0.49382716049382713       -9.1589962244499390E-002  0.19691358024691397       0.11061127881605118     
  0.46000000000000002        1.2234107436077879        4.5396030245746690       0.47258979206049151       -9.1316421328780539E-002  0.18629489603024574       0.10702131119570464     
  0.47000000000000003        1.2349519117992025        4.3505885015844266       0.45269352648257122       -9.1046038947187713E-002  0.17634676324128584       0.10335061879202717     
  0.47999999999999998        1.2472437250762374        4.1732638888888891       0.43402777777777779       -9.0779399284466267E-002  0.16701388888888857        9.9599100665551443E-002
  0.48999999999999999        1.2604269293924466        4.0066847147022076       0.41649312786339032       -9.0517097624232712E-002  0.15824656393169523        9.5766655037685139E-002
  0.50000000000000000        1.2745484400656815        3.8500000000000001       0.40000000000000002       -9.0259740259740290E-002  0.14999999999999991        9.1853179288244227E-002
  0.51000000000000001        1.2897959183673469        3.7024413687043447       0.38446751249519417       -9.0007944403196288E-002  0.14223375624759704        8.7858569944311127E-002
  0.52000000000000002        1.3062631949331456        3.5633136094674556       0.36982248520710059       -8.9762338093656607E-002  0.13491124260354992        8.3782722659960077E-002
  0.53000000000000003        1.3241379310344827        3.4319864720541116       0.35599857600569595       -8.9523560103522165E-002  0.12799928800284777        7.9625532186391054E-002
  0.54000000000000004        1.3436547032606145        3.3078875171467761       0.34293552812071332       -8.9292259843662541E-002  0.12146776406035675        7.5386892332011846E-002
  0.55000000000000004        1.3650480882007976        3.1904958677685946       0.33057851239669417       -8.9069097267193392E-002  0.11528925619834718        7.1066695912007233E-002
  0.56000000000000005        1.3885995777621394        3.0793367346938769       0.31887755102040816       -8.8854742771932699E-002  0.10943877551020442        6.6664834686933655E-002
  0.57000000000000006        1.4146375791695989        2.9739766081871339       0.30778701138811937       -8.8649877101563274E-002  0.10389350569405975        6.2181199289877705E-002
  0.57999999999999996        1.4436781609195402        2.8740190249702735       0.29726516052318674       -8.8455191245526574E-002   9.8632580261593716E-002   5.7615679141717335E-002
  0.58999999999999997        1.4762843068261788        2.7791008330939388       0.28727377190462516       -8.8271386337676588E-002   9.3636885952312454E-002   5.2968162354024656E-002
  0.59999999999999998        1.5130659160215811        2.6888888888888891       0.27777777777777779       -8.8099173553719018E-002   8.8888888888888573E-002   4.8238535619151701E-002
  0.60999999999999999        1.5550551254984752        2.6030771298038164       0.26874496103198070       -8.7939274007464416E-002   8.4372480515990222E-002   4.3426684087040104E-002
  0.62000000000000000        1.6034248182031434        2.5213839750260143       0.26014568158168577       -8.7792418645921452E-002   8.0072840790843092E-002   3.8532491228299257E-002
  0.63000000000000000        1.6598170302603801        2.4435500125976315       0.25195263290501385       -8.7659348143260013E-002   7.5976316452506687E-002   3.3555838683098728E-002
  0.64000000000000001        1.7264836969270467        2.3693359374999998       0.24414062500000000       -8.7540812793669126E-002   7.2070312500000178E-002   2.8496606095423767E-002
  0.65000000000000002        1.8068496364062867        2.2985207100591714       0.23668639053254437       -8.7437572403140679E-002   6.8343195266272083E-002   2.3354670932245518E-002
  0.66000000000000003        1.9058878723903354        2.2308999081726353       0.22956841138659320       -8.7350396180205431E-002   6.4784205693296570E-002   1.8129908287161135E-002
  0.67000000000000004        2.0319493314567207        2.1662842503898414       0.22276676319893068       -8.7280062625649774E-002   6.1383381599465547E-002   1.2822190668062627E-002
  0.68000000000000005        2.1999530846821487        2.1044982698961934       0.21626297577854670       -8.7227359421243017E-002   5.8131487889273359E-002   7.4313877683972523E-003
  0.69000000000000006        2.4416608022519353        2.0453791220331858       0.21003990758244065       -8.7193083317501946E-002   5.5019953791220377E-002   1.9573662215871335E-003
  0.70000000000000007        2.8479005395261554        1.9887755102040814       0.20408163265306120       -8.7178040020523345E-002   5.2040816326530459E-002  -3.6000106618200110E-003


==> Data-Plot_N-E=10-nub=0-1-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        1250000.0000000000       -1.2499998888888902E-002  0.10408163265306114        3.0864860659714417E-004
   2.0000000000000000E-002   1.0006724949562877        2250.0999999999999        31.250000000000000       -1.2455575307764101E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0025778973324366        562.59999999999991        7.8125000000000000       -1.2322538215428369E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0052678771575880        250.10000000000002        3.4722222222222223       -1.2101599360255899E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0084061869535978        140.72499999999999        1.9531250000000000       -1.1793942085627999E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0117686617350370        90.099999999999980        1.2499999999999998       -1.1401220865704772E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0149069715310468        62.600000000000001       0.86805555555555558       -1.0925559105431311E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0180452813270566        46.018367346938767       0.63775510204081631       -1.0369546321344628E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0209594261376373        35.256250000000001       0.48828125000000000       -9.7362347101577762E-003   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0235373234700740        27.877777777777780       0.38580246913580252       -9.0291351135910712E-003   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0260031383097961        22.599999999999998       0.31249999999999994       -8.2522123893805331E-003   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0281327056713740        18.695041322314051       0.25826446280991738       -7.4098801998143358E-003   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0298139430620936        15.725000000000001       0.21701388888888890       -6.5069952305246460E-003   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0311589329746693        13.413609467455620       0.18491124260355030       -5.5488508535886001E-003   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0319435104236718        11.579591836734693       0.15943877551020408       -4.5411702502643654E-003   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0320555929163864        10.100000000000001       0.13888888888888890       -3.4900990099009967E-003   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0311589329746693        8.8890624999999996       0.12207031250000000       -2.4021972227105011E-003   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0292535305985204        7.8854671280276802       0.10813148788927335       -1.2844310851726805E-003   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0260031383097961        7.0444444444444452        9.6450617283950629E-002  -1.4416403785490542E-004   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0208473436449226        6.3326869806094184        8.6565096952908593E-002   1.0108525436332665E-003   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0135619816184711        5.7249999999999988        7.8124999999999986E-002   2.1724890829694470E-003   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0034745572741537        5.2020408163265310        7.0861678004535161E-002   3.3322479403687759E-003   0.0000000000000000        0.0000000000000000     
  0.44000000000000000       0.99002465814839724        4.7487603305785120        6.4566115702479346E-002   4.4812739296902319E-003   0.0000000000000000        0.0000000000000000     
  0.46000000000000002       0.97265187177762835        4.3533081285444233        5.9073724007561439E-002   5.6103651917147994E-003   0.0000000000000000        0.0000000000000000     
  0.47999999999999998       0.95079578569827394        4.0062499999999996        5.4253472222222224E-002   6.7099843993759893E-003   0.0000000000000000        0.0000000000000000     
  0.50000000000000000       0.92400806993947548        3.7000000000000002        5.0000000000000003E-002   7.7702702702702291E-003   0.0000000000000000        0.0000000000000000     
  0.52000000000000002       0.89184039453037434        3.4284023668639048        4.6227810650887574E-002   8.7810493614083988E-003   0.0000000000000000        0.0000000000000000     
  0.54000000000000004       0.85418067697825595        3.1864197530864193        4.2866941015089165E-002   9.7318481208834122E-003   0.0000000000000000        0.0000000000000000     
  0.56000000000000005       0.81136516476126430        2.9698979591836729        3.9859693877551020E-002   1.0611905170932866E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996       0.76395427034297247        2.7753864447086802        3.7158145065398343E-002   1.1410183796752524E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998       0.71284465366509753        2.6000000000000001        3.4722222222222224E-002   1.2115384615384594E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000       0.65926922214750061        2.4413111342351717        3.2518210197710722E-002   1.2715958399045222E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.60468504819547186        2.2972656250000001        3.0517578125000000E-002   1.3200119027376233E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.55043712172158710        2.1661157024793387        2.8696051423324150E-002   1.3555856543304056E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.49775835014570724        2.0463667820069200        2.7032871972318337E-002   1.3770950287453520E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.44776955839497873        1.9367346938775507        2.5510204081632650E-002   1.3832982086406775E-002  0.10408163265306114        3.0864860659714417E-004


==> Data-Plot_N-E=10-nub=0-1-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        2500000.0000000000       -2.4999998888888902E-002  0.10408163265306114        9.9822315875730842E-004
   2.0000000000000000E-002   1.0005243151133831        2250.0999999999999        62.500000000000000       -2.4955575307764100E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0020972604535325        562.59999999999991        15.625000000000000       -2.4822538215428368E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0044566784637567        250.10000000000002        6.9444444444444446       -2.4601599360255900E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0074059509765370        140.72499999999999        3.9062500000000000       -2.4293942085628000E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0106173810460086        90.099999999999980        2.4999999999999996       -2.3901220865704773E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0139598898938262        62.600000000000001        1.7361111111111112       -2.3425559105431312E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0171713199632979        46.018367346938767        1.2755102040816326       -2.2869546321344629E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0201861318652510        35.256250000000001       0.97656250000000000       -2.2236234710157777E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0230043255996855        27.877777777777780       0.77160493827160503       -2.1529135113591072E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0255603617774283        22.599999999999998       0.62499999999999989       -2.0752212389380534E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0277887010093065        18.695041322314051       0.51652892561983477       -1.9909880199814337E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0296893432953205        15.725000000000001       0.43402777777777779       -1.9006995230524647E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0313278280246427        13.413609467455620       0.36982248520710059       -1.8048850853588601E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0327041551972735        11.579591836734693       0.31887755102040816       -1.7041170250264366E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0336872460348669        10.100000000000001       0.27777777777777779       -1.5990099009900997E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0343426399265958        8.8890624999999996       0.24414062500000000       -1.4902197222710502E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0346703368724604        7.8854671280276802       0.21626297577854670       -1.3784431085172681E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0346047974832875        7.0444444444444452       0.19290123456790126       -1.2644164037854906E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0341460217590772        6.3326869806094184       0.17313019390581719       -1.1489147456366734E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0332284703106567        5.7249999999999988       0.15624999999999997       -1.0327510917030554E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0317866037488530        5.2020408163265310       0.14172335600907032       -9.1677520596312248E-003   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0298204220736662        4.7487603305785120       0.12913223140495869       -8.0187260703097687E-003   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0272643858959234        4.3533081285444233       0.11814744801512288       -6.8896348082852013E-003   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.0239874164372789        4.0062499999999996       0.10850694444444445       -5.7900156006240114E-003   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.0198584349193867        3.7000000000000002       0.10000000000000001       -4.7297297297297716E-003   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.0148774413422468        3.4284023668639048        9.2455621301775148E-002  -3.7189506385916019E-003   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.0089133569275135        3.1864197530864193        8.5733882030178329E-002  -2.7681518791165885E-003   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.0018351028968411        2.9698979591836729        7.9719387755102039E-002  -1.8880948290671343E-003   0.0000000000000000        0.0000000000000000     
  0.57999999999999996       0.99357713986105645        2.7753864447086802        7.4316290130796686E-002  -1.0898162032474783E-003   0.0000000000000000        0.0000000000000000     
  0.59999999999999998       0.98400838904181409        2.6000000000000001        6.9444444444444448E-002  -3.8461538461540684E-004   0.0000000000000000        0.0000000000000000     
  0.62000000000000000       0.97306331104994104        2.4413111342351717        6.5036420395421443E-002   2.1595839904521921E-004   0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.96087298466378290        2.2972656250000001        6.1035156250000000E-002   7.0011902737623227E-004   0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.94737187049416705        2.1661157024793387        5.7392102846648300E-002   1.0558565433040554E-003   0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.93282212609778481        2.0463667820069200        5.4065743944636674E-002   1.2709502874535192E-003   0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.91768252719884646        1.9367346938775507        5.1020408163265300E-002   1.3329820864067740E-003  0.10408163265306114        9.9822315875730842E-004


==> Data-Plot_N-E=10-nub=0-1-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        5000000.0000000000       -4.9999998888888904E-002  0.10408163265306114        1.4398722630776370E-003
   2.0000000000000000E-002   1.0005229031583351        2250.0999999999999        125.00000000000000       -4.9955575307764101E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0020393223175068        562.59999999999991        31.250000000000000       -4.9822538215428369E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0043923865300146        250.10000000000002        13.888888888888889       -4.9601599360255898E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0074775151641915        140.72499999999999        7.8125000000000000       -4.9293942085627998E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0111378372725370        90.099999999999980        4.9999999999999991       -4.8901220865704774E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0151641915917171        62.600000000000001        3.4722222222222223       -4.8425559105431309E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0193474168583978        46.018367346938767        2.5510204081632653       -4.7869546321344630E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0236352227567453        35.256250000000001        1.9531250000000000       -4.7236234710157782E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0279230286550931        27.877777777777780        1.5432098765432101       -4.6529135113591073E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0321062539217738        22.599999999999998        1.2499999999999998       -4.5752212389380535E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0360803179251203        18.695041322314051        1.0330578512396695       -4.4909880199814338E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0399498012967998        15.725000000000001       0.86805555555555558       -4.4006995230524648E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0435578330893118        13.413609467455620       0.73964497041420119       -4.3048850853588602E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0470089939343235        11.579591836734693       0.63775510204081631       -4.2041170250264367E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0502509935160009        10.100000000000001       0.55555555555555558       -4.0990099009900999E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0533361221501778        8.8890624999999996       0.48828125000000000       -3.9902197222710503E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0562643798368543        7.8854671280276802       0.43252595155709339       -3.8784431085172683E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0590357665760302        7.0444444444444452       0.38580246913580252       -3.7644164037854908E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0617548629993725        6.3326869806094184       0.34626038781163437       -3.6489147456366736E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0643693787910480        5.7249999999999988       0.31249999999999994       -3.5327510917030555E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0669838945827232        5.2020408163265310       0.28344671201814065       -3.4167752059631226E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0695984103743987        4.7487603305785120       0.25826446280991738       -3.3018726070309770E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0722652164819075        4.3533081285444233       0.23629489603024575       -3.1889634808285203E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.0751411838527505        4.0062499999999996       0.21701388888888890       -3.0790015600624013E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.0782263124869274        3.7000000000000002       0.20000000000000001       -2.9729729729729773E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.0817297636477725        3.4284023668639048       0.18491124260355030       -2.8718950638591603E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.0857038276511191        3.1864197530864193       0.17146776406035666       -2.7768151879116590E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.0904099560761347        2.9698979591836729       0.15943877551020408       -2.6888094829067136E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.0960573101861535        2.7753864447086802       0.14863258026159337       -2.6089816203247483E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.1031165028236771        2.6000000000000001       0.13888888888888890       -2.5384615384615408E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.1119535661995399        2.4413111342351717       0.13007284079084289       -2.4784041600954786E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.1234051453670779        2.2972656250000001       0.12207031250000000       -2.4299880972623769E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.1383601756954611        2.1661157024793387       0.11478420569329660       -2.3944143456695946E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.1584396569755282        2.0463667820069200       0.10813148788927335       -2.3729049712546482E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.1859443631039532        1.9367346938775507       0.10204081632653060       -2.3667017913593227E-002  0.10408163265306114        1.4398722630776370E-003


==> Data-Plot_N-E=10-nub=0-1-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        10000000.000000000       -9.9999998888888914E-002  0.10408163265306114       -1.4268295282817067E-003
   2.0000000000000000E-002   1.0005205847902476        2250.0999999999999        250.00000000000000       -9.9955575307764111E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0019521929634290        562.59999999999991        62.500000000000000       -9.9822538215428372E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0042514424536897        250.10000000000002        27.777777777777779       -9.9601599360255907E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0074183332610298        140.72499999999999        15.625000000000000       -9.9293942085628001E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0112793371220337        90.099999999999980        9.9999999999999982       -9.8901220865704770E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0157476899049933        62.600000000000001        6.9444444444444446       -9.8425559105431312E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0207366274782006        46.018367346938767        5.1020408163265305       -9.7869546321344633E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0260726215782396        35.256250000000001        3.9062500000000000       -9.7236234710157785E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0316689080734025        27.877777777777780        3.0864197530864201       -9.6529135113591069E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0374821048978353        22.599999999999998        2.4999999999999996       -9.5752212389380531E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0434254479198299        18.695041322314051        2.0661157024793391       -9.4909880199814334E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0494555550735325        15.725000000000001        1.7361111111111112       -9.4006995230524651E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0555290442930891        13.413609467455620        1.4792899408284024       -9.3048850853588605E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0616025335126458        11.579591836734693        1.2755102040816326       -9.2041170250264370E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0676760227322024        10.100000000000001        1.1111111111111112       -9.0990099009901002E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0738362760834670        8.8890624999999996       0.97656250000000000       -8.9902197222710506E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0799965294347318        7.8854671280276802       0.86505190311418678       -8.8784431085172685E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0862869289835582        7.0444444444444452       0.77160493827160503       -8.7644164037854910E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0927074747299466        6.3326869806094184       0.69252077562326875       -8.6489147456366738E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0993449308056049        5.7249999999999988       0.62499999999999989       -8.5327510917030558E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.1063294434080950        5.2020408163265310       0.56689342403628129       -8.4167752059631229E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.1137043946032710        4.7487603305785120       0.51652892561983477       -8.3018726070309773E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.1215999305886946        4.3533081285444233       0.47258979206049151       -8.1889634808285205E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.1302329616936357        4.0062499999999996       0.43402777777777779       -8.0790015600624016E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.1398203982473645        3.7000000000000002       0.40000000000000002       -7.9729729729729776E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.1505791505791505        3.4284023668639048       0.36982248520710059       -7.8718950638591606E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.1629430393475337        3.1864197530864193       0.34293552812071332       -7.7768151879116593E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.1773025031451998        2.9698979591836729       0.31887755102040816       -7.6888094829067138E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.1943082729599583        2.7753864447086802       0.29726516052318674       -7.6089816203247493E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.2148279901088890        2.6000000000000001       0.27777777777777779       -7.5384615384615411E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.2399895883041951        2.4413111342351717       0.26014568158168577       -7.4784041600954795E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.2715717322458895        2.2972656250000001       0.24414062500000000       -7.4299880972623772E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.3121339638193570        2.1661157024793387       0.22956841138659320       -7.3944143456695949E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.3657541972148715        2.0463667820069200       0.21626297577854670       -7.3729049712546485E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.4393301809032146        1.9367346938775507       0.20408163265306120       -7.3667017913593230E-002  0.10408163265306114       -1.4268295282817067E-003


==> Data-Plot_N-E=10-nub=0-2-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        1250000.0000000000       -1.2499997500000032E-002  0.20816326530612228       -1.3625279946528073E-003
   2.0000000000000000E-002   1.0007506803040256        2000.2000000000000        31.250000000000000       -1.2400049995000500E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0028150511400957        500.19999999999999        7.8125000000000000       -1.2100799680127949E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0057239373181945        222.42222222222222        3.4722222222222223       -1.1604046358277550E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0090081636483064        125.19999999999999        1.9531250000000000       -1.0912779552715655E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0122923899784180        80.199999999999989        1.2499999999999998       -1.0031172069825437E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0153889462325232        55.755555555555560       0.86805555555555558       -8.9645675567955364E-003   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0182978324106222        41.016326530612240       0.63775510204081631       -7.7194646233456066E-003   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0209252134747115        31.449999999999996       0.48828125000000000       -6.3034976152623184E-003   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0232710894247912        24.891358024691357       0.38580246913580252       -4.7254141454220779E-003   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0252416252228582        20.199999999999996       0.31249999999999994       -2.9950495049504942E-003   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0269306559069156        16.728925619834712       0.25826446280991738       -1.1232980930738108E-003   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0282443464389603        14.088888888888890       0.21701388888888890        8.7791798107254501E-004   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0291826968189921        12.034319526627218       0.18491124260355030        2.9956829580096399E-003   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0295580369710049        10.404081632653059       0.15943877551020408        5.2161239701844046E-003   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0293703668949985        9.0888888888888886       0.13888888888888890        7.5244498777506212E-003   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0284320165149667        8.0124999999999993       0.12207031250000000        9.9049921996879862E-003   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0265553157549028        7.1204152249134935       0.10813148788927335        1.2341247934687546E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0235525945388009        6.3728395061728396        9.6450617283950629E-002   1.4815924060441698E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0189546776766445        5.7401662049861493        8.6565096952908593E-002   1.7310983495801579E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0124800600544244        5.1999999999999984        7.8124999999999986E-002   1.9807692307692342E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0036595664821244        4.7351473922902505        7.0861678004535161E-002   2.2286667943683541E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000       0.99202402176972881        4.3322314049586783        6.4566115702479346E-002   2.4727928271651999E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002       0.97691658065121512        3.9807183364839314        5.9073724007561439E-002   2.7110941209991479E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998       0.95786806793656754        3.6722222222222221        5.4253472222222224E-002   2.9414674735249623E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000       0.93422163835976357        3.3999999999999999        5.0000000000000003E-002   3.1617647058823542E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002       0.90550811673078724        3.1585798816568040        4.6227810650887574E-002   3.3697976770326002E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004       0.87163366801163555        2.9434842249657063        4.2866941015089165E-002   3.5633432752353436E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005       0.83250445716430510        2.7510204081632650        3.9859693877551020E-002   3.7401483679525241E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996       0.78849582434080889        2.5781212841854937        3.7158145065398343E-002   3.8979346923715526E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998       0.74026461480716899        2.4222222222222225        3.4722222222222224E-002   4.0344036697247690E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000       0.68893684901942387        2.2811654526534859        3.2518210197710722E-002   4.1472411276343386E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.63563854743361170        2.1531250000000002        3.0517578125000000E-002   4.2341219158200230E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.58177723561978045        2.0365472910927456        2.8696051423324150E-002   4.2927144016592991E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.52876043914797788        1.9301038062283735        2.7032871972318337E-002   4.3206848332735706E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.47771417847424230        1.8326530612244896        2.5510204081632650E-002   4.3157015590200423E-002  0.20816326530612228       -1.3625279946528073E-003


==> Data-Plot_N-E=10-nub=0-2-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        2500000.0000000000       -2.4999997500000034E-002  0.20816326530612228        6.0147395102198332E-005
   2.0000000000000000E-002   1.0005971575301564        2000.2000000000000        62.500000000000000       -2.4900049995000503E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0024483458736415        500.19999999999999        15.625000000000000       -2.4600799680127950E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0051952705123612        222.42222222222222        6.9444444444444446       -2.4104046358277550E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0085393526812374        125.19999999999999        3.9062500000000000       -2.3412779552715656E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0122417293682073        80.199999999999989        2.4999999999999996       -2.2531172069825439E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0159441060551773        55.755555555555560        1.7361111111111112       -2.1464567556795537E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0195270512361161        41.016326530612240        1.2755102040816326       -2.0219464623345607E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0228711334049922        31.449999999999996       0.97656250000000000       -1.8803497615262319E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0259166368087902        24.891358024691357       0.77160493827160503       -1.7225414145422079E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0286038456944941        20.199999999999996       0.62499999999999989       -1.5495049504950495E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0309327600621043        16.728925619834712       0.51652892561983477       -1.3623298093073812E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0329630956646363        14.088888888888890       0.43402777777777779       -1.1622082018927456E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0346351367490745        12.034319526627218       0.36982248520710059       -9.5043170419903608E-003   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0359488833154187        10.404081632653059       0.31887755102040816       -7.2838760298155961E-003   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0369640511166847        9.0888888888888886       0.27777777777777779       -4.9755501222493795E-003   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0376209243998566        8.0124999999999993       0.24414062500000000       -2.5950078003120144E-003   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0379792189179506        7.1204152249134935       0.21626297577854670       -1.5875206531245495E-004   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0379792189179506        6.3728395061728396       0.19290123456790126        2.3159240604416972E-003   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0375612086468411        5.7401662049861493       0.17313019390581719        4.8109834958015782E-003   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0367849038576376        5.1999999999999984       0.15624999999999997        7.3076923076923414E-003   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0355308730443091        4.7351473922902505       0.14172335600907032        9.7866679436835399E-003   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0337991162068554        4.3322314049586783       0.12913223140495869        1.2227928271651999E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0314702018392452        3.9807183364839314       0.11814744801512288        1.4610941209991478E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.0285441299414786        3.6722222222222221       0.10850694444444445        1.6914674735249623E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.0249014690075242        3.3999999999999999       0.10000000000000001        1.9117647058823538E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.0204227875313507        3.1585798816568040        9.2455621301775148E-002   2.1197976770325998E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.0149886540069271        2.9434842249657063        8.5733882030178329E-002   2.3133432752353432E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.0085990684342530        2.7510204081632650        7.9719387755102039E-002   2.4901483679525237E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.0010151678012660        2.5781212841854937        7.4316290130796686E-002   2.6479346923715525E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998       0.99223695210796603        2.4222222222222225        6.9444444444444448E-002   2.7844036697247686E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000       0.98220470560133766        2.2811654526534859        6.5036420395421443E-002   2.8972411276343386E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.97085871252836498        2.1531250000000002        6.1035156250000000E-002   2.9841219158200226E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.95825868864206376        2.0365472910927456        5.7392102846648300E-002   3.0427144016592987E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.94464349695449656        1.9301038062283735        5.4065743944636674E-002   3.0706848332735702E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.93037143198375727        1.8326530612244896        5.1020408163265300E-002   3.0657015590200419E-002  0.20816326530612228        6.0147395102198332E-005


==> Data-Plot_N-E=10-nub=0-2-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        5000000.0000000000       -4.9999997500000032E-002  0.20816326530612228        1.9679981746122091E-003
   2.0000000000000000E-002   1.0006185763228017        2000.2000000000000        125.00000000000000       -4.9900049995000501E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0023791397030835        500.19999999999999        31.250000000000000       -4.9600799680127955E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0051389417586600        222.42222222222222        13.888888888888889       -4.9104046358277552E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0087552341073467        125.19999999999999        7.8125000000000000       -4.8412779552715654E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0130376855728969        80.199999999999989        4.9999999999999991       -4.7531172069825441E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0176532165968786        55.755555555555560        3.4722222222222223       -4.6464567556795539E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0225066615911687        41.016326530612240        2.5510204081632653       -4.5219464623345612E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0274076893795203        31.449999999999996        1.9531250000000000       -4.3803497615262324E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0322135515797488        24.891358024691357        1.5432098765432101       -4.2225414145422080E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0368766653977921        20.199999999999996        1.2499999999999998       -4.0495049504950496E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0413018652455273        16.728925619834712        1.0330578512396695       -3.8623298093073813E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0454891511229540        14.088888888888890       0.86805555555555558       -3.6622082018927457E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0494385230300722        12.034319526627218       0.73964497041420119       -3.4504317041990362E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0531023981728207        10.404081632653059       0.63775510204081631       -3.2283876029815597E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0565759421393224        9.0888888888888886       0.55555555555555558       -2.9975550122249381E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0598115721355157        8.0124999999999993       0.48828125000000000       -2.7595007800312016E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0628568709554624        7.1204152249134935       0.43252595155709339       -2.5158752065312456E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0657118385991626        6.3728395061728396       0.38580246913580252       -2.2684075939558304E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0685192234488010        5.7401662049861493       0.34626038781163437       -2.0189016504198423E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0711838599162542        5.1999999999999984       0.31249999999999994       -1.7692307692307660E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0738484963837076        4.7351473922902505       0.28344671201814065       -1.5213332056316461E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0765607156452226        4.3322314049586783       0.25826446280991738       -1.2772071728348003E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0793681004948610        3.9807183364839314       0.23629489603024575       -1.0389058790008524E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.0823182337266843        3.6722222222222221       0.21701388888888890       -8.0853252647503787E-003   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.0856014465169395        3.3999999999999999       0.20000000000000001       -5.8823529411764636E-003   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.0892653216596879        3.1585798816568040       0.18491124260355030       -3.8020232296740036E-003   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.0935001903311763        2.9434842249657063       0.17146776406035666       -1.8665672476465694E-003   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.0985439665017129        2.7510204081632650       0.15943877551020408       -9.8516320474764663E-005   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.1046345641416064        2.5781212841854937       0.14863258026159337        1.4793469237155202E-003   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.1122002283974115        2.4222222222222225       0.13888888888888890        2.8440366972476844E-003   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.1217167872097449        2.2811654526534859       0.13007284079084289        3.9724112763433808E-003   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.1339455652835935        2.1531250000000002       0.12207031250000000        4.8412191582002245E-003   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.1499333840883137        2.0365472910927456       0.11478420569329660        5.4271440165929857E-003   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.1712980586220023        1.9301038062283735       0.10813148788927335        5.7068483327357006E-003   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.2005138941758660        1.8326530612244896       0.10204081632653060        5.6570155902004177E-003  0.20816326530612228        1.9679981746122091E-003


==> Data-Plot_N-E=10-nub=0-2-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        80000000.200000003        10000000.000000000       -9.9999997500000035E-002  0.20816326530612228        2.0336997336322304E-003
   2.0000000000000000E-002   1.0005477094010407        2000.2000000000000        250.00000000000000       -9.9900049995000503E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0022690818043112        500.19999999999999        62.500000000000000       -9.9600799680127958E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0050076288095144        222.42222222222222        27.777777777777779       -9.9104046358277562E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0087242283165760        125.19999999999999        15.625000000000000       -9.8412779552715657E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0132623919251986        80.199999999999989        9.9999999999999982       -9.7531172069825436E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0185047533351590        55.755555555555560        6.9444444444444446       -9.6464567556795541E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0242948241461602        41.016326530612240        5.1020408163265305       -9.5219464623345615E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0304761159579046        31.449999999999996        3.9062500000000000       -9.3803497615262327E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0369703845702438        24.891358024691357        3.0864197530864201       -9.2225414145422083E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0436211415828802        20.199999999999996        2.4999999999999996       -9.0495049504950492E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0503892648957396        16.728925619834712        2.0661157024793391       -8.8623298093073816E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0571573882085989        14.088888888888890        1.7361111111111112       -8.6622082018927460E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0639255115214585        12.034319526627218        1.4792899408284024       -8.4504317041990365E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0706545127342435        10.404081632653059        1.2755102040816326       -8.2283876029815600E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0773443918469543        9.0888888888888886        1.1111111111111112       -7.9975550122249384E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0840342709596651        8.0124999999999993       0.97656250000000000       -7.7595007800312019E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0906850279723015        7.1204152249134935       0.86505190311418678       -7.5158752065312459E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0974140291850867        6.3728395061728396       0.77160493827160503       -7.2684075939558307E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.1042212745980204        5.7401662049861493       0.69252077562326875       -7.0189016504198426E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.1112241305113260        5.1999999999999984       0.62499999999999989       -6.7692307692307663E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.1185008411251516        4.7351473922902505       0.56689342403628129       -6.5213332056316464E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.1261687727397207        4.3322314049586783       0.51652892561983477       -6.2772071728348006E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.1343844137553303        3.9807183364839314       0.47258979206049151       -6.0389058790008526E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.1433042525722781        3.6722222222222221       0.43402777777777779       -5.8085325264750381E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.1532021438910840        3.3999999999999999       0.40000000000000002       -5.5882352941176466E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.1643128203121944        3.1585798816568040       0.36982248520710059       -5.3802023229674006E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.1770666249364266        2.9434842249657063       0.34293552812071332       -5.1866567247646572E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.1918939008645983        2.7510204081632650       0.31887755102040816       -5.0098516320474767E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.2094597237979734        2.5781212841854937       0.29726516052318674       -4.8520653076284490E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.2306639020382615        2.4222222222222225       0.27777777777777779       -4.7155963302752318E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.2567583427878408        2.2811654526534859       0.26014568158168577       -4.6027588723656629E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.2895817847502054        2.1531250000000002       0.24414062500000000       -4.5158780841799778E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.3317945307304095        2.0365472910927456       0.22956841138659320       -4.4572855983407017E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.3877391338367044        1.9301038062283735       0.21626297577854670       -4.4293151667264302E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.4647314267829896        1.8326530612244896       0.20408163265306120       -4.4342984409799585E-002  0.20816326530612228        2.0336997336322304E-003


==> Data-Plot_N-E=10-nub=0-4-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        1250000.0000000000       -1.2499993333333445E-002  0.41632653061224478       -1.2286609081841362E-002
   2.0000000000000000E-002   1.0010983838066845        1500.4000000000001        31.250000000000000       -1.2233511063716344E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0038443433233957        375.40000000000003        7.8125000000000000       -1.1436174746936601E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0077671426329828        167.06666666666666        3.4722222222222223       -1.0114365522745411E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0120822218735290        94.149999999999991        1.9531250000000000       -8.2786510886882630E-003   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0163188451278833        60.399999999999984        1.2499999999999998       -5.9437086092715211E-003   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0201631884512787        42.066666666666663       0.86805555555555558       -3.1282091917591119E-003   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0236152518437156        31.012244897959174       0.63775510204081631        1.4532771782048426E-004   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0265965793190019        23.837499999999995       0.48828125000000000        3.8507079181961251E-003   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0291856268633297        18.918518518518518       0.38580246913580252        7.9582615505090111E-003   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0313823944766987        15.399999999999997       0.31249999999999994        1.2435064935064934E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0333437941314922        12.796694214876032       0.25826446280991738        1.7245182123482316E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0349913698415190        10.816666666666668       0.21701388888888890        2.2349922958397519E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0362466656205869        9.2757396449704146       0.18491124260355030        2.7708114314876225E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0371881374548879        8.0530612244897934       0.15943877551020408        3.3276381145463788E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0377373293582299        7.0666666666666655       0.13888888888888890        3.9009433962264181E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0376588733720382        6.2593749999999995       0.12207031250000000        4.4860359460808796E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0368743135101208        5.5903114186851193       0.10813148788927335        5.0780911116613064E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0351482818139024        5.0296296296296301        9.6450617283950629E-002   5.6721796759941087E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0321669543386160        4.5551246537396111        8.6565096952908593E-002   6.2632960350279807E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0276165071394947        4.1499999999999986        7.8124999999999986E-002   6.8463855421686801E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0209477483131963        3.8013605442176881        7.0861678004535161E-002   7.4163707945597665E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0116899419425702        3.4991735537190087        6.4566115702479346E-002   7.9681766650921096E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002       0.99913698415189078        3.2355387523629484        5.9073724007561439E-002   8.4967539144660001E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998       0.98266122705162406        3.0041666666666664        5.4253472222222224E-002   8.9971012482662996E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000       0.96163502275223600        2.7999999999999998        5.0000000000000003E-002   9.4642857142857154E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002       0.93527381139180921        2.6189349112426030        4.6227810650887574E-002   9.8934613646633598E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004       0.90318531303938487        2.4576131687242793        4.2866941015089165E-002  0.10279886135298062        0.0000000000000000        0.0000000000000000     
  0.56000000000000005       0.86529107170877140        2.3132653061224491        3.9859693877551020E-002  0.10618936921041018        0.0000000000000000        0.0000000000000000     
  0.57999999999999996       0.82159108739996867        2.1835909631391202        3.7158145065398343E-002  0.10906122849052498        0.0000000000000000        0.0000000000000000     
  0.59999999999999998       0.77286991997489407        2.0666666666666669        3.4722222222222224E-002  0.11137096774193546        0.0000000000000000        0.0000000000000000     
  0.62000000000000000       0.72006904126784876        1.9608740894901144        3.2518210197710722E-002  0.11307665039269789        0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.66452220304409226        1.8648437499999999        3.0517578125000000E-002  0.11413795559279429        0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.60772006904126785        1.7774104683195591        2.8696051423324150E-002  0.11451624302541853        0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.55138867095559396        1.6975778546712801        2.7032871972318337E-002  0.11417460252751734        0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.49686176055233017        1.6244897959183671        2.5510204081632650E-002  0.11307788944723614       0.41632653061224478       -1.2286609081841362E-002


==> Data-Plot_N-E=10-nub=0-4-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        2500000.0000000000       -2.4999993333333446E-002  0.41632653061224478       -9.1159118456604644E-003
   2.0000000000000000E-002   1.0008815069128700        1500.4000000000001        62.500000000000000       -2.4733511063716344E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0034796325508026        375.40000000000003        15.625000000000000       -2.3936174746936604E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0073304259070242        167.06666666666666        6.9444444444444446       -2.2614365522745414E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0119699359747611        94.149999999999991        3.9062500000000000       -2.0778651088688264E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0169806068479168        60.399999999999984        2.4999999999999996       -1.8443708609271522E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0219448826203952        42.066666666666663        1.7361111111111112       -1.5628209191759113E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0265843926881322        31.012244897959174        1.2755102040816326       -1.2354672282179516E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0307599517490953        23.837499999999995       0.97656250000000000       -8.6492920818038756E-003   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0344251647026075        18.918518518518518       0.77160493827160503       -4.5417384494909896E-003   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0375336364479910        15.399999999999997       0.62499999999999989       -6.4935064935066344E-005   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0401781571866011        12.796694214876032       0.51652892561983477        4.7451821234823152E-003   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0423123318177601        10.816666666666668       0.43402777777777779        9.8499229583975181E-003   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0440753456435001        9.2757396449704146       0.36982248520710059        1.5208114314876224E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0453744084624663        8.0530612244897934       0.31887755102040816        2.0776381145463783E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0463487055766911        7.0666666666666655       0.27777777777777779        2.6509433962264177E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0469982369861743        6.2593749999999995       0.24414062500000000        3.2360359460808792E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0473230026909159        5.5903114186851193       0.21626297577854670        3.8280911116613060E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0473230026909159        5.0296296296296301       0.19290123456790126        4.4221796759941083E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0470446320868516        4.5551246537396111       0.17313019390581719        5.0132960350279802E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0463951006773684        4.1499999999999986       0.15624999999999997        5.5963855421686796E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0454671986638211        3.8013605442176881       0.14172335600907032        6.1663707945597661E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0441217407441774        3.4991735537190087       0.12913223140495869        6.7181766650921099E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0423587269184373        3.2355387523629484       0.11814744801512288        7.2467539144660004E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.0401317620859236        3.0041666666666664       0.10850694444444445        7.7471012482662999E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.0373480560452817        2.7999999999999998       0.10000000000000001        8.2142857142857156E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.0339148185951563        2.6189349112426030        9.2455621301775148E-002   8.6434613646633601E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.0297856546348705        2.4576131687242793        8.5733882030178329E-002   9.0298861352980625E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.0247749837617148        2.3132653061224491        7.9719387755102039E-002   9.3689369210410184E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.0188364108750116        2.1835909631391202        7.4316290130796686E-002   9.6561228490524967E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.0118307506727289        2.0666666666666669        6.9444444444444448E-002   9.8870967741935462E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.0036652129535122        1.9608740894901144        6.5036420395421443E-002  0.10057665039269788        0.0000000000000000        0.0000000000000000     
  0.64000000000000001       0.99433979771736103        1.8648437499999999        6.1035156250000000E-002  0.10163795559279429        0.0000000000000000        0.0000000000000000     
  0.66000000000000003       0.98380810986359846        1.7774104683195591        5.7392102846648300E-002  0.10201624302541853        0.0000000000000000        0.0000000000000000     
  0.68000000000000005       0.97230212489561108        1.6975778546712801        5.4065743944636674E-002  0.10167460252751734        0.0000000000000000        0.0000000000000000     
  0.70000000000000007       0.96000742321610832        1.6244897959183671        5.1020408163265300E-002  0.10057788944723614       0.41632653061224478       -9.1159118456604644E-003


==> Data-Plot_N-E=10-nub=0-4-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        5000000.0000000000       -4.9999993333333451E-002  0.41632653061224478       -3.7120173732986673E-003
   2.0000000000000000E-002   1.0008836198961746        1500.4000000000001        125.00000000000000       -4.9733511063716346E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0034240270976769        375.40000000000003        31.250000000000000       -4.8936174746936602E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0074003166304628        167.06666666666666        13.888888888888889       -4.7614365522745415E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0125547660248151        94.149999999999991        7.8125000000000000       -4.5778651088688269E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0185560178196680        60.399999999999984        4.9999999999999991       -4.3443708609271520E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0250358970582820        42.066666666666663        3.4722222222222223       -4.0628209191759114E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0316998637752659        31.012244897959174        2.5510204081632653       -3.7354672282179521E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0382901955009021        23.837499999999995        1.9531250000000000       -3.3649292081803880E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0446964397481684        18.918518518518518        1.5432098765432101       -2.9541738449490991E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0507345090386953        15.399999999999997        1.2499999999999998       -2.5064935064935068E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0563307683811347        12.796694214876032        1.0330578512396695       -2.0254817876517686E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0615220352711610        10.816666666666668       0.86805555555555558       -1.5150077041602483E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0662714922130996        9.2757396449704146       0.73964497041420119       -9.7918856851237773E-003   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0705791392069512        8.0530612244897934       0.63775510204081631       -4.2236188545362180E-003   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.0744817937483893        7.0666666666666655       0.55555555555555558        1.5094339622641756E-003   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.0780899083244357        6.2593749999999995       0.48828125000000000        7.3603594608087908E-003   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.0813666654394167        5.5903114186851193       0.43252595155709339        1.3280911116613059E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.0844225175803541        5.0296296296296301       0.38580246913580252        1.9221796759941082E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.0872942822429219        4.5551246537396111       0.34626038781163437        2.5132960350279801E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.0900924119141415        4.1499999999999986       0.31249999999999994        3.0963855421686795E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.0928169065940134        3.8013605442176881       0.28344671201814065        3.6663707945597659E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.0955782187695593        3.4991735537190087       0.25826446280991738        4.2181766650921090E-002   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.0984868009278008        3.2355387523629484       0.23629489603024575        4.7467539144659995E-002   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.1016531055557601        3.0041666666666664       0.21701388888888890        5.2471012482662990E-002   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.1051507676447847        2.7999999999999998       0.20000000000000001        5.7142857142857148E-002   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.1091638746732446        2.6189349112426030       0.18491124260355030        6.1434613646633593E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.1138765141195095        2.4576131687242793       0.17146776406035666        6.5298861352980617E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.1195095909576231        2.3132653061224491       0.15943877551020408        6.8689369210410176E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.1264312801443246        2.1835909631391202       0.14863258026159337        7.1561228490524958E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.1350097566363535        2.0666666666666669       0.13888888888888890        7.3870967741935453E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.1458709178601671        1.9608740894901144       0.13007284079084289        7.5576650392697869E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.1597879312249182        1.8648437499999999       0.12207031250000000        7.6637955592794280E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.1779021390964985        1.7774104683195591       0.11478420569329660        7.7016243025418527E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.2020175987629322        1.6975778546712801       0.10813148788927335        7.6674602527517330E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.2348219874084165        1.6244897959183671       0.10204081632653060        7.5577889447236132E-002  0.41632653061224478       -3.7120173732986673E-003


==> Data-Plot_N-E=10-nub=0-4-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        60000000.399999999        10000000.000000000       -9.9999993333333453E-002  0.41632653061224478        3.3457715714249260E-003
   2.0000000000000000E-002   1.0008558611734151        1500.4000000000001        250.00000000000000       -9.9733511063716349E-002   0.0000000000000000        0.0000000000000000     
   4.0000000000000001E-002   1.0033349073308937        375.40000000000003        62.500000000000000       -9.8936174746936612E-002   0.0000000000000000        0.0000000000000000     
   5.9999999999999998E-002   1.0073190886554126        167.06666666666666        27.777777777777779       -9.7614365522745411E-002   0.0000000000000000        0.0000000000000000     
   8.0000000000000002E-002   1.0126903553299493        94.149999999999991        15.625000000000000       -9.5778651088688271E-002   0.0000000000000000        0.0000000000000000     
  0.10000000000000001        1.0192126077204580        60.399999999999984        9.9999999999999982       -9.3443708609271522E-002   0.0000000000000000        0.0000000000000000     
  0.12000000000000000        1.0266792586471492        42.066666666666663        6.9444444444444446       -9.0628209191759124E-002   0.0000000000000000        0.0000000000000000     
  0.14000000000000001        1.0348246960217211        31.012244897959174        5.1020408163265305       -8.7354672282179524E-002   0.0000000000000000        0.0000000000000000     
  0.16000000000000000        1.0434718451186400        23.837499999999995        3.9062500000000000       -8.3649292081803883E-002   0.0000000000000000        0.0000000000000000     
  0.17999999999999999        1.0523846063038602        18.918518518518518        3.0864197530864201       -7.9541738449491001E-002   0.0000000000000000        0.0000000000000000     
  0.20000000000000001        1.0613859048518475        15.399999999999997        2.4999999999999996       -7.5064935064935071E-002   0.0000000000000000        0.0000000000000000     
  0.22000000000000000        1.0703872033998347        12.796694214876032        2.0661157024793391       -7.0254817876517689E-002   0.0000000000000000        0.0000000000000000     
  0.23999999999999999        1.0792704521307992        10.816666666666668        1.7361111111111112       -6.5150077041602486E-002   0.0000000000000000        0.0000000000000000     
  0.26000000000000001        1.0879766261362296        9.2757396449704146        1.4792899408284024       -5.9791885685123780E-002   0.0000000000000000        0.0000000000000000     
  0.28000000000000003        1.0964467005076142        8.0530612244897934        1.2755102040816326       -5.4223618854536221E-002   0.0000000000000000        0.0000000000000000     
  0.29999999999999999        1.1047101876992091        7.0666666666666655        1.1111111111111112       -4.8490566037735827E-002   0.0000000000000000        0.0000000000000000     
  0.32000000000000001        1.1127670877110141        6.2593749999999995       0.97656250000000000       -4.2639640539191212E-002   0.0000000000000000        0.0000000000000000     
  0.34000000000000002        1.1206764254515404        5.5903114186851193       0.86505190311418678       -3.6719088883386944E-002   0.0000000000000000        0.0000000000000000     
  0.35999999999999999        1.1284382009207885        5.0296296296296301       0.77160493827160503       -3.0778203240058921E-002   0.0000000000000000        0.0000000000000000     
  0.38000000000000000        1.1361999763900366        4.5551246537396111       0.69252077562326875       -2.4867039649720202E-002   0.0000000000000000        0.0000000000000000     
  0.40000000000000002        1.1439912643135404        4.1499999999999986       0.62499999999999989       -1.9036144578313208E-002   0.0000000000000000        0.0000000000000000     
  0.41999999999999998        1.1519891394168340        3.8013605442176881       0.56689342403628129       -1.3336292054402343E-002   0.0000000000000000        0.0000000000000000     
  0.44000000000000000        1.1603116515169400        3.4991735537190087       0.51652892561983477       -7.8182333490789124E-003   0.0000000000000000        0.0000000000000000     
  0.46000000000000002        1.1691063628851375        3.2355387523629484       0.47258979206049151       -2.5324608553400074E-003   0.0000000000000000        0.0000000000000000     
  0.47999999999999998        1.1786093731554717        3.0041666666666664       0.43402777777777779        2.4710124826629876E-003   0.0000000000000000        0.0000000000000000     
  0.50000000000000000        1.1891158068704994        2.7999999999999998       0.40000000000000002        7.1428571428571452E-003   0.0000000000000000        0.0000000000000000     
  0.52000000000000002        1.2008912761185220        2.6189349112426030       0.36982248520710059        1.1434613646633590E-002   0.0000000000000000        0.0000000000000000     
  0.54000000000000004        1.2143784677133751        2.4576131687242793       0.34293552812071332        1.5298861352980614E-002   0.0000000000000000        0.0000000000000000     
  0.56000000000000005        1.2301381182859166        2.3132653061224491       0.31887755102040816        1.8689369210410173E-002   0.0000000000000000        0.0000000000000000     
  0.57999999999999996        1.2489080391925393        2.1835909631391202       0.29726516052318674        2.1561228490524956E-002   0.0000000000000000        0.0000000000000000     
  0.59999999999999998        1.2716326289694251        2.0666666666666669       0.27777777777777779        2.3870967741935450E-002   0.0000000000000000        0.0000000000000000     
  0.62000000000000000        1.2997284854208475        1.9608740894901144       0.26014568158168577        2.5576650392697867E-002   0.0000000000000000        0.0000000000000000     
  0.64000000000000001        1.3352024554361941        1.8648437499999999       0.24414062500000000        2.6637955592794277E-002   0.0000000000000000        0.0000000000000000     
  0.66000000000000003        1.3811533467123125        1.7774104683195591       0.22956841138659320        2.7016243025418524E-002   0.0000000000000000        0.0000000000000000     
  0.68000000000000005        1.4423916892928816        1.6975778546712801       0.21626297577854670        2.6674602527517327E-002   0.0000000000000000        0.0000000000000000     
  0.70000000000000007        1.5272695077322631        1.6244897959183671       0.20408163265306120        2.5577889447236130E-002  0.41632653061224478        3.3457715714249260E-003


==> Data-Plot_N-E=5-nub=0-1-Rc=0-025-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        1250000.0000000000       -1.2499998888888902E-002   9999999.9000000060        2.4843749527777778E-002
   1.0000000000000000E-002   1.0001147512766080        9000.0999999999985        125.00000000000000       -1.2488890123443074E-002   999.90000000000146        2.4839027623484569E-002
   2.0000000000000000E-002   1.0004590051064317        2250.0999999999999        31.250000000000000       -1.2455575307764101E-002   249.90000000000009        2.4824858643752619E-002
   2.9999999999999999E-002   1.0009180102128636        1000.1000000000001        13.888888888888889       -1.2400099990001001E-002   111.01111111111095        2.4801237520237978E-002
   4.0000000000000001E-002   1.0015491422342073        562.59999999999991        7.8125000000000000       -1.2322538215428369E-002   62.400000000000091        2.4768155051929308E-002
   5.0000000000000003E-002   1.0022950255321590        360.09999999999991        4.9999999999999991       -1.2222993612885310E-002   39.900000000000034        2.4725598427139367E-002
   5.9999999999999998E-002   1.0030982844684146        250.10000000000002        3.4722222222222223       -1.2101599360255899E-002   27.677777777777749        2.4673551292923857E-002
   7.0000000000000007E-002   1.0039015434046703        183.77346938775509        2.5510204081632653       -1.1958518140123713E-002   20.308163265306121        2.4611993843892330E-002
   8.0000000000000002E-002   1.0046474267026220        140.72499999999999        1.9531250000000000       -1.1793942085627999E-002   15.525000000000006        2.4540902930080852E-002
   8.9999999999999997E-002   1.0053359343622699        111.21111111111112        1.5432098765432101       -1.1608092716555102E-002   12.245679012345676        2.4460252183483862E-002
  0.10000000000000001        1.0059670663836136        90.099999999999980        1.2499999999999998       -1.1401220865704772E-002   9.9000000000000057        2.4370012162771418E-002
  0.11000000000000000        1.0064834471283493        74.480165289256192        1.0330578512396695       -1.1173606595577057E-002   8.1644628099173673        2.4270150515647276E-002
  0.12000000000000000        1.0068850765964772        62.600000000000001       0.86805555555555558       -1.0925559105431311E-002   6.8444444444444414        2.4160632158233726E-002
  0.13000000000000000        1.0071719547879969        53.354437869822476       0.73964497041420119       -1.0657416628774855E-002   5.8171597633136116        2.4041419470800712E-002
  0.14000000000000001        1.0073440817029089        46.018367346938767       0.63775510204081631       -1.0369546321344628E-002   5.0020408163265344        2.3912472509089486E-002
  0.14999999999999999        1.0074014573412129        40.100000000000001       0.55555555555555558       -1.0062344139650875E-002   4.3444444444444414        2.3773749230415236E-002
  0.16000000000000000        1.0073440817029089        35.256250000000001       0.48828125000000000       -9.7362347101577762E-003   3.8062499999999986        2.3625205733668719E-002
  0.17000000000000001        1.0071145791496929        31.241868512110720       0.43252595155709339       -9.3916711891814039E-003   3.3602076124567475        2.3466796512274304E-002
  0.17999999999999999        1.0067703253198692        27.877777777777780       0.38580246913580252       -9.0291351135910712E-003   2.9864197530864196        2.3298474719100518E-002
  0.19000000000000000        1.0063113202134373        25.030747922437673       0.34626038781163437       -8.6491362424054620E-003   2.6700831024930736        2.3120192442260309E-002
  0.20000000000000001        1.0057375638303976        22.599999999999998       0.31249999999999994       -8.2522123893805331E-003   2.3999999999999986        2.2931900990680553E-002
  0.20999999999999999        1.0049916805324459        20.508163265306123       0.28344671201814065       -7.8389292466912071E-003   2.1675736961451264        2.2733551188265373E-002
  0.22000000000000000        1.0040736703195823        18.695041322314051       0.25826446280991738       -7.4098801998143358E-003   1.9661157024793390        2.2525093675424403E-002
  0.23000000000000001        1.0030409088301107        17.113232514177692       0.23629489603024575       -6.9656861337251026E-003   1.7903591682419666        2.2306479216686430E-002
  0.23999999999999999        1.0018933960640313        15.725000000000001       0.21701388888888890       -6.5069952305246460E-003   1.6361111111111093        2.2077659013069930E-002
  0.25000000000000000        1.0005737563830397        14.500000000000000       0.20000000000000001       -6.0344827586206913E-003   1.5000000000000000        2.1838585017835910E-002
  0.26000000000000001       0.99913936542544035        13.413609467455620       0.18491124260355030       -5.5488508535886001E-003   1.3792899408284018        2.1589210254204631E-002
  0.27000000000000002       0.99747547191462504        12.445679012345677       0.17146776406035666       -5.0508282908441511E-003   1.2717421124828547        2.1329489133576407E-002
  0.28000000000000003       0.99569682712720176        11.579591836734693       0.15943877551020408       -4.5411702502643654E-003   1.1755102040816325        2.1059377772758115E-002
  0.28999999999999998       0.99374605542486660        10.801545778834720       0.14863258026159337       -4.0206580728965931E-003   1.0890606420927487        2.0778834308660853E-002
  0.29999999999999999       0.99162315680761948        10.100000000000001       0.13888888888888890       -3.4900990099009967E-003   1.0111111111111093        2.0487819208901092E-002
  0.31000000000000000       0.98938550691376437        9.4652445369406859       0.13007284079084289       -2.9503259638746279E-003  0.94058272632674367        2.0186295576706887E-002
  0.32000000000000001       0.98686097882838941        8.8890624999999996       0.12207031250000000       -2.4021972227105011E-003  0.87656250000000036        1.9874229448503204E-002
  0.33000000000000002       0.98422169946640659        8.3644628099173541       0.11478420569329660       -1.8465961861476067E-003  0.81827364554637327        1.9551590082525307E-002
  0.34000000000000002       0.98135291755120779        7.8854671280276802       0.10813148788927335       -1.2844310851726805E-003  0.76505190311418669        1.9218350236787442E-002
  0.35000000000000003       0.97825463308279303        7.4469387755102030       0.10204081632653060       -7.1663469443685249E-004  0.71632653061224438        1.8874486434714729E-002
  0.35999999999999999       0.97498422169946641        7.0444444444444452        9.6450617283950629E-002  -1.4416403785490542E-004  0.67160493827160472        1.8519979216730192E-002
  0.37000000000000000       0.97142693212461984        6.6741417092768449        9.1307523739956181E-002   4.3199991244295341E-004  0.63046018991964914        1.8154813376075649E-002
  0.38000000000000000       0.96769751563486139        6.3326869806094184        8.6565096952908593E-002   1.0108525436332665E-003  0.59252077562326821        1.7778978177135030E-002
  0.39000000000000001       0.96362384531527912        6.0171597633136091        8.2182774490466792E-002   1.5913659160192821E-003  0.55746219592373425        1.7392467554521333E-002
  0.40000000000000002       0.95932067244248087        5.7249999999999988        7.8124999999999986E-002   2.1724890829694470E-003  0.52500000000000036        1.6995280291184377E-002
  0.41000000000000003       0.95473062137816278        5.4539559785841751        7.4360499702557994E-002   2.7531484167930102E-003  0.49488399762046420        1.6587420173795109E-002
  0.41999999999999998       0.94985369212232484        5.2020408163265310        7.0861678004535161E-002   3.3322479403687759E-003  0.46689342403628142        1.6168896123663908E-002
  0.42999999999999999       0.94463250903666307        4.9674959437533808        6.7604110329908068E-002   3.9086696643403744E-003  0.44083288263926423        1.5739722301455067E-002
  0.44000000000000000       0.93906707212117735        4.7487603305785120        6.4566115702479346E-002   4.4812739296902319E-003  0.41652892561983546        1.5299918183967079E-002
  0.45000000000000001       0.93315738137586779        4.5444444444444443        6.1728395061728392E-002   5.0488997555012231E-003  0.39382716049382704        1.4849508611258899E-002
  0.46000000000000002       0.92684606116243040        4.3533081285444233        5.9073724007561439E-002   5.6103651917147994E-003  0.37258979206049148        1.4388523802415596E-002
  0.47000000000000003       0.92013311148086518        4.1742417383431407        5.6586690810321402E-002   6.1644676766909982E-003  0.35269352648257168        1.3916999338263030E-002
  0.47999999999999998       0.91296115669286826        4.0062499999999996        5.4253472222222224E-002   6.7099843993759893E-003  0.33402777777777803        1.3434976109360132E-002
  0.48999999999999999       0.90533019679843940        3.8484381507705128        5.2061640982923790E-002   7.2456726658802310E-003  0.31649312786339001        1.2942500227618918E-002
  0.50000000000000000       0.89718285615927473        3.7000000000000002        5.0000000000000003E-002   7.7702702702702291E-003  0.29999999999999982        1.2439622899926955E-002
  0.51000000000000001       0.88857651041367836        3.5602076124567472        4.8058439061899272E-002   8.2824958693750832E-003  0.28446751249519453        1.1926400262173785E-002
  0.52000000000000002       0.87939640828504217        3.4284023668639048        4.6227810650887574E-002   8.7810493614083988E-003  0.26982248520710073        1.1402893172112507E-002
  0.53000000000000003       0.86964254977336619        3.3039871840512633        4.4499822000711994E-002   9.2646122682067504E-003  0.25599857600569598        1.0869166959519793E-002
  0.54000000000000004       0.85931493487865052        3.1864197530864193        4.2866941015089165E-002   9.7318481208834122E-003  0.24293552812071351        1.0325291132152057E-002
  0.55000000000000004       0.84841356360089504        3.0752066115702474        4.1322314049586771E-002   1.0181402848696574E-002  0.23057851239669436        9.7713390360325524E-003
  0.56000000000000005       0.83682368466349188        2.9698979591836729        3.9859693877551020E-002   1.0611905170932866E-002  0.21887755102040840        9.2073874686431269E-003
  0.57000000000000006       0.82460267370474494        2.8700831024930742        3.8473376423514921E-002   1.1021966991603138E-002  0.20778701138811950        8.6335162436360080E-003
  0.57999999999999996       0.81175053072465431        2.7753864447086802        3.7158145065398343E-002   1.1410183796752524E-002  0.19726516052318699        8.0498077057243270E-003
  0.58999999999999997       0.79820988008491589        2.6854639471416264        3.5909221488078145E-002   1.1775135054182106E-002  0.18727377190462491        7.4563461944557735E-003
  0.59999999999999998       0.78403809742383379        2.6000000000000001        3.4722222222222224E-002   1.2115384615384594E-002  0.17777777777777759        6.8532174556213037E-003
  0.60999999999999999       0.76917780710310402        2.5187046492878258        3.3593120128997588E-002   1.2429481119493000E-002  0.16874496103198089        6.2405079991001682E-003
  0.62000000000000000       0.75368638476103045        2.4413111342351717        3.2518210197710722E-002   1.2715958399045222E-002  0.16014568158168574        5.6183044019937510E-003
  0.63000000000000000       0.73756383039761320        2.3675736961451248        3.1494079113126731E-002   1.2973335887367054E-002  0.15195263290501337        4.9866925559535532E-003
  0.64000000000000001       0.72092489528946013        2.2972656250000001        3.0517578125000000E-002   1.3200119027376233E-002  0.14414062499999991        4.3457568576630986E-003
  0.65000000000000002       0.70365482815996327        2.2301775147928993        2.9585798816568046E-002   1.3394799681613122E-002  0.13668639053254417        3.6955793414894553E-003
  0.66000000000000003       0.68592575592403471        2.1661157024793387        2.8696051423324150E-002   1.3555856543304056E-002  0.12956841138659314        3.0362387533773585E-003
  0.67000000000000004       0.66779505421997820        2.1049008687903763        2.7845845399866336E-002   1.3681755548264850E-002  0.12276676319893065        2.3678095651175207E-003
  0.68000000000000005       0.64920534740948999        2.0463667820069200        2.7032871972318337E-002   1.3770950287453520E-002  0.11626297577854672        1.6903609281804794E-003
  0.69000000000000006       0.63038613804578580        1.9903591682419657        2.6254988447805081E-002   1.3821882419982900E-002  0.11003990758244053        1.0039555663681639E-003
  0.70000000000000007       0.61128005049056167        1.9367346938775507        2.5510204081632650E-002   1.3832982086406775E-002  0.10408163265306114        3.0864860659714417E-004


==> Data-Plot_N-E=5-nub=0-1-Rc=0-05-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        2500000.0000000000       -2.4999998888888902E-002   9999999.9000000060        4.9374999055555556E-002
   1.0000000000000000E-002   1.0001147512766080        9000.0999999999985        250.00000000000000       -2.4988890123443075E-002   999.90000000000146        4.9365555370398495E-002
   2.0000000000000000E-002   1.0004590051064317        2250.0999999999999        62.500000000000000       -2.4955575307764100E-002   249.90000000000009        4.9337219261058517E-002
   2.9999999999999999E-002   1.0009753858511676        1000.1000000000001        27.777777777777779       -2.4900099990001000E-002   111.01111111111095        4.9289985020487953E-002
   4.0000000000000001E-002   1.0016638935108153        562.59999999999991        15.625000000000000       -2.4822538215428368E-002   62.400000000000091        4.9223841596543604E-002
   5.0000000000000003E-002   1.0025245280853750        360.09999999999991        9.9999999999999982       -2.4722993612885311E-002   39.900000000000034        4.9138773586817237E-002
   5.9999999999999998E-002   1.0034999139365426        250.10000000000002        6.9444444444444446       -2.4601599360255900E-002   27.677777777777749        4.9034761308917457E-002
   7.0000000000000007E-002   1.0045326754260142        183.77346938775509        5.1020408163265305       -2.4458518140123713E-002   20.308163265306121        4.8911780890389236E-002
   8.0000000000000002E-002   1.0056228125537896        140.72499999999999        3.9062500000000000       -2.4293942085628000E-002   15.525000000000006        4.8769804377940151E-002
   8.9999999999999997E-002   1.0067703253198692        111.21111111111112        3.0864197530864201       -2.4108092716555105E-002   12.245679012345676        4.8608799865569985E-002
  0.10000000000000001        1.0079178380859488        90.099999999999980        2.4999999999999996       -2.3901220865704773E-002   9.9000000000000057        4.8428731641128799E-002
  0.11000000000000000        1.0090079752137242        74.480165289256192        2.0661157024793391       -2.3673606595577060E-002   8.1644628099173673        4.8229560350757851E-002
  0.12000000000000000        1.0100407367031958        62.600000000000001        1.7361111111111112       -2.3425559105431312E-002   6.8444444444444414        4.8011243180597941E-002
  0.13000000000000000        1.0110161225543635        53.354437869822476        1.4792899408284024       -2.3157416628774855E-002   5.8171597633136116        4.7773734055081341E-002
  0.14000000000000001        1.0119341327672271        46.018367346938767        1.2755102040816326       -2.2869546321344629E-002   5.0020408163265344        4.7516983851055870E-002
  0.14999999999999999        1.0127373917034828        40.100000000000001        1.1111111111111112       -2.2562344139650876E-002   4.3444444444444414        4.7240940626923959E-002
  0.16000000000000000        1.0134258993631304        35.256250000000001       0.97656250000000000       -2.2236234710157777E-002   3.8062499999999986        4.6945549865914780E-002
  0.17000000000000001        1.0140570313844741        31.241868512110720       0.86505190311418678       -2.1891671189181405E-002   3.3602076124567475        4.6630754732544771E-002
  0.17999999999999999        1.0145734121292100        27.877777777777780       0.77160493827160503       -2.1529135113591072E-002   2.9864197530864196        4.6296496341260741E-002
  0.19000000000000000        1.0149750415973378        25.030747922437673       0.69252077562326875       -2.1149136242405463E-002   2.6700831024930736        4.5942714036200170E-002
  0.20000000000000001        1.0152045441505537        22.599999999999998       0.62499999999999989       -2.0752212389380534E-002   2.3999999999999986        4.5569345680946040E-002
  0.20999999999999999        1.0153766710654657        20.508163265306123       0.56689342403628129       -2.0338929246691208E-002   2.1675736961451264        4.5176327957098097E-002
  0.22000000000000000        1.0154340467037697        18.695041322314051       0.51652892561983477       -1.9909880199814337E-002   1.9661157024793390        4.4763596670429048E-002
  0.23000000000000001        1.0153192954271617        17.113232514177692       0.47258979206049151       -1.9465686133725103E-002   1.7903591682419666        4.4331087063343301E-002
  0.23999999999999999        1.0151471685122497        15.725000000000001       0.43402777777777779       -1.9006995230524647E-002   1.6361111111111093        4.3878734132306814E-002
  0.25000000000000000        1.0148029146824258        14.500000000000000       0.40000000000000002       -1.8534482758620692E-002   1.5000000000000000        4.3406472948870393E-002
  0.26000000000000001        1.0143439095759941        13.413609467455620       0.36982248520710059       -1.8048850853588601E-002   1.3792899408284018        4.2914238982864915E-002
  0.27000000000000002        1.0137701531929544        12.445679012345677       0.34293552812071332       -1.7550828290844152E-002   1.2717421124828547        4.2401968426305302E-002
  0.28000000000000003        1.0130816455333065        11.579591836734693       0.31887755102040816       -1.7041170250264366E-002   1.1755102040816325        4.1869598516501509E-002
  0.28999999999999998        1.0122783865970508        10.801545778834720       0.29726516052318674       -1.6520658072896596E-002   1.0890606420927487        4.1317067856838439E-002
  0.29999999999999999        1.0113030007458832        10.100000000000001       0.27777777777777779       -1.5990099009900997E-002   1.0111111111111093        4.0744316733653571E-002
  0.31000000000000000        1.0102702392564118        9.4652445369406859       0.26014568158168577       -1.5450325963874630E-002  0.94058272632674367        4.0151287427610025E-002
  0.32000000000000001        1.0090653508520282        8.8890624999999996       0.24414062500000000       -1.4902197222710502E-002  0.87656250000000036        3.9537924517935440E-002
  0.33000000000000002        1.0076883355327328        8.3644628099173541       0.22956841138659320       -1.4346596186147607E-002  0.81827364554637327        3.8904175177871619E-002
  0.34000000000000002        1.0062539445751335        7.8854671280276802       0.21626297577854670       -1.3784431085172681E-002  0.76505190311418669        3.8249989459658129E-002
  0.35000000000000003        1.0046474267026220        7.4469387755102030       0.20408163265306120       -1.3216634694436853E-002  0.71632653061224438        3.7575320567353805E-002
  0.35999999999999999        1.0028687819151989        7.0444444444444452       0.19290123456790126       -1.2644164037854906E-002  0.67160493827160472        3.6880125115783820E-002
  0.37000000000000000        1.0009753858511676        6.6741417092768449       0.18261504747991236       -1.2068000087557047E-002  0.63046018991964914        3.6164363373886725E-002
  0.38000000000000000       0.99896723851052838        6.3326869806094184       0.17313019390581719       -1.1489147456366734E-002  0.59252077562326821        3.5427999490725864E-002
  0.39000000000000001       0.99678696425497737        6.0171597633136091       0.16436554898093358       -1.0908634083980719E-002  0.55746219592373425        3.4671001702421815E-002
  0.40000000000000002       0.99443456308451428        5.7249999999999988       0.15624999999999997       -1.0327510917030554E-002  0.52500000000000036        3.3893342518258610E-002
  0.41000000000000003       0.99196741063744331        5.4539559785841751       0.14872099940511599       -9.7468515832069905E-003  0.49488399762046420        3.3094998884214931E-002
  0.41999999999999998       0.98932813127546049        5.2020408163265310       0.14172335600907032       -9.1677520596312248E-003  0.46689342403628142        3.2275952322173125E-002
  0.42999999999999999       0.98651672499856558        4.9674959437533808       0.13520822065981614       -8.5913303356596263E-003  0.44083288263926423        3.1436189043063577E-002
  0.44000000000000000       0.98353319180675880        4.7487603305785120       0.12913223140495869       -8.0187260703097687E-003  0.41652892561983546        3.0575700032209337E-002
  0.45000000000000001       0.98037753170004016        4.5444444444444443       0.12345679012345678       -7.4511002444987776E-003  0.39382716049382704        2.9694481105146428E-002
  0.46000000000000002       0.97704974467840955        4.3533081285444233       0.11814744801512288       -6.8896348082852013E-003  0.37258979206049148        2.8792532932208466E-002
  0.47000000000000003       0.97354983074186696        4.1742417383431407       0.11317338162064280       -6.3355323233090025E-003  0.35269352648257168        2.7869861030180305E-002
  0.47999999999999998       0.96987778989041251        4.0062499999999996       0.10850694444444445       -5.7900156006240114E-003  0.33402777777777803        2.6926475719344530E-002
  0.48999999999999999       0.96603362212404609        3.8484381507705128       0.10412328196584758       -5.2543273341197697E-003  0.31649312786339001        2.5962392044265925E-002
  0.50000000000000000       0.96195995180446381        3.7000000000000002       0.10000000000000001       -4.7297297297297716E-003  0.29999999999999982        2.4977629656683712E-002
  0.51000000000000001       0.95765677893166556        3.5602076124567472        9.6116878123798544E-002  -4.2175041306249175E-003  0.28446751249519453        2.3972212658908164E-002
  0.52000000000000002       0.95318147914395546        3.4284023668639048        9.2455621301775148E-002  -3.7189506385916019E-003  0.26982248520710073        2.2946169406147719E-002
  0.53000000000000003       0.94847667680302938        3.3039871840512633        8.8999644001423989E-002  -3.2353877317932503E-003  0.25599857600569598        2.1899532266224962E-002
  0.54000000000000004       0.94359974754719145        3.1864197530864193        8.5733882030178329E-002  -2.7681518791165885E-003  0.24293552812071351        2.0832337335174141E-002
  0.55000000000000004       0.93843594009983367        3.0752066115702474        8.2644628099173542E-002  -2.3185971513034268E-003  0.23057851239669436        1.9744624107249965E-002
  0.56000000000000005       0.93310000573756380        2.9698979591836729        7.9719387755102039E-002  -1.8880948290671343E-003  0.21887755102040840        1.8636435097916446E-002
  0.57000000000000006       0.92747719318377420        2.8700831024930742        7.6946752847029842E-002  -1.4780330083968632E-003  0.20778701138811950        1.7507815418426085E-002
  0.57999999999999996       0.92162487807676863        2.7753864447086802        7.4316290130796686E-002  -1.0898162032474783E-003  0.19726516052318699        1.6358812300643143E-002
  0.58999999999999997       0.91560043605485109        2.6854639471416264        7.1818442976156291E-002  -7.2486494581789490E-004  0.18727377190462491        1.5189474570810328E-002
  0.59999999999999998       0.90928911584141370        2.6000000000000001        6.9444444444444448E-002  -3.8461538461540684E-004  0.17777777777777759        1.3999852071005920E-002
  0.60999999999999999       0.90269091743645646        2.5187046492878258        6.7186240257995175E-002  -7.0518880507002696E-005  0.16874496103198089        1.2789995027087496E-002
  0.62000000000000000       0.89592059211658726        2.4413111342351717        6.5036420395421443E-002   2.1595839904521921E-004  0.16014568158168574        1.1559953361969881E-002
  0.63000000000000000       0.88886338860519820        2.3675736961451248        6.2988158226253463E-002   4.7333588736705318E-004  0.15195263290501337        1.0309775953137729E-002
  0.64000000000000001       0.88157668254059329        2.2972656250000001        6.1035156250000000E-002   7.0011902737623227E-004  0.14414062499999991        9.0395098333475032E-003
  0.65000000000000002       0.87406047392277242        2.2301775147928993        5.9171597633136092E-002   8.9479968161312179E-004  0.13668639053254417        7.7491993335297819E-003
  0.66000000000000003       0.86637213839003957        2.1661157024793387        5.7392102846648300E-002   1.0558565433040554E-003  0.12956841138659314        6.4388851669599581E-003
  0.67000000000000004       0.85845430030409087        2.1049008687903763        5.5691690799732671E-002   1.1817555482648498E-003  0.12276676319893065        5.1086034538241386E-003
  0.68000000000000005       0.85036433530323030        2.0463667820069200        5.4065743944636674E-002   1.2709502874535192E-003  0.11626297577854672        3.7583846853668132E-003
  0.69000000000000006       0.84215961902576164        1.9903591682419657        5.2509976895610162E-002   1.3218824199828991E-003  0.11003990758244053        2.3882526268677326E-003
  0.70000000000000007       0.83378277583338112        1.9367346938775507        5.1020408163265300E-002   1.3329820864067740E-003  0.10408163265306114        9.9822315875730842E-004


==> Data-Plot_N-E=5-nub=0-1-Rc=0-1-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        5000000.0000000000       -4.9999998888888904E-002   9999999.9000000060        9.7499998111111111E-002
   1.0000000000000000E-002   1.0001147512766080        9000.0999999999985        500.00000000000000       -4.9988890123443076E-002   999.90000000000146        9.7481110864226353E-002
   2.0000000000000000E-002   1.0004590051064317        2250.0999999999999        125.00000000000000       -4.9955575307764101E-002   249.90000000000009        9.7424440495670311E-002
   2.9999999999999999E-002   1.0009753858511676        1000.1000000000001        55.555555555555557       -4.9900099990001001E-002   111.01111111111095        9.7329980020987902E-002
   4.0000000000000001E-002   1.0017212691491193        562.59999999999991        31.250000000000000       -4.9822538215428369E-002   62.400000000000091        9.7197714685772180E-002
   5.0000000000000003E-002   1.0026392793619829        360.09999999999991        19.999999999999996       -4.9722993612885312E-002   39.900000000000034        9.7027623906172977E-002
   5.9999999999999998E-002   1.0037294164897586        250.10000000000002        13.888888888888889       -4.9601599360255898E-002   27.677777777777749        9.6819681340904670E-002
   7.0000000000000007E-002   1.0049343048941419        183.77346938775509        10.204081632653061       -4.9458518140123711E-002   20.308163265306121        9.6573854983383056E-002
   8.0000000000000002E-002   1.0062539445751335        140.72499999999999        7.8125000000000000       -4.9293942085627998E-002   15.525000000000006        9.6290107273658748E-002
   8.9999999999999997E-002   1.0076883355327328        111.21111111111112        6.1728395061728403       -4.9108092716555106E-002   12.245679012345676        9.5968395229742237E-002
  0.10000000000000001        1.0092374777669402        90.099999999999980        4.9999999999999991       -4.8901220865704774E-002   9.9000000000000057        9.5608670597843559E-002
  0.11000000000000000        1.0107866200011475        74.480165289256192        4.1322314049586781       -4.8673606595577061E-002   8.1644628099173673        9.5210880020978994E-002
  0.12000000000000000        1.0124505135119628        62.600000000000001        3.4722222222222223       -4.8425559105431309E-002   6.8444444444444414        9.4774965225326371E-002
  0.13000000000000000        1.0140570313844741        53.354437869822476        2.9585798816568047       -4.8157416628774860E-002   5.8171597633136116        9.4300863223642589E-002
  0.14000000000000001        1.0156635492569854        46.018367346938767        2.5510204081632653       -4.7869546321344630E-002   5.0020408163265344        9.3788506534988644E-002
  0.14999999999999999        1.0172700671294967        40.100000000000001        2.2222222222222223       -4.7562344139650881E-002   4.3444444444444414        9.3237823419941412E-002
  0.16000000000000000        1.0188765850020081        35.256250000000001        1.9531250000000000       -4.7236234710157782E-002   3.8062499999999986        9.2648738130406888E-002
  0.17000000000000001        1.0204257272362156        31.241868512110720        1.7301038062283736       -4.6891671189181403E-002   3.3602076124567475        9.2021171173085711E-002
  0.17999999999999999        1.0218601181938149        27.877777777777780        1.5432098765432101       -4.6529135113591073E-002   2.9864197530864196        9.1355039585581194E-002
  0.19000000000000000        1.0232945091514143        25.030747922437673        1.3850415512465375       -4.6149136242405464E-002   2.6700831024930736        9.0650257224079905E-002
  0.20000000000000001        1.0246715244707096        22.599999999999998        1.2499999999999998       -4.5752212389380535E-002   2.3999999999999986        8.9906735061477006E-002
  0.20999999999999999        1.0259337885133972        20.508163265306123        1.1337868480725626       -4.5338929246691209E-002   2.1675736961451264        8.9124381494763538E-002
  0.22000000000000000        1.0271386769177806        18.695041322314051        1.0330578512396695       -4.4909880199814338E-002   1.9661157024793390        8.8303102660438337E-002
  0.23000000000000001        1.0282288140455562        17.113232514177692       0.94517958412098302       -4.4465686133725105E-002   1.7903591682419666        8.7442802756657043E-002
  0.23999999999999999        1.0292615755350278        15.725000000000001       0.86805555555555558       -4.4006995230524648E-002   1.6361111111111093        8.6543384370780588E-002
  0.25000000000000000        1.0301795857478915        14.500000000000000       0.80000000000000004       -4.3534482758620693E-002   1.5000000000000000        8.5604748810939366E-002
  0.26000000000000001        1.0309828446841471        13.413609467455620       0.73964497041420119       -4.3048850853588602E-002   1.3792899408284018        8.4626796440185489E-002
  0.27000000000000002        1.0317287279820988        12.445679012345677       0.68587105624142664       -4.2550828290844153E-002   1.2717421124828547        8.3609427011763091E-002
  0.28000000000000003        1.0324172356417465        11.579591836734693       0.63775510204081631       -4.2041170250264367E-002   1.1755102040816325        8.2552540003988290E-002
  0.28999999999999998        1.0329336163864824        10.801545778834720       0.59453032104637349       -4.1520658072896600E-002   1.0890606420927487        8.1456034953193604E-002
  0.29999999999999999        1.0333926214929141        10.100000000000001       0.55555555555555558       -4.0990099009900999E-002   1.0111111111111093        8.0319811783158529E-002
  0.31000000000000000        1.0337942509610420        9.4652445369406859       0.52029136316337155       -4.0450325963874635E-002  0.94058272632674367        7.9143771129416299E-002
  0.32000000000000001        1.0340811291525618        8.8890624999999996       0.48828125000000000       -3.9902197222710503E-002  0.87656250000000036        7.7927814656799918E-002
  0.33000000000000002        1.0342532560674738        8.3644628099173541       0.45913682277318640       -3.9346596186147609E-002  0.81827364554637327        7.6671845368564251E-002
  0.34000000000000002        1.0343680073440817        7.8854671280276802       0.43252595155709339       -3.8784431085172683E-002  0.76505190311418669        7.5375767905399488E-002
  0.35000000000000003        1.0343680073440817        7.4469387755102030       0.40816326530612240       -3.8216634694436855E-002  0.71632653061224438        7.4039488832631964E-002
  0.35999999999999999        1.0343106317057777        7.0444444444444452       0.38580246913580252       -3.7644164037854908E-002  0.67160493827160472        7.2662916913891082E-002
  0.37000000000000000        1.0341385047908658        6.6741417092768449       0.36523009495982472       -3.7068000087557049E-002  0.63046018991964914        7.1245963369508877E-002
  0.38000000000000000        1.0339090022376498        6.3326869806094184       0.34626038781163437       -3.6489147456366736E-002  0.59252077562326821        6.9788542117907526E-002
  0.39000000000000001        1.0335647484078261        6.0171597633136091       0.32873109796186717       -3.5908634083980720E-002  0.55746219592373425        6.8290569998222778E-002
  0.40000000000000002        1.0331631189396981        5.7249999999999988       0.31249999999999994       -3.5327510917030555E-002  0.52500000000000036        6.6751966972407081E-002
  0.41000000000000003        1.0326467381949624        5.4539559785841751       0.29744199881023198       -3.4746851583206992E-002  0.49488399762046420        6.5172656305054574E-002
  0.41999999999999998        1.0320729818119228        5.2020408163265310       0.28344671201814065       -3.4167752059631226E-002  0.46689342403628142        6.3552564719191559E-002
  0.42999999999999999        1.0314418497905788        4.9674959437533808       0.27041644131963227       -3.3591330335659628E-002  0.44083288263926423        6.1891622526280603E-002
  0.44000000000000000        1.0306959664926272        4.7487603305785120       0.25826446280991738       -3.3018726070309770E-002  0.41652892561983546        6.0189763728693849E-002
  0.45000000000000001        1.0299500831946755        4.5444444444444443       0.24691358024691357       -3.2451100244498779E-002  0.39382716049382704        5.8446926092921486E-002
  0.46000000000000002        1.0290894486201159        4.3533081285444233       0.23629489603024575       -3.1889634808285203E-002  0.37258979206049148        5.6663051191794205E-002
  0.47000000000000003        1.0281714384072522        4.1742417383431407       0.22634676324128561       -3.1335532323309004E-002  0.35269352648257168        5.4838084414014852E-002
  0.47999999999999998        1.0271960525560846        4.0062499999999996       0.21701388888888890       -3.0790015600624013E-002  0.33402777777777803        5.2971974939313334E-002
  0.48999999999999999        1.0262206667049172        3.8484381507705128       0.20824656393169516       -3.0254327334119771E-002  0.31649312786339001        5.1064675677559936E-002
  0.50000000000000000        1.0251305295771416        3.7000000000000002       0.20000000000000001       -2.9729729729729773E-002  0.29999999999999982        4.9116143170197225E-002
  0.51000000000000001        1.0240403924493660        3.5602076124567472       0.19223375624759709       -2.9217504130624919E-002  0.28446751249519453        4.7126337452376918E-002
  0.52000000000000002        1.0228928796832866        3.4284023668639048       0.18491124260355030       -2.8718950638591603E-002  0.26982248520710073        4.5095221874218133E-002
  0.53000000000000003        1.0217453669172070        3.3039871840512633       0.17799928800284798       -2.8235387731793252E-002  0.25599857600569598        4.3022762879635294E-002
  0.54000000000000004        1.0205978541511274        3.1864197530864193       0.17146776406035666       -2.7768151879116590E-002  0.24293552812071351        4.0908929741218306E-002
  0.55000000000000004        1.0193929657467440        3.0752066115702474       0.16528925619834708       -2.7318597151303428E-002  0.23057851239669436        3.8753694249684792E-002
  0.56000000000000005        1.0182454529806644        2.9698979591836729       0.15943877551020408       -2.6888094829067136E-002  0.21887755102040840        3.6557030356463086E-002
  0.57000000000000006        1.0171553158528888        2.8700831024930742       0.15389350569405968       -2.6478033008396865E-002  0.20778701138811950        3.4318913768006234E-002
  0.57999999999999996        1.0160651787251134        2.7753864447086802       0.14863258026159337       -2.6089816203247483E-002  0.19726516052318699        3.2039321490480770E-002
  0.58999999999999997        1.0150897928739457        2.6854639471416264       0.14363688595231258       -2.5724864945817896E-002  0.18727377190462491        2.9718231323519438E-002
  0.59999999999999998        1.0141717826610821        2.6000000000000001       0.13888888888888890       -2.5384615384615408E-002  0.17777777777777759        2.7355621301775150E-002
  0.60999999999999999        1.0133685237248264        2.5187046492878258       0.13437248051599035       -2.5070518880507008E-002  0.16874496103198089        2.4951469083062148E-002
  0.62000000000000000        1.0127373917034828        2.4413111342351717       0.13007284079084289       -2.4784041600954786E-002  0.16014568158168574        2.2505751281922139E-002
  0.63000000000000000        1.0123357622353548        2.3675736961451248       0.12597631645250693       -2.4526664112632948E-002  0.15195263290501337        2.0018442747506079E-002
  0.64000000000000001        1.0121636353204428        2.2972656250000001       0.12207031250000000       -2.4299880972623769E-002  0.14414062499999991        1.7489515784716313E-002
  0.65000000000000002        1.0122783865970508        2.2301775147928993       0.11834319526627218       -2.4105200318386880E-002  0.13668639053254417        1.4918939317610434E-002
  0.66000000000000003        1.0127373917034828        2.1661157024793387       0.11478420569329660       -2.3944143456695946E-002  0.12956841138659314        1.2306677994125157E-002
  0.67000000000000004        1.0137127775546504        2.1049008687903763       0.11138338159946534       -2.3818244451735152E-002  0.12276676319893065        9.6526912312373744E-003
  0.68000000000000005        1.0152045441505537        2.0463667820069200       0.10813148788927335       -2.3729049712546482E-002  0.11626297577854672        6.9569321997394800E-003
  0.69000000000000006        1.0173848184061047        1.9903591682419657       0.10501995379122032       -2.3678117580017102E-002  0.11003990758244053        4.2193467478668697E-003
  0.70000000000000007        1.0204257272362156        1.9367346938775507       0.10204081632653060       -2.3667017913593227E-002  0.10408163265306114        1.4398722630776370E-003


==> Data-Plot_N-E=5-nub=0-1-Rc=0-2-Results.txt <==
   1.0000000000000000E-004   1.0000000000000000        90000000.099999994        10000000.000000000       -9.9999998888888914E-002   9999999.9000000060       0.18999999622222222     
   1.0000000000000000E-002   1.0001147512766080        9000.0999999999985        1000.0000000000000       -9.9988890123443072E-002   999.90000000000146       0.18996222185188205     
   2.0000000000000000E-002   1.0004590051064317        2250.0999999999999        250.00000000000000       -9.9955575307764111E-002   249.90000000000009       0.18984888296489391     
   2.9999999999999999E-002   1.0009753858511676        1000.1000000000001        111.11111111111111       -9.9900099990001004E-002   111.01111111111095       0.18965997002198781     
   4.0000000000000001E-002   1.0017212691491193        562.59999999999991        62.500000000000000       -9.9822538215428372E-002   62.400000000000091       0.18939546086422934     
   5.0000000000000003E-002   1.0026966550002869        360.09999999999991        39.999999999999993       -9.9722993612885308E-002   39.900000000000034       0.18905532454488444     
   5.9999999999999998E-002   1.0038441677663663        250.10000000000002        27.777777777777779       -9.9601599360255907E-002   27.677777777777749       0.18863952140487908     
   7.0000000000000007E-002   1.0051638074473579        183.77346938775509        20.408163265306122       -9.9458518140123714E-002   20.308163265306121       0.18814800316937066     
   8.0000000000000002E-002   1.0065981984049572        140.72499999999999        15.625000000000000       -9.9293942085628001E-002   15.525000000000006       0.18758071306509597     
   8.9999999999999997E-002   1.0082620919157725        111.21111111111112        12.345679012345681       -9.9108092716555102E-002   12.245679012345676       0.18693758595808674     
  0.10000000000000001        1.0100407367031958        90.099999999999980        9.9999999999999982       -9.8901220865704770E-002   9.9000000000000057       0.18621854851127309     
  0.11000000000000000        1.0119341327672271        74.480165289256192        8.2644628099173563       -9.8673606595577057E-002   8.1644628099173673       0.18542351936142129     
  0.12000000000000000        1.0139422801078661        62.600000000000001        6.9444444444444446       -9.8425559105431312E-002   6.8444444444444414       0.18455240931478326     
  0.13000000000000000        1.0160651787251134        53.354437869822476        5.9171597633136095       -9.8157416628774863E-002   5.8171597633136116       0.18360512156076511     
  0.14000000000000001        1.0183028286189684        46.018367346938767        5.1020408163265305       -9.7869546321344633E-002   5.0020408163265344       0.18258155190285419     
  0.14999999999999999        1.0205404785128234        40.100000000000001        4.4444444444444446       -9.7562344139650883E-002   4.3444444444444414       0.18148158900597633     
  0.16000000000000000        1.0228355040449826        35.256250000000001        3.9062500000000000       -9.7236234710157785E-002   3.8062499999999986       0.18030511465939111     
  0.17000000000000001        1.0251879052154456        31.241868512110720        3.4602076124567471       -9.6891671189181405E-002   3.3602076124567475       0.17905200405416757     
  0.17999999999999999        1.0275976820242125        27.877777777777780        3.0864197530864201       -9.6529135113591069E-002   2.9864197530864196       0.17772212607422208     
  0.19000000000000000        1.0300074588329795        25.030747922437673        2.7700831024930750       -9.6149136242405467E-002   2.6700831024930736       0.17631534359983936     
  0.20000000000000001        1.0324172356417465        22.599999999999998        2.4999999999999996       -9.5752212389380531E-002   2.3999999999999986       0.17483151382253895     
  0.20999999999999999        1.0348270124505135        20.508163265306123        2.2675736961451252       -9.5338929246691212E-002   2.1675736961451264       0.17327048857009442     
  0.22000000000000000        1.0372367892592804        18.695041322314051        2.0661157024793391       -9.4909880199814334E-002   1.9661157024793390       0.17163211464045691     
  0.23000000000000001        1.0396465660680476        17.113232514177692        1.8903591682419660       -9.4465686133725107E-002   1.7903591682419666       0.16991623414328452     
  0.23999999999999999        1.0420563428768146        15.725000000000001        1.7361111111111112       -9.4006995230524651E-002   1.6361111111111093       0.16812268484772813     
  0.25000000000000000        1.0444087440472776        14.500000000000000        1.6000000000000001       -9.3534482758620696E-002   1.5000000000000000       0.16625130053507731     
  0.26000000000000001        1.0467037695794366        13.413609467455620        1.4792899408284024       -9.3048850853588605E-002   1.3792899408284018       0.16430191135482664     
  0.27000000000000002        1.0489987951115956        12.445679012345677        1.3717421124828533       -9.2550828290844156E-002   1.2717421124828547       0.16227434418267866     
  0.28000000000000003        1.0512938206437548        11.579591836734693        1.2755102040816326       -9.2041170250264370E-002   1.1755102040816325       0.16016842297896186     
  0.28999999999999998        1.0534740948993058        10.801545778834720        1.1890606420927470       -9.1520658072896610E-002   1.0890606420927487       0.15798396914590396     
  0.29999999999999999        1.0557117447931608        10.100000000000001        1.1111111111111112       -9.0990099009901002E-002   1.0111111111111093       0.15572080188216844     
  0.31000000000000000        1.0578346434104080        9.4652445369406859        1.0405827263267431       -9.0450325963874645E-002  0.94058272632674367       0.15337873853302883     
  0.32000000000000001        1.0599575420276550        8.8890624999999996       0.97656250000000000       -8.9902197222710506E-002  0.87656250000000036       0.15095759493452887     
  0.33000000000000002        1.0620230650065983        8.3644628099173541       0.91827364554637281       -8.9346596186147612E-002  0.81827364554637327       0.14845718574994948     
  0.34000000000000002        1.0640885879855413        7.8854671280276802       0.86505190311418678       -8.8784431085172685E-002  0.76505190311418669       0.14587732479688223     
  0.35000000000000003        1.0660967353261805        7.4469387755102030       0.81632653061224481       -8.8216634694436857E-002  0.71632653061224438       0.14321782536318828     
  0.35999999999999999        1.0681048826668196        7.0444444444444452       0.77160493827160503       -8.7644164037854910E-002  0.67160493827160472       0.14047850051010560     
  0.37000000000000000        1.0701130300074588        6.6741417092768449       0.73046018991964945       -8.7068000087557051E-002  0.63046018991964914       0.13765916336075318     
  0.38000000000000000        1.0720638017097941        6.3326869806094184       0.69252077562326875       -8.6489147456366738E-002  0.59252077562326821       0.13475962737227085     
  0.39000000000000001        1.0740145734121291        6.0171597633136091       0.65746219592373434       -8.5908634083980723E-002  0.55746219592373425       0.13177970658982471     
  0.40000000000000002        1.0759653451144644        5.7249999999999988       0.62499999999999989       -8.5327510917030558E-002  0.52500000000000036       0.12871921588070401     
  0.41000000000000003        1.0779161168167997        5.4539559785841751       0.59488399762046396       -8.4746851583206995E-002  0.49488399762046420       0.12557797114673389     
  0.41999999999999998        1.0798668885191347        5.2020408163265310       0.56689342403628129       -8.4167752059631229E-002  0.46689342403628142       0.12235578951322844     
  0.42999999999999999        1.0818176602214700        4.9674959437533808       0.54083288263926454       -8.3591330335659630E-002  0.44083288263926423       0.11905248949271464     
  0.44000000000000000        1.0838258075621092        4.7487603305785120       0.51652892561983477       -8.3018726070309773E-002  0.41652892561983546       0.11566789112166287     
  0.45000000000000001        1.0858913305410522        4.5444444444444443       0.49382716049382713       -8.2451100244498782E-002  0.39382716049382704       0.11220181606847161     
  0.46000000000000002        1.0879568535199955        4.3533081285444233       0.47258979206049151       -8.1889634808285205E-002  0.37258979206049148       0.10865408771096569     
  0.47000000000000003        1.0901371277755465        4.1742417383431407       0.45269352648257122       -8.1335532323309007E-002  0.35269352648257168       0.10502453118168395     
  0.47999999999999998        1.0923747776694015        4.0062499999999996       0.43402777777777779       -8.0790015600624016E-002  0.33402777777777803       0.10131297337925094     
  0.48999999999999999        1.0946698032015607        3.8484381507705128       0.41649312786339032       -8.0254327334119774E-002  0.31649312786339001        9.7519242944147960E-002
  0.50000000000000000        1.0971369556486317        3.7000000000000002       0.40000000000000002       -7.9729729729729776E-002  0.29999999999999982        9.3643170197224249E-002
  0.51000000000000001        1.0997188593723106        3.5602076124567472       0.38446751249519417       -7.9217504130624922E-002  0.28446751249519453        8.9684587039314423E-002
  0.52000000000000002        1.1024155143725973        3.4284023668639048       0.36982248520710059       -7.8718950638591606E-002  0.26982248520710073        8.5643326810358966E-002
  0.53000000000000003        1.1053416719261002        3.3039871840512633       0.35599857600569595       -7.8235387731793254E-002  0.25599857600569598        8.1519224106455970E-002
  0.54000000000000004        1.1084973320328189        3.1864197530864193       0.34293552812071332       -7.7768151879116593E-002  0.24293552812071351        7.7312114553306638E-002
  0.55000000000000004        1.1118824946927535        3.0752066115702474       0.33057851239669417       -7.7318597151303431E-002  0.23057851239669436        7.3021834534554436E-002
  0.56000000000000005        1.1156119111825118        2.9698979591836729       0.31887755102040816       -7.6888094829067138E-002  0.21887755102040840        6.8648220873556362E-002
  0.57000000000000006        1.1196282058637903        2.8700831024930742       0.30778701138811937       -7.6478033008396867E-002  0.20778701138811950        6.4191110467166537E-002
  0.57999999999999996        1.1240461300131963        2.7753864447086802       0.29726516052318674       -7.6089816203247493E-002  0.19726516052318699        5.9650339870156027E-002
  0.58999999999999997        1.1289230592690345        2.6854639471416264       0.28727377190462516       -7.5724864945817899E-002  0.18727377190462491        5.5025744828937656E-002
  0.59999999999999998        1.1343163692696081        2.6000000000000001       0.27777777777777779       -7.5384615384615411E-002  0.17777777777777759        5.0317159763313614E-002
  0.60999999999999999        1.1403408112915256        2.5187046492878258       0.26874496103198070       -7.5070518880507017E-002  0.16874496103198089        4.5524417195011449E-002
  0.62000000000000000        1.1471111366113949        2.4413111342351717       0.26014568158168577       -7.4784041600954795E-002  0.16014568158168574        4.0647347121826660E-002
  0.63000000000000000        1.1546847208675197        2.3675736961451248       0.25195263290501385       -7.4526664112632951E-002  0.15195263290501337        3.5685776336242779E-002
  0.64000000000000001        1.1632336909748120        2.2972656250000001       0.24414062500000000       -7.4299880972623772E-002  0.14414062499999991        3.0639527687453930E-002
  0.65000000000000002        1.1729301738481841        2.2301775147928993       0.23668639053254437       -7.4105200318386882E-002  0.13668639053254417        2.5508419285771737E-002
  0.66000000000000003        1.1840036720408516        2.1661157024793387       0.22956841138659320       -7.3944143456695949E-002  0.12956841138659314        2.0292263648455554E-002
  0.67000000000000004        1.1966836881060301        2.1049008687903763       0.22276676319893068       -7.3818244451735154E-002  0.12276676319893065        1.4990866786063844E-002
  0.68000000000000005        1.2113144758735441        2.0463667820069200       0.21626297577854670       -7.3729049712546485E-002  0.11626297577854672        9.6040272284848138E-003
  0.69000000000000006        1.2282976648115209        1.9903591682419657       0.21003990758244065       -7.3678117580017105E-002  0.11003990758244053        4.1315349898651439E-003
  0.70000000000000007        1.2481496356646968        1.9367346938775507       0.20408163265306120       -7.3667017913593230E-002  0.10408163265306114       -1.4268295282817067E-003


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=0-7-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   4.0000000000000001E-002   1.0020656414964426        1.0020656414964426        1.0022951572182695        1.0022951572182695     
   5.9999999999999998E-002   1.0041312829928850        1.0045903144365389        1.0048198301583660        1.0050493458801928     
   8.0000000000000002E-002   1.0061969244893276        1.0075740188202893        1.0082625659857700        1.0087215974294239     
  0.10000000000000001        1.0082625659857700        1.0105577232040395        1.0121643332568282        1.0133119118659628     
  0.12000000000000000        1.0096396603167317        1.0135414275877899        1.0165251319715400        1.0183612577461556     
  0.14000000000000001        1.0107872389258665        1.0162956162497132        1.0208859306862521        1.0240991507918293     
  0.16000000000000000        1.0112462703695204        1.0185907734679827        1.0252467294009640        1.0302960752811567     
  0.17999999999999999        1.0114757860913473        1.0206564149644251        1.0296075281156760        1.0367225154923112     
  0.20000000000000001        1.0110167546476934        1.0222630250172138        1.0337388111085610        1.0431489557034657     
  0.22000000000000000        1.0103282074822126        1.0231810879045216        1.0374110626577921        1.0498049116364472     
  0.23999999999999999        1.0089511131512510        1.0238696350700023        1.0408537984851962        1.0564608675694285     
  0.26000000000000001        1.0073445030984622        1.0240991507918293        1.0438375028689466        1.0628873077805829     
  0.28000000000000003        1.0055083773238467        1.0238696350700023        1.0465916915308699        1.0693137479917374     
  0.29999999999999999        1.0034427358274043        1.0234106036263484        1.0488868487491394        1.0757401882028919     
  0.32000000000000001        1.0009180628873078        1.0224925407390406        1.0509524902455818        1.0819371126922195     
  0.34000000000000002       0.99816387422538444        1.0213449621299060        1.0527886160201974        1.0883635529033739     
  0.35999999999999999       0.99540968556346110        1.0197383520771173        1.0543952260729861        1.0945604773927013     
  0.38000000000000000       0.99242598117971081        1.0179022263025017        1.0557723204039478        1.1007574018820290     
  0.40000000000000002       0.98967179251778747        1.0158365848060593        1.0571494147349094        1.1069543263713564     
  0.41999999999999998       0.98668808813403719        1.0135414275877899        1.0582969933440440        1.1136102823043379     
  0.44000000000000000       0.98393389947211385        1.0110167546476934        1.0592150562313518        1.1202662382373192     
  0.46000000000000002       0.98140922653201745        1.0082625659857700        1.0603626348404867        1.1276107413357814     
  0.47999999999999998       0.97934358503557495        1.0055083773238467        1.0615102134496213        1.1351847601560707     
  0.50000000000000000       0.97727794353913244        1.0025246729400965        1.0626577920587561        1.1439063575854946     
  0.52000000000000002       0.97544181776451688       0.99931145283451916        1.0642644021115446        1.1533165021803993     
  0.54000000000000004       0.97406472343355521       0.99632774845076888        1.0663300436079872        1.1641037411062658     
  0.56000000000000005       0.97245811338076660       0.99311452834519165        1.0688547165480835        1.1767271058067477     
  0.57999999999999996       0.97062198760615104       0.98990130823961442        1.0722974523754878        1.1914161120036721     
  0.59999999999999998       0.96832683038788159       0.98691760385586413        1.0768877668120267        1.2090888225843470     
  0.62000000000000000       0.96488409456047741       0.98393389947211385        1.0828551755795273        1.2306633004360799     
  0.64000000000000001       0.95937571723663073       0.98117971081019051        1.0911177415652973        1.2577461556116594     
  0.66000000000000003       0.95111315125086071       0.97865503787009411        1.1021344962129906        1.2921735138857011     
  0.68000000000000005       0.93894881799403263       0.97681891209547855        1.1170530181317420        1.3371585953637823     
  0.70000000000000007       0.92196465457883869       0.97567133348634383        1.1377094330961670        1.3979802616479229     


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=0-8-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   4.0000000000000001E-002   1.0018361257746156        1.0020656414964426        1.0020656414964426        1.0020656414964426     
   5.9999999999999998E-002   1.0036722515492311        1.0041312829928850        1.0043607987147121        1.0045903144365389     
   8.0000000000000002E-002   1.0055083773238467        1.0066559559329815        1.0073445030984622        1.0078035345421161     
  0.10000000000000001        1.0073445030984622        1.0094101445949049        1.0110167546476934        1.0119348175350011     
  0.12000000000000000        1.0084920817075971        1.0121643332568282        1.0149185219187515        1.0165251319715400     
  0.14000000000000001        1.0094101445949049        1.0144594904750976        1.0188202891898095        1.0218039935735599     
  0.16000000000000000        1.0096396603167317        1.0165251319715400        1.0227220564608677        1.0273123708974066     
  0.17999999999999999        1.0094101445949049        1.0181317420243288        1.0263943080100988        1.0328207482212532     
  0.20000000000000001        1.0087215974294239        1.0192793206334634        1.0298370438375029        1.0387881569887538     
  0.22000000000000000        1.0075740188202893        1.0199678677989443        1.0330502639430801        1.0445260500344273     
  0.23999999999999999        1.0059674087675006        1.0201973835207712        1.0360339683268305        1.0504934588019279     
  0.26000000000000001        1.0039017672710582        1.0199678677989443        1.0385586412669268        1.0562313518476016     
  0.28000000000000003        1.0013770943309617        1.0195088363552904        1.0406242827633694        1.0617397291714483     
  0.29999999999999999       0.99839338994721138        1.0183612577461556        1.0424604085379849        1.0674776222171218     
  0.32000000000000001       0.99495065411980721        1.0169841634151939        1.0440670185907734        1.0727564838191417     
  0.34000000000000002       0.99104888684874914        1.0149185219187515        1.0452145971999083        1.0782648611429884     
  0.35999999999999999       0.98691760385586413        1.0126233647004821        1.0461326600872161        1.0835437227450080     
  0.38000000000000000       0.98209777369749829        1.0098691760385587        1.0468212072526968        1.0888225843470278     
  0.40000000000000002       0.97681891209547855        1.0068854716548084        1.0470507229745238        1.0941014459490475     
  0.41999999999999998       0.97108101904980493        1.0034427358274043        1.0472802386963507        1.0996098232728941     
  0.44000000000000000       0.96488409456047741       0.99954096855634611        1.0472802386963507        1.1051182005967408     
  0.46000000000000002       0.95799862290566906       0.99518016984163415        1.0472802386963507        1.1110856093642414     
  0.47999999999999998       0.95065411980720682       0.99036033968326831        1.0470507229745238        1.1172825338535690     
  0.50000000000000000       0.94239155382143680       0.98531099380307552        1.0470507229745238        1.1243975212302042     
  0.52000000000000002       0.93321092494835900       0.97980261647922884        1.0468212072526968        1.1319715400504935     
  0.54000000000000004       0.92288271746614647       0.97383520771172827        1.0470507229745238        1.1409226532017442     
  0.56000000000000005       0.91094789993114533       0.96740876750057381        1.0475097544181777        1.1510213449621298     
  0.57999999999999996       0.89763598806518241       0.96052329584576546        1.0484278173054855        1.1631856782189580     
  0.59999999999999998       0.88202891898095015       0.95317879274730322        1.0502639430801011        1.1776451686940554     
  0.62000000000000000       0.86412669267844844       0.94560477392701403        1.0530181317420244        1.1955473949965572     
  0.64000000000000001       0.84324076199219644       0.93734220794124401        1.0573789304567363        1.2178104200137709     
  0.66000000000000003       0.81914161120036721       0.92907964195547399        1.0638053706678907        1.2462703695203121     
  0.68000000000000005       0.79182924030296076       0.92035804452605008        1.0729859995409685        1.2834519164562772     
  0.70000000000000007       0.76084461785632318       0.91163644709662617        1.0867569428505852        1.3334863438145512     


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=1-2-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   4.0000000000000001E-002   1.0013770943309617        1.0013770943309617        1.0013770943309617        1.0016066100527887     
   5.9999999999999998E-002   1.0027541886619233        1.0029837043837504        1.0032132201055772        1.0032132201055772     
   8.0000000000000002E-002   1.0039017672710582        1.0048198301583660        1.0055083773238467        1.0057378930456737     
  0.10000000000000001        1.0050493458801928        1.0068854716548084        1.0080330502639432        1.0087215974294239     
  0.12000000000000000        1.0057378930456737        1.0087215974294239        1.0107872389258665        1.0121643332568282     
  0.14000000000000001        1.0059674087675006        1.0100986917603856        1.0135414275877899        1.0158365848060593     
  0.16000000000000000        1.0057378930456737        1.0114757860913473        1.0162956162497132        1.0199678677989443     
  0.17999999999999999        1.0050493458801928        1.0121643332568282        1.0188202891898095        1.0240991507918293     
  0.20000000000000001        1.0036722515492311        1.0123938489786550        1.0211154464080789        1.0282304337847143     
  0.22000000000000000        1.0016066100527887        1.0123938489786550        1.0231810879045216        1.0323617167775994     
  0.23999999999999999       0.99908193711269222        1.0117053018131743        1.0247876979573101        1.0364929997704844     
  0.26000000000000001       0.99586871700711499        1.0105577232040395        1.0259352765664449        1.0403947670415423     
  0.28000000000000003       0.99196694973605692        1.0089511131512510        1.0268533394537527        1.0440670185907734     
  0.29999999999999999       0.98714711957769108        1.0066559559329815        1.0273123708974066        1.0477392701400046     
  0.32000000000000001       0.98140922653201745        1.0039017672710582        1.0273123708974066        1.0511820059674089     
  0.34000000000000002       0.97475327059903605        1.0004590314436539        1.0270828551755795        1.0546247417948129     
  0.35999999999999999       0.96717925177874686       0.99632774845076888        1.0263943080100988        1.0578379619003901     
  0.38000000000000000       0.95822813862749601       0.99150791829240303        1.0252467294009640        1.0608216662841405     
  0.40000000000000002       0.94789993114528348       0.98622905669038330        1.0238696350700023        1.0638053706678907     
  0.41999999999999998       0.93619462933210928       0.98003213220105578        1.0220335092953867        1.0667890750516411     
  0.44000000000000000       0.92242368602249258       0.97291714482442049        1.0197383520771173        1.0695432637135645     
  0.46000000000000002       0.90704613266008727       0.96511361028230436        1.0169841634151939        1.0725269680973146     
  0.47999999999999998       0.88937342207941239       0.95639201285288045        1.0140004590314438        1.0757401882028919     
  0.50000000000000000       0.86917603855864123       0.94675235253614876        1.0107872389258665        1.0789534083084691     
  0.52000000000000002       0.84668349781960062       0.93596511361028234        1.0071149873766354        1.0826256598577002     
  0.54000000000000004       0.82143676841863666       0.92403029607528120        1.0032132201055772        1.0869864585724123     
  0.56000000000000005       0.79343585035574937       0.91117741565297228       0.99908193711269222        1.0920358044526051     
  0.57999999999999996       0.76268074363093874       0.89694744089970158       0.99495065411980721        1.0982327289419325     
  0.59999999999999998       0.72963047968785866       0.88156988753729626       0.99081937112692220        1.1058067477622218     
  0.62000000000000000       0.69428505852650901       0.86504475556575622       0.98668808813403719        1.1154464080789535     
  0.64000000000000001       0.65710351159054392       0.84737204498508145       0.98324535230663301        1.1278402570576085     
  0.66000000000000003       0.61854487032361716       0.82855175579527196       0.98049116364470967        1.1439063575854946     
  0.68000000000000005       0.57929768189120956       0.80858388799632774       0.97888455359192106        1.1654808354372275     
  0.70000000000000007       0.54005049345880196       0.78815698875372964       0.97911406931374800        1.1943998163874225     


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=1-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   4.0000000000000001E-002   1.0016066100527887        1.0016066100527887        1.0016066100527887        1.0016066100527887     
   5.9999999999999998E-002   1.0029837043837504        1.0034427358274043        1.0036722515492311        1.0039017672710582     
   8.0000000000000002E-002   1.0045903144365389        1.0055083773238467        1.0061969244893276        1.0066559559329815     
  0.10000000000000001        1.0059674087675006        1.0078035345421161        1.0091806288730778        1.0100986917603856     
  0.12000000000000000        1.0068854716548084        1.0100986917603856        1.0123938489786550        1.0140004590314438     
  0.14000000000000001        1.0073445030984622        1.0119348175350011        1.0156070690842323        1.0183612577461556     
  0.16000000000000000        1.0073445030984622        1.0135414275877899        1.0188202891898095        1.0227220564608677     
  0.17999999999999999        1.0066559559329815        1.0144594904750976        1.0218039935735599        1.0275418866192334     
  0.20000000000000001        1.0057378930456737        1.0151480376405784        1.0245581822354832        1.0323617167775994     
  0.22000000000000000        1.0041312829928850        1.0153775533624054        1.0270828551755795        1.0371815469359651     
  0.23999999999999999        1.0018361257746156        1.0151480376405784        1.0291484966720221        1.0420013770943310     
  0.26000000000000001       0.99908193711269222        1.0142299747532706        1.0309846224466377        1.0465916915308699     
  0.28000000000000003       0.99563920128528804        1.0130823961441360        1.0323617167775994        1.0511820059674089     
  0.29999999999999999       0.99173743401422998        1.0112462703695204        1.0335092953867340        1.0557723204039478     
  0.32000000000000001       0.98691760385586413        1.0089511131512510        1.0339683268303879        1.0599036033968328     
  0.34000000000000002       0.98140922653201745        1.0061969244893276        1.0344273582740418        1.0640348863897178     
  0.35999999999999999       0.97498278632086299        1.0027541886619233        1.0341978425522149        1.0681661693826028     
  0.38000000000000000       0.96763828322240075       0.99885242139086527        1.0339683268303879        1.0720679366536607     
  0.40000000000000002       0.95937571723663073       0.99449162267615332        1.0330502639430801        1.0759697039247189     
  0.41999999999999998       0.94973605691989904       0.98921276107413358        1.0321322010557723        1.0798714711957769     
  0.44000000000000000       0.93894881799403263       0.98347486802845996        1.0307551067248106        1.0837732384668350     
  0.46000000000000002       0.92678448473720454       0.97704842781730550        1.0291484966720221        1.0879045214597201     
  0.47999999999999998       0.91301354142758784       0.96993344044067020        1.0273123708974066        1.0922653201744319     
  0.50000000000000000       0.89717695662152852       0.96190039017672713        1.0250172136791371        1.0970851503327979     
  0.52000000000000002       0.87927473031902681       0.95317879274730322        1.0229515721826945        1.1023640119348175     
  0.54000000000000004       0.85930686252008259       0.94353913243057153        1.0206564149644251        1.1085609364241451     
  0.56000000000000005       0.83681432178104198       0.93298140922653205        1.0183612577461556        1.1156759238007803     
  0.57999999999999996       0.81179710810190497       0.92173513885701175        1.0160661005278862        1.1239384897865503     
  0.59999999999999998       0.78402570576084463       0.90934128987835672        1.0142299747532706        1.1342666972687629     
  0.62000000000000000       0.75372963047968788       0.89579986229056685        1.0126233647004821        1.1471195776910719     
  0.64000000000000001       0.72090888225843475       0.88156988753729626        1.0121643332568282        1.1631856782189580     
  0.66000000000000003       0.68579297681891205       0.86642184989671789        1.0128528804223089        1.1840716089052099     
  0.68000000000000005       0.64907046132660084       0.85035574936883174        1.0151480376405784        1.2113839798026165     
  0.70000000000000007       0.61120036722515492       0.83383061739729170        1.0204268992425982        1.2481064952949277     


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=10-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0002295157218271        1.0002295157218271        1.0002295157218271        1.0002295157218271     
   4.0000000000000001E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   5.9999999999999998E-002   1.0009180628873078        1.0011475786091348        1.0011475786091348        1.0011475786091348     
   8.0000000000000002E-002   1.0011475786091348        1.0016066100527887        1.0020656414964426        1.0020656414964426     
  0.10000000000000001        1.0013770943309617        1.0022951572182695        1.0027541886619233        1.0032132201055772     
  0.12000000000000000        1.0009180628873078        1.0025246729400965        1.0036722515492311        1.0043607987147121     
  0.14000000000000001        1.0002295157218271        1.0025246729400965        1.0043607987147121        1.0057378930456737     
  0.16000000000000000       0.99885242139086527        1.0022951572182695        1.0050493458801928        1.0071149873766354     
  0.17999999999999999       0.99701629561624971        1.0016066100527887        1.0055083773238467        1.0082625659857700     
  0.20000000000000001       0.99449162267615332        1.0004590314436539        1.0055083773238467        1.0094101445949049     
  0.22000000000000000       0.99104888684874914       0.99885242139086527        1.0052788616020198        1.0105577232040395     
  0.23999999999999999       0.98691760385586413       0.99655726417259582        1.0048198301583660        1.0114757860913473     
  0.26000000000000001       0.98163874225384440       0.99380307551067248        1.0036722515492311        1.0121643332568282     
  0.28000000000000003       0.97521230204268994       0.99013082396144136        1.0022951572182695        1.0126233647004821     
  0.29999999999999999       0.96740876750057381       0.98599954096855635        1.0004590314436539        1.0128528804223089     
  0.32000000000000001       0.95799862290566906       0.98072067936653662       0.99816387422538444        1.0128528804223089     
  0.34000000000000002       0.94698186825797570       0.97475327059903605       0.99518016984163415        1.0123938489786550     
  0.35999999999999999       0.93366995639201289       0.96786779894422770       0.99173743401422998        1.0119348175350011     
  0.38000000000000000       0.91829240302960757       0.95983474868028462       0.98760615102134497        1.0110167546476934     
  0.40000000000000002       0.90016066100527892       0.95042460408537988       0.98278632086297912        1.0098691760385587     
  0.41999999999999998       0.87927473031902681       0.94009639660316735       0.97750745926095939        1.0082625659857700     
  0.44000000000000000       0.85517557952719758       0.92816157906816621       0.97131053477163187        1.0064264402111545     
  0.46000000000000002       0.82786320862979113       0.91484966720220340       0.96442506311682352        1.0043607987147121     
  0.47999999999999998       0.79710810190498049       0.89970162956162492       0.95685104429653434        1.0020656414964426     
  0.50000000000000000       0.76313977507459263       0.88317649759008487       0.94835896258893737       0.99931145283451916     
  0.52000000000000002       0.72595822813862754       0.86481523984392927       0.93917833371585957       0.99655726417259582     
  0.54000000000000004       0.68625200826256594       0.84484737204498506       0.92907964195547399       0.99357355978884554     
  0.56000000000000005       0.64425063116823500       0.82304337847142528       0.91806288730778063       0.99058985540509525     
  0.57999999999999996       0.60087215974294239       0.79940325912324994       0.90635758549460643       0.98737663529951802     
  0.59999999999999998       0.55703465687399589       0.77438604544411294       0.89350470507229740       0.98462244663759468     
  0.62000000000000000       0.51319715400504939       0.74753270599036037       0.88019279320633459       0.98209777369749829     
  0.64000000000000001       0.47027771402341062       0.71953178792747308       0.86619233417489094       0.98003213220105578     
  0.66000000000000003       0.42919439981638741       0.69038329125545095       0.85150332797796646       0.97911406931374800     
  0.68000000000000005       0.39017672710580675       0.66031673169612115       0.83635529033738809       0.97980261647922884     
  0.70000000000000007       0.35391324305714944       0.62956162497131052       0.82120725269680972       0.98278632086297912     


==> Data-Plot_N-E=5-nub=0-1-delta_custom-delta=2-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0002295157218271        1.0002295157218271        1.0002295157218271        1.0002295157218271     
   4.0000000000000001E-002   1.0009180628873078        1.0009180628873078        1.0011475786091348        1.0011475786091348     
   5.9999999999999998E-002   1.0018361257746156        1.0020656414964426        1.0022951572182695        1.0022951572182695     
   8.0000000000000002E-002   1.0027541886619233        1.0034427358274043        1.0039017672710582        1.0041312829928850     
  0.10000000000000001        1.0034427358274043        1.0048198301583660        1.0057378930456737        1.0061969244893276     
  0.12000000000000000        1.0036722515492311        1.0059674087675006        1.0075740188202893        1.0087215974294239     
  0.14000000000000001        1.0034427358274043        1.0066559559329815        1.0094101445949049        1.0112462703695204     
  0.16000000000000000        1.0027541886619233        1.0073445030984622        1.0112462703695204        1.0140004590314438     
  0.17999999999999999        1.0013770943309617        1.0073445030984622        1.0128528804223089        1.0169841634151939     
  0.20000000000000001       0.99954096855634611        1.0071149873766354        1.0140004590314438        1.0197383520771173     
  0.22000000000000000       0.99678677989442277        1.0061969244893276        1.0151480376405784        1.0224925407390406     
  0.23999999999999999       0.99357355978884554        1.0048198301583660        1.0156070690842323        1.0250172136791371     
  0.26000000000000001       0.98944227679596053        1.0029837043837504        1.0158365848060593        1.0275418866192334     
  0.28000000000000003       0.98416341519394079        1.0004590314436539        1.0158365848060593        1.0298370438375029     
  0.29999999999999999       0.97819600642644022       0.99724581133807666        1.0151480376405784        1.0319026853339455     
  0.32000000000000001       0.97085150332797798       0.99334404406701859        1.0142299747532706        1.0339683268303879     
  0.34000000000000002       0.96212990589855407       0.98875372963047969        1.0126233647004821        1.0355749368831766     
  0.35999999999999999       0.95180169841634155       0.98324535230663301        1.0105577232040395        1.0369520312141383     
  0.38000000000000000       0.93963736515951346       0.97704842781730550        1.0082625659857700        1.0383291255450999     
  0.40000000000000002       0.92563690612806981       0.96993344044067020        1.0052788616020198        1.0392471884324077     
  0.41999999999999998       0.90957080560018366       0.96167087445490018        1.0016066100527887        1.0401652513197155     
  0.44000000000000000       0.89075051641037406       0.95226072985999544       0.99770484278173055        1.0410833142070233     
  0.46000000000000002       0.86940555428046817       0.94193252237778291       0.99311452834519165        1.0415423456506772     
  0.47999999999999998       0.84507688776681200       0.93022722056460871       0.98783566674317191        1.0422308928161579     
  0.50000000000000000       0.81776451686940554       0.91714482442047285       0.98209777369749829        1.0426899242598118     
  0.52000000000000002       0.78746844158824880       0.90268533394537531       0.97590084920817077        1.0433784714252927     
  0.54000000000000004       0.75441817764516872       0.88684874913931599       0.96901537755336242        1.0442965343126005     
  0.56000000000000005       0.71838420931833835       0.86963507000229512       0.96167087445490018        1.0456736286435622     
  0.57999999999999996       0.68028459949506537       0.85058526509065868       0.95386733991278405        1.0472802386963507     
  0.59999999999999998       0.64011934817534999       0.83015836584806058       0.94537525820518709        1.0500344273582740     
  0.62000000000000000       0.59903603396832683       0.80835437227450080       0.93688317649759012        1.0537066789075051     
  0.64000000000000001       0.55726417259582284       0.78517328436997935       0.92793206334633926        1.0592150562313518     
  0.66000000000000003       0.51595134266697273       0.76061510213449623       0.91921046591691535        1.0667890750516411     
  0.68000000000000005       0.47555657562543036       0.73490934128987839       0.91071838420931839        1.0778058296993345     
  0.70000000000000007       0.43676841863667659       0.70874454900160666       0.90314436538902920        1.0936424145053936     


==> Data-Plot_N-E_custom-E=0-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0002778549597111        1.0002778549597111        1.0002778549597111        1.0002778549597111     
   4.0000000000000001E-002   1.0011114198388442        1.0011114198388442        1.0011114198388442        1.0011114198388442     
   5.9999999999999998E-002   1.0016671297582662        1.0022228396776882        1.0022228396776882        1.0025006946373993     
   8.0000000000000002E-002   1.0022228396776882        1.0030564045568213        1.0036121144762433        1.0038899694359544     
  0.10000000000000001        1.0022228396776882        1.0038899694359544        1.0052792442345095        1.0058349541539315     
  0.12000000000000000        1.0016671297582662        1.0044456793553764        1.0066685190330646        1.0080577938316200     
  0.14000000000000001        1.0002778549597111        1.0044456793553764        1.0077799388719089        1.0100027785495971     
  0.16000000000000000       0.99833287024173378        1.0036121144762433        1.0086135037510420        1.0119477632675744     
  0.17999999999999999       0.99555432064462346        1.0025006946373993        1.0088913587107531        1.0138927479855515     
  0.20000000000000001       0.99222006112809114        1.0002778549597111        1.0086135037510420        1.0152820227841066     
  0.22000000000000000       0.98805223673242570       0.99749930536260067        1.0077799388719089        1.0163934426229508     
  0.23999999999999999       0.98305084745762716       0.99416504584606835        1.0061128091136426        1.0169491525423728     
  0.26000000000000001       0.97721589330369552       0.98999722145040292        1.0038899694359544        1.0172270075020839     
  0.28000000000000003       0.97082522923034176       0.98499583217560438        1.0008335648791331        1.0166712975826619     
  0.29999999999999999       0.96332314531814389       0.97916087802167273       0.99722145040288968        1.0155598777438177     
  0.32000000000000001       0.95526535148652403       0.97249235898860797       0.99277577104751324        1.0138927479855515     
  0.34000000000000002       0.94637399277577106       0.96526813003612111       0.98777438177271459        1.0116699083078633     
  0.35999999999999999       0.93664906918588497       0.95721033620450124       0.98193942761878295        1.0086135037510420     
  0.38000000000000000       0.92609058071686579       0.94831897749374827       0.97499305362600719        1.0047235343150875     
  0.40000000000000002       0.91442067240900249       0.93859405390386219       0.96776882467352043        1.0002778549597111     
  0.41999999999999998       0.90219505418171719       0.92803556543484300       0.95943317588218946       0.99499861072520146     
  0.44000000000000000       0.88913587107529868       0.91636565712697970       0.95026396221172549       0.98916365657126981     
  0.46000000000000002       0.87496526813003617       0.90414003889969441       0.94026118366212841       0.98249513753820505     
  0.47999999999999998       0.85996110030564044       0.89080300083356490       0.92942484023339822       0.97499305362600719     
  0.50000000000000000       0.84412336760211171       0.87691025284801338       0.91775493192553492       0.96665740483467633     
  0.52000000000000002       0.82745207001944987       0.86190608502361765       0.90525145873853852       0.95748819116421224     
  0.54000000000000004       0.80966935259794393       0.84579049736037792       0.89191442067240900       0.94748541261461516     
  0.56000000000000005       0.79105307029730476       0.82884134481800498       0.87746596276743538       0.93664906918588497     
  0.57999999999999996       0.77132536815782160       0.81105862739649903       0.86218393998332865       0.92470130591831068     
  0.59999999999999998       0.75076410113920533       0.79216449013614898       0.84579049736037792       0.91219783273131427     
  0.62000000000000000       0.72909141428174495       0.77215893303695471       0.82856348985829398       0.89858293970547376     
  0.64000000000000001       0.70658516254515147       0.75131981105862744       0.81022506251736592       0.88385662684078914     
  0.66000000000000003       0.68296749096971376       0.72936926924145595       0.79077521533759376       0.86857460405668241     
  0.68000000000000005       0.65823839955543206       0.70630730758544036       0.77021394831897749       0.85190330647402057     
  0.70000000000000007       0.63239788830230614       0.68213392609058077       0.74881911642122811       0.83439844401222563     


==> Data-Plot_N-E_custom-E=1-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0005351886540006        1.0005351886540006        1.0005351886540006        1.0005351886540006     
   4.0000000000000001E-002   1.0010703773080010        1.0013379716350013        1.0013379716350013        1.0013379716350013     
   5.9999999999999998E-002   1.0021407546160022        1.0024083489430025        1.0026759432700028        1.0026759432700028     
   8.0000000000000002E-002   1.0026759432700028        1.0037463205780037        1.0042815092320043        1.0045491035590046     
  0.10000000000000001        1.0029435375970031        1.0048166978860049        1.0058870751940059        1.0066898581750068     
  0.12000000000000000        1.0026759432700028        1.0056194808670056        1.0077602354830077        1.0090982071180090     
  0.14000000000000001        1.0016055659620016        1.0058870751940059        1.0093658014450093        1.0115065560610115     
  0.16000000000000000        1.0000000000000000        1.0056194808670056        1.0104361787530105        1.0141824993310142     
  0.17999999999999999       0.99785924538399784        1.0048166978860049        1.0112389617340112        1.0163232539470164     
  0.20000000000000001       0.99491570778699490        1.0032111319240031        1.0115065560610115        1.0184640085630186     
  0.22000000000000000       0.99116938720899117        1.0010703773080010        1.0112389617340112        1.0203371688520204     
  0.23999999999999999       0.98662028364998666       0.99812683971099814        1.0104361787530105        1.0216751404870217     
  0.26000000000000001       0.98153599143698156       0.99464811345999460        1.0090982071180090        1.0227455177950227     
  0.28000000000000003       0.97564891624297567       0.99036660422799039        1.0069574525020069        1.0232807064490232     
  0.29999999999999999       0.96895905806796900       0.98528231201498528        1.0040139149050040        1.0230131121220229     
  0.32000000000000001       0.96146641691196144       0.97966283114797970        1.0005351886540006        1.0224779234680226     
  0.34000000000000002       0.95317099277495321       0.97297297297297303       0.99652127374899657        1.0214075461600214     
  0.35999999999999999       0.94434037998394438       0.96574792614396576       0.99170457586299166        1.0195343858710195     
  0.38000000000000000       0.93443938988493447       0.95798769066095801       0.98608509499598607        1.0171260369280171     
  0.40000000000000002       0.92373561680492378       0.94915707786994918       0.97966283114797970        1.0141824993310142     
  0.41999999999999998       0.91222906074391219       0.93952368209793957       0.97270537864597273        1.0104361787530105     
  0.44000000000000000       0.89965212737489964       0.92935509767192936       0.96494514316296498        1.0061546695210062     
  0.46000000000000002       0.88627241102488630       0.91811613593791808       0.95664971902595664        1.0013379716350013     
  0.47999999999999998       0.87208991169387207       0.90607439122290612       0.94728391758094732       0.99571849076799568     
  0.50000000000000000       0.85656944072785657       0.89322986352689326       0.93738292748193741       0.98956382124698961     
  0.52000000000000002       0.84024618678084029       0.87931495852287933       0.92667915440192672       0.98287396307198283     
  0.54000000000000004       0.82285255552582282       0.86486486486486491       0.91490500401391495       0.97538132191597537     
  0.56000000000000005       0.80438854696280437       0.84907679957184912       0.90259566497190258       0.96708589777896714     
  0.57999999999999996       0.78485416109178485       0.83275354562483273       0.88948354294888954       0.95852287931495850     
  0.59999999999999998       0.76424939791276425       0.81509232004281507       0.87556863794487561       0.94915707786994918     
  0.62000000000000000       0.74230666309874227       0.79662831147979662       0.86058335563286059       0.93925608777093927     
  0.64000000000000001       0.71902595664971902       0.77736151993577740       0.84506288466684509       0.92881990901792877     
  0.66000000000000003       0.69467487289269469       0.75675675675675680       0.82847203639282851       0.91784854161091789     
  0.68000000000000005       0.66925341182766929       0.73534921059673530       0.81134599946481134       0.90634198554990630     
  0.70000000000000007       0.64249397912764250       0.71313888145571314       0.79341717955579338       0.89483542948889483     


==> Data-Plot_N-E_custom-E=10-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0007507507507507        1.0007507507507507        1.0007507507507507        1.0007507507507507     
   4.0000000000000001E-002   1.0024399399399400        1.0024399399399400        1.0026276276276276        1.0026276276276276     
   5.9999999999999998E-002   1.0048798798798799        1.0052552552552552        1.0056306306306306        1.0056306306306306     
   8.0000000000000002E-002   1.0076951951951951        1.0088213213213213        1.0095720720720720        1.0099474474474475     
  0.10000000000000001        1.0105105105105106        1.0127627627627627        1.0142642642642643        1.0152027027027026     
  0.12000000000000000        1.0133258258258258        1.0168918918918919        1.0197072072072073        1.0213963963963963     
  0.14000000000000001        1.0157657657657657        1.0210210210210211        1.0255255255255256        1.0285285285285286     
  0.16000000000000000        1.0180180180180181        1.0251501501501501        1.0315315315315314        1.0362237237237237     
  0.17999999999999999        1.0200825825825826        1.0292792792792793        1.0379129129129130        1.0446696696696696     
  0.20000000000000001        1.0215840840840842        1.0332207207207207        1.0444819819819819        1.0536786786786787     
  0.22000000000000000        1.0228978978978980        1.0369744744744744        1.0510510510510511        1.0632507507507507     
  0.23999999999999999        1.0238363363363363        1.0405405405405406        1.0578078078078077        1.0731981981981982     
  0.26000000000000001        1.0243993993993994        1.0439189189189189        1.0645645645645645        1.0838963963963963     
  0.28000000000000003        1.0242117117117118        1.0471096096096095        1.0715090090090089        1.0949699699699700     
  0.29999999999999999        1.0234609609609611        1.0501126126126126        1.0784534534534536        1.1067942942942943     
  0.32000000000000001        1.0219594594594594        1.0531156156156156        1.0857732732732732        1.1191816816816818     
  0.34000000000000002        1.0193318318318318        1.0557432432432432        1.0932807807807807        1.1325075075075075     
  0.35999999999999999        1.0155780780780781        1.0581831831831832        1.1011636636636637        1.1465840840840842     
  0.38000000000000000        1.0101351351351351        1.0602477477477477        1.1094219219219219        1.1617867867867868     
  0.40000000000000002        1.0030030030030030        1.0619369369369369        1.1180555555555556        1.1784909909909911     
  0.41999999999999998       0.99343093093093093        1.0632507507507507        1.1274399399399400        1.1966966966966968     
  0.44000000000000000       0.98123123123123124        1.0640015015015014        1.1373873873873874        1.2167792792792793     
  0.46000000000000002       0.96565315315315314        1.0641891891891893        1.1482732732732732        1.2394894894894894     
  0.47999999999999998       0.94632132132132130        1.0636261261261262        1.1602852852852852        1.2650150150150150     
  0.50000000000000000       0.92286036036036034        1.0623123123123124        1.1734234234234233        1.2942942942942943     
  0.52000000000000002       0.89451951951951947        1.0596846846846846        1.1884384384384385        1.3286411411411412     
  0.54000000000000004       0.86148648648648651        1.0559309309309308        1.2053303303303304        1.3689939939939939     
  0.56000000000000005       0.82357357357357353        1.0508633633633633        1.2248498498498499        1.4177927927927927     
  0.57999999999999996       0.78115615615615619        1.0441066066066067        1.2479354354354355        1.4780405405405406     
  0.59999999999999998       0.73479729729729726        1.0354729729729730        1.2753378378378379        1.5544294294294294     
  0.62000000000000000       0.68562312312312312        1.0251501501501501        1.3087462462462462        1.6546546546546546     
  0.64000000000000001       0.63438438438438438        1.0127627627627627        1.3506006006006006        1.7931681681681682     
  0.66000000000000003       0.58277027027027029       0.99887387387387383        1.4042792792792793        1.9996246246246245     
  0.68000000000000005       0.53153153153153154       0.98329579579579585        1.4763513513513513        2.3551051051051051     
  0.70000000000000007       0.48216966966966968       0.96677927927927931        1.5775150150150150        3.3196321321321323     


==> Data-Plot_N-E_custom-E=3-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0002479543763947        1.0002479543763947        1.0002479543763947        1.0002479543763947     
   4.0000000000000001E-002   1.0012397718819737        1.0012397718819737        1.0012397718819737        1.0014877262583683     
   5.9999999999999998E-002   1.0024795437639473        1.0027274981403422        1.0029754525167369        1.0032234068931316     
   8.0000000000000002E-002   1.0034713612695263        1.0044631787751053        1.0049590875278949        1.0054549962806842     
  0.10000000000000001        1.0042152243987106        1.0061988594098685        1.0074386312918422        1.0081824944210265     
  0.12000000000000000        1.0047111331515002        1.0076865856682371        1.0099181750557897        1.0114059013141581     
  0.14000000000000001        1.0042152243987106        1.0086784031738161        1.0121497644433424        1.0146293082072899     
  0.16000000000000000        1.0034713612695263        1.0091743119266054        1.0143813538308950        1.0181006694768162     
  0.17999999999999999        1.0019836350111579        1.0094222663030001        1.0163649888420530        1.0215720307463427     
  0.20000000000000001        1.0000000000000000        1.0089263575502108        1.0178527151004215        1.0250433920158690     
  0.22000000000000000       0.99727250185965788        1.0079345400446318        1.0188445326060005        1.0282667989090006     
  0.23999999999999999       0.99404909496652616        1.0061988594098685        1.0193404413587899        1.0314902058021325     
  0.26000000000000001       0.99008182494421026        1.0039672700223159        1.0195883957351848        1.0342177039424745     
  0.28000000000000003       0.98537069179271020        1.0012397718819737        1.0190924869823952        1.0364492933300273     
  0.29999999999999999       0.97991569551202584       0.99776841061244737        1.0181006694768162        1.0386808827175800     
  0.32000000000000001       0.97396479047855200       0.99380114059013147        1.0166129432184479        1.0404165633523432     
  0.34000000000000002       0.96702206793949919       0.98909000743863129        1.0146293082072899        1.0416563352343169     
  0.35999999999999999       0.95933548227126209       0.98363501115794694        1.0119018100669477        1.0426481527398959     
  0.38000000000000000       0.95090503347384081       0.97768410612447310        1.0089263575502108        1.0431440614926852     
  0.40000000000000002       0.94148276717084056       0.97098933796181508        1.0052070419042896        1.0433920158690801     
  0.41999999999999998       0.93131663773865614       0.96355070666997278        1.0009918175055790        1.0431440614926852     
  0.44000000000000000       0.91991073642449794       0.95561616662534099       0.99628068435407890        1.0426481527398959     
  0.46000000000000002       0.90751301760476077       0.94668980907513023       0.99107364244978924        1.0419042896107116     
  0.47999999999999998       0.89387552690304983       0.93701958839573518       0.98512273741631540        1.0409124721051326     
  0.50000000000000000       0.87875030994297054       0.92660550458715596       0.97892387800644687        1.0396727002231589     
  0.52000000000000002       0.86238532110091748       0.91544755764939256       0.97198115546739405        1.0381849739647904     
  0.54000000000000004       0.84453260600049596       0.90329779320605008       0.96454252417555175        1.0366972477064220     
  0.56000000000000005       0.82519216464170597       0.89015621125712874       0.95685593850731465        1.0352095214480534     
  0.57999999999999996       0.80386808827175804       0.87651872055541780       0.94867344408628818        1.0337217951896851     
  0.59999999999999998       0.78080833126704685       0.86164145797173319       0.93999504091247210        1.0327299776841061     
  0.62000000000000000       0.75601289362757251       0.84577237788246962       0.93106868336226134        1.0319861145549218     
  0.64000000000000001       0.72948177535333503       0.82915943466402187       0.92189437143565589        1.0322340689313165     
  0.66000000000000003       0.70096702206793948       0.81180262831638983       0.91272005950905033        1.0334738408132904     
  0.68000000000000005       0.67121249690057028       0.79345400446317882       0.90354574758244488        1.0366972477064220     
  0.70000000000000007       0.63972229109843792       0.77411356310438884       0.89511529878502361        1.0424001983635012     


==> Data-Plot_N-E_custom-E=5-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004590314436539        1.0004590314436539        1.0004590314436539        1.0004590314436539     
   4.0000000000000001E-002   1.0016066100527887        1.0016066100527887        1.0016066100527887        1.0016066100527887     
   5.9999999999999998E-002   1.0029837043837504        1.0034427358274043        1.0036722515492311        1.0039017672710582     
   8.0000000000000002E-002   1.0045903144365389        1.0055083773238467        1.0061969244893276        1.0066559559329815     
  0.10000000000000001        1.0059674087675006        1.0078035345421161        1.0091806288730778        1.0100986917603856     
  0.12000000000000000        1.0068854716548084        1.0100986917603856        1.0123938489786550        1.0140004590314438     
  0.14000000000000001        1.0073445030984622        1.0119348175350011        1.0156070690842323        1.0183612577461556     
  0.16000000000000000        1.0073445030984622        1.0135414275877899        1.0188202891898095        1.0227220564608677     
  0.17999999999999999        1.0066559559329815        1.0144594904750976        1.0218039935735599        1.0275418866192334     
  0.20000000000000001        1.0057378930456737        1.0151480376405784        1.0245581822354832        1.0323617167775994     
  0.22000000000000000        1.0041312829928850        1.0153775533624054        1.0270828551755795        1.0371815469359651     
  0.23999999999999999        1.0018361257746156        1.0151480376405784        1.0291484966720221        1.0420013770943310     
  0.26000000000000001       0.99908193711269222        1.0142299747532706        1.0309846224466377        1.0465916915308699     
  0.28000000000000003       0.99563920128528804        1.0130823961441360        1.0323617167775994        1.0511820059674089     
  0.29999999999999999       0.99173743401422998        1.0112462703695204        1.0335092953867340        1.0557723204039478     
  0.32000000000000001       0.98691760385586413        1.0089511131512510        1.0339683268303879        1.0599036033968328     
  0.34000000000000002       0.98140922653201745        1.0061969244893276        1.0344273582740418        1.0640348863897178     
  0.35999999999999999       0.97498278632086299        1.0027541886619233        1.0341978425522149        1.0681661693826028     
  0.38000000000000000       0.96763828322240075       0.99885242139086527        1.0339683268303879        1.0720679366536607     
  0.40000000000000002       0.95937571723663073       0.99449162267615332        1.0330502639430801        1.0759697039247189     
  0.41999999999999998       0.94973605691989904       0.98921276107413358        1.0321322010557723        1.0798714711957769     
  0.44000000000000000       0.93894881799403263       0.98347486802845996        1.0307551067248106        1.0837732384668350     
  0.46000000000000002       0.92678448473720454       0.97704842781730550        1.0291484966720221        1.0879045214597201     
  0.47999999999999998       0.91301354142758784       0.96993344044067020        1.0273123708974066        1.0922653201744319     
  0.50000000000000000       0.89717695662152852       0.96190039017672713        1.0250172136791371        1.0970851503327979     
  0.52000000000000002       0.87927473031902681       0.95317879274730322        1.0229515721826945        1.1023640119348175     
  0.54000000000000004       0.85930686252008259       0.94353913243057153        1.0206564149644251        1.1085609364241451     
  0.56000000000000005       0.83681432178104198       0.93298140922653205        1.0183612577461556        1.1156759238007803     
  0.57999999999999996       0.81179710810190497       0.92173513885701175        1.0160661005278862        1.1239384897865503     
  0.59999999999999998       0.78402570576084463       0.90934128987835672        1.0142299747532706        1.1342666972687629     
  0.62000000000000000       0.75372963047968788       0.89579986229056685        1.0126233647004821        1.1471195776910719     
  0.64000000000000001       0.72090888225843475       0.88156988753729626        1.0121643332568282        1.1631856782189580     
  0.66000000000000003       0.68579297681891205       0.86642184989671789        1.0128528804223089        1.1840716089052099     
  0.68000000000000005       0.64907046132660084       0.85035574936883174        1.0151480376405784        1.2113839798026165     
  0.70000000000000007       0.61120036722515492       0.83383061739729170        1.0204268992425982        1.2481064952949277     


==> Data-Plot_N-E_custom-E=7-Res-global.txt <==
   1.0000000000000000E-004   1.0000000000000000        1.0000000000000000        1.0000000000000000        1.0000000000000000     
   2.0000000000000000E-002   1.0004241781548251        1.0004241781548251        1.0004241781548251        1.0004241781548251     
   4.0000000000000001E-002   1.0019088016967126        1.0019088016967126        1.0019088016967126        1.0019088016967126     
   5.9999999999999998E-002   1.0036055143160127        1.0040296924708378        1.0044538706256627        1.0044538706256627     
   8.0000000000000002E-002   1.0057264050901378        1.0067868504772004        1.0074231177094379        1.0078472958642630     
  0.10000000000000001        1.0076352067868504        1.0097560975609756        1.0110286320254507        1.0118769883351006     
  0.12000000000000000        1.0093319194061505        1.0125132555673382        1.0150583244962885        1.0167550371155885     
  0.14000000000000001        1.0103923647932131        1.0152704135737010        1.0193001060445388        1.0220572640509014     
  0.16000000000000000        1.0112407211028631        1.0178154825026511        1.0235418875927891        1.0277836691410391     
  0.17999999999999999        1.0116648992576882        1.0199363732767763        1.0277836691410391        1.0339342523860022     
  0.20000000000000001        1.0116648992576882        1.0218451749734889        1.0320254506892894        1.0402969247083775     
  0.22000000000000000        1.0112407211028631        1.0233297985153764        1.0358430540827148        1.0468716861081655     
  0.23999999999999999        1.0101802757158007        1.0246023329798515        1.0396606574761400        1.0534464475079532     
  0.26000000000000001        1.0086956521739130        1.0252386002120890        1.0432661717921528        1.0604453870625663     
  0.28000000000000003        1.0065747613997880        1.0256627783669141        1.0468716861081655        1.0672322375397667     
  0.29999999999999999        1.0038176033934252        1.0258748674443265        1.0500530222693532        1.0744432661717922     
  0.32000000000000001        1.0002120890774124        1.0254506892895017        1.0530222693531284        1.0814422057264050     
  0.34000000000000002       0.99597030752916227        1.0246023329798515        1.0559915164369036        1.0888653234358430     
  0.35999999999999999       0.99066808059384937        1.0233297985153764        1.0587486744432661        1.0965005302226936     
  0.38000000000000000       0.98430540827147406        1.0216330858960763        1.0612937433722163        1.1043478260869566     
  0.40000000000000002       0.97688229056203602        1.0195121951219512        1.0638388123011664        1.1126193001060445     
  0.41999999999999998       0.96776246023329804        1.0167550371155885        1.0663838812301167        1.1213149522799575     
  0.44000000000000000       0.95694591728525980        1.0135737009544008        1.0691410392364793        1.1306468716861082     
  0.46000000000000002       0.94400848356309652        1.0095440084835632        1.0716861081654294        1.1408271474019087     
  0.47999999999999998       0.92895015906680811        1.0048780487804878        1.0744432661717922        1.1518557794273594     
  0.50000000000000000       0.91113467656415692       0.99936373276776247        1.0774125132555674        1.1643690349946978     
  0.52000000000000002       0.89034994697773062       0.99321314952279960        1.0808059384941675        1.1785790031813361     
  0.54000000000000004       0.86617179215270412       0.98600212089077410        1.0848356309650053        1.1946977730646873     
  0.56000000000000005       0.83881230116648997       0.97794273594909864        1.0892895015906681        1.2137857900318134     
  0.57999999999999996       0.80784729586426296       0.96861081654294801        1.0950159066808058        1.2362672322375399     
  0.59999999999999998       0.77327677624602331       0.95821845174973486        1.1018027571580065        1.2634146341463415     
  0.62000000000000000       0.73573700954400845       0.94655355249204665        1.1104984093319195        1.2969247083775186     
  0.64000000000000001       0.69544008483563091       0.93404029692470836        1.1217391304347826        1.3391304347826087     
  0.66000000000000003       0.65302226935312835       0.92025450689289501        1.1365853658536584        1.3940615058324497     
  0.68000000000000005       0.60933191940615061       0.90562036055143158        1.1563096500530223        1.4678685047720041     
  0.70000000000000007       0.56521739130434778       0.89034994697773062        1.1834570519618239        1.5713679745493108     


==> Data-Plot_Theta-case_2-results.txt <==
   0.0000000000000000       0.33427936615197285       0.33427936615197285     
   1.0000000000000000E-002  0.33339365568396295       0.33339263755248172     
   2.0000000000000000E-002  0.33074868617570080       0.33073245175400845     
   2.9999999999999999E-002  0.32638052994231903       0.32629880875655293     
   4.0000000000000001E-002  0.32034795553022560       0.32009170856011526     
   5.0000000000000003E-002  0.31273048791844188       0.31211115116469534     
   5.9999999999999998E-002  0.30362586022289467       0.30235713657029328     
   7.0000000000000007E-002  0.29314700480852446       0.29082966477690897     
   8.0000000000000002E-002  0.28141874915199955       0.27752873578454251     
   8.9999999999999997E-002  0.26857438535186168       0.26245434959319380     
  0.10000000000000001       0.25475227293438113       0.24560650620286290     
  0.11000000000000000       0.24009261491132336       0.22698520561354985     
  0.12000000000000000       0.22473452006480893       0.20659044782525454     
  0.13000000000000000       0.20881343359126558       0.18442223283797707     
  0.14000000000000001       0.19245898676133716       0.16048056065171737     
  0.14999999999999999       0.17579328683120679       0.13476543126647553     
  0.16000000000000000       0.15892964301611714       0.10727684468225143     
  0.17000000000000001       0.14197170405621751        7.8014800899045111E-002
  0.17999999999999999       0.12501296818317487        4.6979299916856732E-002
  0.19000000000000000       0.10813661695466686        1.4170341735685987E-002
  0.20000000000000001        9.1415619864567893E-002  -2.0412073644466955E-002
  0.20999999999999999        7.4913056014983381E-002  -5.6767946223601873E-002
  0.22000000000000000        5.8682601513116217E-002  -9.4897276001719211E-002
  0.23000000000000001        4.2769135712872525E-002 -0.13480006297881869     
  0.23999999999999999        2.7209425138120032E-002 -0.17647630715490037     
  0.25000000000000000        1.2032850222445239E-002 -0.21992600852996413     
  0.26000000000000001       -2.7378536446354164E-003 -0.26514916710401026     
  0.27000000000000002       -1.7085863236500250E-002 -0.31214578287703865     
  0.28000000000000003       -3.0999559764262642E-002 -0.36091585584904906     
  0.28999999999999998       -4.4471858509095984E-002 -0.41145938602004162     
  0.29999999999999999       -5.7499583964673702E-002 -0.46377637339001643     
  0.31000000000000000       -7.0082895324096159E-002 -0.51786681795897349     
  0.32000000000000001       -8.2224764508469370E-002 -0.57373071972691281     
  0.33000000000000002       -9.3930506905518102E-002 -0.63136807869383438     
  0.34000000000000002      -0.10520736348289528      -0.69077889485973809     
  0.35000000000000003      -0.11606413187691765      -0.75196316822462406     
  0.35999999999999999      -0.12651084335201451      -0.81492089878849161     
  0.37000000000000000      -0.13655848210530791      -0.87965208655134186     
  0.38000000000000000      -0.14621874318980943      -0.94615673151317459     
  0.39000000000000001      -0.15550382529378426       -1.0144348336739890     
  0.40000000000000002      -0.16442625469745981       -1.0844863930337865     
  0.41000000000000003      -0.17299873689473391       -1.1563114095925653     
  0.41999999999999998      -0.18123403258785983       -1.2299098833503259     
  0.42999999999999999      -0.18914485501485789       -1.3052818143070692     
  0.44000000000000000      -0.19674378583576904       -1.3824272024627953     
  0.45000000000000001      -0.20404320707244145       -1.4613460478175031     
  0.46000000000000002      -0.21105524685859536       -1.5420383503711932     
  0.47000000000000003      -0.21779173700651261       -1.6245041101238655     
  0.47999999999999998      -0.22426418063010617       -1.7087433270755201     
  0.48999999999999999      -0.23048372827924560       -1.7947560012261561     
  0.50000000000000000      -0.23646116123616137       -1.8825421325757752     


==> Data-Plot_Theta-case_4-results.txt <==
   0.0000000000000000       0.22830887364437372       0.22830887364437369     
   1.0000000000000000E-002  0.22816040231097529       0.22816031900400657     
   2.0000000000000000E-002  0.22771598459084730       0.22771465508290525     
   2.9999999999999999E-002  0.22697858397441578       0.22697188188106970     
   4.0000000000000001E-002  0.22595305620016196       0.22593199939849992     
   5.0000000000000003E-002  0.22464602786497428       0.22459500763519594     
   5.9999999999999998E-002  0.22306573367058072       0.22296090659115772     
   7.0000000000000007E-002  0.22122181890565651       0.22102969626638530     
   8.0000000000000002E-002  0.21912511486843853       0.21880137666087865     
   8.9999999999999997E-002  0.21678739556024701       0.21627594777463779     
  0.10000000000000001       0.21422112411948238       0.21345340960766268     
  0.11000000000000000       0.21143919715074530       0.21033376215995339     
  0.12000000000000000       0.20845469439899975       0.20691700543150987     
  0.13000000000000000       0.20528064021081363       0.20320313942233209     
  0.14000000000000001       0.20192978201189360       0.19919216413242014     
  0.14999999999999999       0.19841438971179615       0.19488407956177395     
  0.16000000000000000       0.19474607861469376       0.19027888571039353     
  0.17000000000000001       0.19093565714703309       0.18537658257827891     
  0.17999999999999999       0.18699299956847892       0.18017717016543006     
  0.19000000000000000       0.18292694285182523       0.17468064847184700     
  0.20000000000000001       0.17874520612188630       0.16888701749752971     
  0.20999999999999999       0.17445433043759817       0.16279627724247819     
  0.22000000000000000       0.17005963627703563       0.15640842770669247     
  0.23000000000000001       0.16556519582346940       0.14972346889017252     
  0.23999999999999999       0.16097381702722013       0.14274140079291836     
  0.25000000000000000       0.15628703640505726       0.13546222341492997     
  0.26000000000000001       0.15150511760761851       0.12788593675620735     
  0.27000000000000002       0.14662705290838268       0.12001254081675053     
  0.28000000000000003       0.14165056492001277       0.11184203559655947     
  0.28999999999999998       0.13657210600334399       0.10337442109563423     
  0.29999999999999999       0.13138685298199776        9.4609697313974728E-002
  0.31000000000000000       0.12608869489556182        8.5547864251581007E-002
  0.32000000000000001       0.12067021160298730        7.6188921908453083E-002
  0.33000000000000002       0.11512264107356512        6.6532870284590928E-002
  0.34000000000000002       0.10943583316479402        5.6579709379994569E-002
  0.35000000000000003       0.10359818757398281        4.6329439194663952E-002
  0.35999999999999999        9.7596573451931401E-002   3.5782059728599214E-002
  0.37000000000000000        9.1416227868910765E-002   2.4937570981800161E-002
  0.38000000000000000        8.5040629908521154E-002   1.3795972954266933E-002
  0.39000000000000001        7.8451346612192357E-002   2.3572656459994457E-003
  0.40000000000000002        7.1627846277813392E-002  -9.3785509430022451E-003
  0.41000000000000003        6.4547273693004725E-002  -2.1411476812738195E-002
  0.41999999999999998        5.7184180707576700E-002  -3.3741511963208237E-002
  0.42999999999999999        4.9510204055296748E-002  -4.6368656394412566E-002
  0.44000000000000000        4.1493680434940894E-002  -5.9292910106351182E-002
  0.45000000000000001        3.3099186437916914E-002  -7.2514273099023974E-002
  0.46000000000000002        2.4286987807242214E-002  -8.6032745372430997E-002
  0.47000000000000003        1.5012378517356970E-002  -9.9848326926572251E-002
  0.47999999999999998        5.2248849854976687E-003 -0.11396101776144762     
  0.48999999999999999       -5.1326960365905699E-003 -0.12837081787705729     
  0.50000000000000000       -1.6125466241813116E-002 -0.14307772727340118     


==> Data-Plot_riblet-blade.txt <==
   0.0000000000000000        0.0000000000000000     
   4.9975012493753122E-004   0.0000000000000000     
   9.9950024987506244E-004   0.0000000000000000     
   1.4992503748125937E-003   0.0000000000000000     
   1.9990004997501249E-003   0.0000000000000000     
   2.4987506246876559E-003   0.0000000000000000     
   2.9985007496251873E-003   0.0000000000000000     
   3.4982508745627187E-003   0.0000000000000000     
   3.9980009995002497E-003   0.0000000000000000     
   4.4977511244377807E-003   0.0000000000000000     
   4.9975012493753117E-003   0.0000000000000000     
   5.4972513743128436E-003   0.0000000000000000     
   5.9970014992503746E-003   0.0000000000000000     
   6.4967516241879056E-003   0.0000000000000000     
   6.9965017491254375E-003   0.0000000000000000     
   7.4962518740629685E-003   0.0000000000000000     
   7.9960019990004995E-003   0.0000000000000000     
   8.4957521239380305E-003   0.0000000000000000     
   8.9955022488755615E-003   0.0000000000000000     
   9.4952523738130925E-003   0.0000000000000000     
   9.9950024987506235E-003   0.0000000000000000     
   1.0494752623688156E-002   0.0000000000000000     
   1.0994502748625687E-002   0.0000000000000000     
   1.1494252873563218E-002   0.0000000000000000     
   1.1994002998500749E-002   0.0000000000000000     
   1.2493753123438280E-002   0.0000000000000000     
   1.2993503248375811E-002   0.0000000000000000     
   1.3493253373313342E-002   0.0000000000000000     
   1.3993003498250875E-002   0.0000000000000000     
   1.4492753623188406E-002   0.0000000000000000     
   1.4992503748125937E-002   0.0000000000000000     
   1.5492253873063468E-002   0.0000000000000000     
   1.5992003998000999E-002   0.0000000000000000     
   1.6491754122938532E-002   0.0000000000000000     
   1.6991504247876061E-002   0.0000000000000000     
   1.7491254372813594E-002   0.0000000000000000     
   1.7991004497751123E-002   0.0000000000000000     
   1.8490754622688656E-002   0.0000000000000000     
   1.8990504747626185E-002   0.0000000000000000     
   1.9490254872563718E-002   0.0000000000000000     
   1.9990004997501247E-002   0.0000000000000000     
   2.0489755122438780E-002   0.0000000000000000     
   2.0989505247376312E-002   0.0000000000000000     
   2.1489255372313842E-002   0.0000000000000000     
   2.1989005497251374E-002   0.0000000000000000     
   2.2488755622188904E-002   0.0000000000000000     
   2.2988505747126436E-002   0.0000000000000000     
   2.3488255872063966E-002   0.0000000000000000     
   2.3988005997001498E-002   0.0000000000000000     
   2.4487756121939031E-002   0.0000000000000000     
   2.4987506246876560E-002   0.0000000000000000     
   2.5487256371814093E-002   0.0000000000000000     
   2.5987006496751622E-002   0.0000000000000000     
   2.6486756621689155E-002   0.0000000000000000     
   2.6986506746626684E-002   0.0000000000000000     
   2.7486256871564217E-002   0.0000000000000000     
   2.7986006996501750E-002   0.0000000000000000     
   2.8485757121439279E-002   0.0000000000000000     
   2.8985507246376812E-002   0.0000000000000000     
   2.9485257371314341E-002   0.0000000000000000     
   2.9985007496251874E-002   0.0000000000000000     
   3.0484757621189403E-002   0.0000000000000000     
   3.0984507746126936E-002   0.0000000000000000     
   3.1484257871064465E-002   0.0000000000000000     
   3.1984007996001998E-002   0.0000000000000000     
   3.2483758120939531E-002   0.0000000000000000     
   3.2983508245877063E-002   0.0000000000000000     
   3.3483258370814589E-002   0.0000000000000000     
   3.3983008495752122E-002   0.0000000000000000     
   3.4482758620689655E-002   0.0000000000000000     
   3.4982508745627187E-002   0.0000000000000000     
   3.5482258870564713E-002   0.0000000000000000     
   3.5982008995502246E-002   0.0000000000000000     
   3.6481759120439779E-002   0.0000000000000000     
   3.6981509245377311E-002   0.0000000000000000     
   3.7481259370314844E-002   0.0000000000000000     
   3.7981009495252370E-002   0.0000000000000000     
   3.8480759620189903E-002   0.0000000000000000     
   3.8980509745127435E-002   0.0000000000000000     
   3.9480259870064968E-002   0.0000000000000000     
   3.9980009995002494E-002   0.0000000000000000     
   4.0479760119940027E-002   0.0000000000000000     
   4.0979510244877559E-002   0.0000000000000000     
   4.1479260369815092E-002   0.0000000000000000     
   4.1979010494752625E-002   0.0000000000000000     
   4.2478760619690151E-002   0.0000000000000000     
   4.2978510744627683E-002   0.0000000000000000     
   4.3478260869565216E-002   0.0000000000000000     
   4.3978010994502749E-002   0.0000000000000000     
   4.4477761119440282E-002   0.0000000000000000     
   4.4977511244377807E-002   0.0000000000000000     
   4.5477261369315340E-002   0.0000000000000000     
   4.5977011494252873E-002   0.0000000000000000     
   4.6476761619190406E-002   0.0000000000000000     
   4.6976511744127931E-002   0.0000000000000000     
   4.7476261869065464E-002   0.0000000000000000     
   4.7976011994002997E-002   0.0000000000000000     
   4.8475762118940530E-002   0.0000000000000000     
   4.8975512243878062E-002   0.0000000000000000     
   4.9475262368815588E-002   0.0000000000000000     
   4.9975012493753121E-002   0.0000000000000000     
   5.0474762618690654E-002   0.0000000000000000     
   5.0974512743628186E-002   0.0000000000000000     
   5.1474262868565712E-002   0.0000000000000000     
   5.1974012993503245E-002   0.0000000000000000     
   5.2473763118440778E-002   0.0000000000000000     
   5.2973513243378310E-002   0.0000000000000000     
   5.3473263368315843E-002   0.0000000000000000     
   5.3973013493253369E-002   0.0000000000000000     
   5.4472763618190902E-002   0.0000000000000000     
   5.4972513743128434E-002   0.0000000000000000     
   5.5472263868065967E-002   0.0000000000000000     
   5.5972013993003500E-002   0.0000000000000000     
   5.6471764117941026E-002   0.0000000000000000     
   5.6971514242878558E-002   0.0000000000000000     
   5.7471264367816091E-002   0.0000000000000000     
   5.7971014492753624E-002   0.0000000000000000     
   5.8470764617691150E-002   0.0000000000000000     
   5.8970514742628682E-002   0.0000000000000000     
   5.9470264867566215E-002   0.0000000000000000     
   5.9970014992503748E-002   0.0000000000000000     
   6.0469765117441281E-002   0.0000000000000000     
   6.0969515242378806E-002   0.0000000000000000     
   6.1469265367316339E-002   0.0000000000000000     
   6.1969015492253872E-002   0.0000000000000000     
   6.2468765617191405E-002   0.0000000000000000     
   6.2968515742128930E-002   0.0000000000000000     
   6.3468265867066470E-002   0.0000000000000000     
   6.3968015992003996E-002   0.0000000000000000     
   6.4467766116941522E-002   0.0000000000000000     
   6.4967516241879061E-002   0.0000000000000000     
   6.5467266366816587E-002   0.0000000000000000     
   6.5967016491754127E-002   0.0000000000000000     
   6.6466766616691653E-002   0.0000000000000000     
   6.6966516741629178E-002   0.0000000000000000     
   6.7466266866566718E-002   0.0000000000000000     
   6.7966016991504244E-002   0.0000000000000000     
   6.8465767116441784E-002   0.0000000000000000     
   6.8965517241379309E-002   0.0000000000000000     
   6.9465267366316835E-002   0.0000000000000000     
   6.9965017491254375E-002   0.0000000000000000     
   7.0464767616191901E-002   0.0000000000000000     
   7.0964517741129426E-002   0.0000000000000000     
   7.1464267866066966E-002   0.0000000000000000     
   7.1964017991004492E-002   0.0000000000000000     
   7.2463768115942032E-002   0.0000000000000000     
   7.2963518240879557E-002   0.0000000000000000     
   7.3463268365817083E-002   0.0000000000000000     
   7.3963018490754623E-002   0.0000000000000000     
   7.4462768615692149E-002   0.0000000000000000     
   7.4962518740629688E-002   0.0000000000000000     
   7.5462268865567214E-002   0.0000000000000000     
   7.5962018990504740E-002   0.0000000000000000     
   7.6461769115442280E-002   0.0000000000000000     
   7.6961519240379805E-002   0.0000000000000000     
   7.7461269365317345E-002   0.0000000000000000     
   7.7961019490254871E-002   0.0000000000000000     
   7.8460769615192397E-002   0.0000000000000000     
   7.8960519740129936E-002   0.0000000000000000     
   7.9460269865067462E-002   0.0000000000000000     
   7.9960019990004988E-002   0.0000000000000000     
   8.0459770114942528E-002   0.0000000000000000     
   8.0959520239880053E-002   0.0000000000000000     
   8.1459270364817593E-002   0.0000000000000000     
   8.1959020489755119E-002   0.0000000000000000     
   8.2458770614692645E-002   0.0000000000000000     
   8.2958520739630184E-002   0.0000000000000000     
   8.3458270864567710E-002   0.0000000000000000     
   8.3958020989505250E-002   0.0000000000000000     
   8.4457771114442776E-002   0.0000000000000000     
   8.4957521239380301E-002   0.0000000000000000     
   8.5457271364317841E-002   0.0000000000000000     
   8.5957021489255367E-002   0.0000000000000000     
   8.6456771614192907E-002   0.0000000000000000     
   8.6956521739130432E-002   0.0000000000000000     
   8.7456271864067958E-002   0.0000000000000000     
   8.7956021989005498E-002   0.0000000000000000     
   8.8455772113943024E-002   0.0000000000000000     
   8.8955522238880563E-002   0.0000000000000000     
   8.9455272363818089E-002   0.0000000000000000     
   8.9955022488755615E-002   0.0000000000000000     
   9.0454772613693155E-002   0.0000000000000000     
   9.0954522738630680E-002   0.0000000000000000     
   9.1454272863568206E-002   0.0000000000000000     
   9.1954022988505746E-002   0.0000000000000000     
   9.2453773113443272E-002   0.0000000000000000     
   9.2953523238380811E-002   0.0000000000000000     
   9.3453273363318337E-002   0.0000000000000000     
   9.3953023488255863E-002   0.0000000000000000     
   9.4452773613193403E-002   0.0000000000000000     
   9.4952523738130928E-002   0.0000000000000000     
   9.5452273863068468E-002   0.0000000000000000     
   9.5952023988005994E-002   0.0000000000000000     
   9.6451774112943520E-002   0.0000000000000000     
   9.6951524237881059E-002   0.0000000000000000     
   9.7451274362818585E-002   0.0000000000000000     
   9.7951024487756125E-002   0.0000000000000000     
   9.8450774612693651E-002   0.0000000000000000     
   9.8950524737631176E-002   0.0000000000000000     
   9.9450274862568716E-002   0.0000000000000000     
   9.9950024987506242E-002   0.0000000000000000     
  0.10044977511244378        9.4998491029435179E-007
  0.10094952523738131        8.8038865830077773E-006
  0.10144927536231883        3.0830843081217884E-005
  0.10194902548725637        7.3844083151954838E-005
  0.10244877561219390        1.4420910428036387E-004
  0.10294852573713142        2.4785317361834607E-004
  0.10344827586206896        3.9027482891319359E-004
  0.10394802598700649        5.7655337943620689E-004
  0.10444777611194403        8.1135840691136038E-004
  0.10494752623688156        1.0989592664438935E-003
  0.10544727636181908        1.4432345874489888E-003
  0.10594702648675662        1.8476817745803915E-003
  0.10644677661169415        2.3154265086590040E-003
  0.10694652673663169        2.8492322476016043E-003
  0.10744627686156921        3.4515097273493723E-003
  0.10794602698650674        4.1243264627966267E-003
  0.10844577711144428        4.8694162487194189E-003
  0.10894552723638180        5.6881886607041037E-003
  0.10944527736131934        6.5817385560761159E-003
  0.10994502748625687        7.5508555748284240E-003
  0.11044477761119439        8.5960336405503379E-003
  0.11094452773613193        9.7174804613560685E-003
  0.11144427786106946        1.0915127030813276E-002
  0.11194402798600700        1.2188637128871900E-002
  0.11244377811094453        1.3537416822792555E-002
  0.11294352823588205        1.4960623968075388E-002
  0.11344327836081959        1.6457177709388631E-002
  0.11394302848575712        1.8025767981497090E-002
  0.11444277861069464        1.9664865010191022E-002
  0.11494252873563218        2.1372728813214677E-002
  0.11544227886056971        2.3147418701194755E-002
  0.11594202898550725        2.4986802778569388E-002
  0.11644177911044477        2.6888567444516405E-002
  0.11694152923538230        2.8850226893882263E-002
  0.11744127936031984        3.0869132618110594E-002
  0.11794102948525736        3.2942482906170585E-002
  0.11844077961019490        3.5067332345486139E-002
  0.11894052973513243        3.7240601322863900E-002
  0.11944027986006996        3.9459085525422419E-002
  0.11994002998500750        4.1719465441520512E-002
  0.12043978010994502        4.4018315861685794E-002
  0.12093953023488256        4.6352115379543687E-002
  0.12143928035982009        4.8717255892745594E-002
  0.12193903048475761        5.1110052103897942E-002
  0.12243878060969515        5.3526751021490626E-002
  0.12293853073463268        5.5963541460825494E-002
  0.12343828085957020        5.8416563544945344E-002
  0.12393803098450774        6.0881918205562324E-002
  0.12443778110944527        6.3355676683986395E-002
  0.12493753123438281        6.5833890032054504E-002
  0.12543728135932034        6.8312598613058564E-002
  0.12593703148425786        7.0787841602674595E-002
  0.12643678160919539        7.3255666489891152E-002
  0.12693653173413294        7.5712138577938126E-002
  0.12743628185907047        7.8153350485214726E-002
  0.12793603198400799        8.0575431646219123E-002
  0.12843578210894552        8.2974557812476410E-002
  0.12893553223388304        8.5346960553467355E-002
  0.12943528235882060        8.7688936757557359E-002
  0.12993503248375812        8.9996858132924226E-002
  0.13043478260869565        9.2267180708487995E-002
  0.13093453273363317        9.4496454334838664E-002
  0.13143428285857070        9.6681332185165239E-002
  0.13193403298350825        9.8818580256184271E-002
  0.13243378310844578       0.10090508686906810     
  0.13293353323338331       0.10293787217037444     
  0.13343328335832083       0.10491409763297413     
  0.13393303348325836       0.10683107555698013     
  0.13443278360819591       0.10868627857067599     
  0.13493253373313344       0.11047734913144477     
  0.13543228385807096       0.11220210902669728     
  0.13593203398300849       0.11385856887480132     
  0.13643178410794601       0.11544493762600955     
  0.13693153423288357       0.11695963206338870     
  0.13743128435782109       0.11840128630374762     
  0.13793103448275862       0.11976876129856705     
  0.13843078460769614       0.12106115433492662     
  0.13893053473263367       0.12227780853643534     
  0.13943028485757120       0.12341832236415830     
  0.13993003498250875       0.12448255911754673     
  0.14042978510744628       0.12547065643536645     
  0.14092953523238380       0.12638303579662552     
  0.14142928535732133       0.12722041202150405     
  0.14192903548225885       0.12798380277228261     
  0.14242878560719641       0.12867453805427004     
  0.14292853573213393       0.12929426971673272     
  0.14342828585707146       0.12984498095382394     
  0.14392803598200898       0.13032899580551036     
  0.14442778610694651       0.13074898865850298     
  0.14492753623188406       0.13110799374718535     
  0.14542728635682159       0.13140941465453992     
  0.14592703648175911       0.13165703381307964     
  0.14642678660669664       0.13185502200577567     
  0.14692653673163417       0.13200794786698539     
  0.14742628685657172       0.13212078738338018     
  0.14792603698150925       0.13219893339487759     
  0.14842578710644677       0.13224820509556509     
  0.14892553723138430       0.13227485753463300     
  0.14942528735632182       0.13228559111730109     
  0.14992503748125938       0.13228756110574710     
  0.15042478760619690       0.13228756555374258     
  0.15092453773113443       0.13228756555374258     
  0.15142428785607195       0.13228756555374258     
  0.15192403798100948       0.13228756555374258     
  0.15242378810594703       0.13228756555374258     
  0.15292353823088456       0.13228756555374258     
  0.15342328835582209       0.13228756555374258     
  0.15392303848075961       0.13228756555374258     
  0.15442278860569714       0.13228756555374258     
  0.15492253873063469       0.13228756555374258     
  0.15542228885557222       0.13228756555374258     
  0.15592203898050974       0.13228756555374258     
  0.15642178910544727       0.13228756555374258     
  0.15692153923038479       0.13228756555374258     
  0.15742128935532235       0.13228756555374258     
  0.15792103948025987       0.13228756555374258     
  0.15842078960519740       0.13228756555374258     
  0.15892053973013492       0.13228756555374258     
  0.15942028985507245       0.13228756555374258     
  0.15992003998000998       0.13228756555374258     
  0.16041979010494753       0.13228756555374258     
  0.16091954022988506       0.13228756555374258     
  0.16141929035482258       0.13228756555374258     
  0.16191904047976011       0.13228756555374258     
  0.16241879060469763       0.13228756555374258     
  0.16291854072963519       0.13228756555374258     
  0.16341829085457271       0.13228756555374258     
  0.16391804097951024       0.13228756555374258     
  0.16441779110444776       0.13228756555374258     
  0.16491754122938529       0.13228756555374258     
  0.16541729135432284       0.13228756555374258     
  0.16591704147926037       0.13228756555374258     
  0.16641679160419789       0.13228756555374258     
  0.16691654172913542       0.13228756555374258     
  0.16741629185407295       0.13228756555374258     
  0.16791604197901050       0.13228756555374258     
  0.16841579210394803       0.13228756555374258     
  0.16891554222888555       0.13228756555374258     
  0.16941529235382308       0.13228756555374258     
  0.16991504247876060       0.13228756555374258     
  0.17041479260369816       0.13228756555374258     
  0.17091454272863568       0.13228756555374258     
  0.17141429285357321       0.13228756555374258     
  0.17191404297851073       0.13228756555374258     
  0.17241379310344826       0.13228756555374258     
  0.17291354322838581       0.13228756555374258     
  0.17341329335332334       0.13228756555374258     
  0.17391304347826086       0.13228756555374258     
  0.17441279360319839       0.13228756555374258     
  0.17491254372813592       0.13228756555374258     
  0.17541229385307347       0.13228756555374258     
  0.17591204397801100       0.13228756555374258     
  0.17641179410294852       0.13228756555374258     
  0.17691154422788605       0.13228756555374258     
  0.17741129435282357       0.13228756555374258     
  0.17791104447776113       0.13228756555374258     
  0.17841079460269865       0.13228756555374258     
  0.17891054472763618       0.13228756555374258     
  0.17941029485257370       0.13228756555374258     
  0.17991004497751123       0.13228756555374258     
  0.18040979510244878       0.13228756555374258     
  0.18090954522738631       0.13228756555374258     
  0.18140929535232383       0.13228756555374258     
  0.18190904547726136       0.13228756555374258     
  0.18240879560219889       0.13228756555374258     
  0.18290854572713641       0.13228756555374258     
  0.18340829585207397       0.13228756555374258     
  0.18390804597701149       0.13228756555374258     
  0.18440779610194902       0.13228756555374258     
  0.18490754622688654       0.13228756555374258     
  0.18540729635182407       0.13228756555374258     
  0.18590704647676162       0.13228756555374258     
  0.18640679660169915       0.13228756555374258     
  0.18690654672663667       0.13228756555374258     
  0.18740629685157420       0.13228756555374258     
  0.18790604697651173       0.13228756555374258     
  0.18840579710144928       0.13228756555374258     
  0.18890554722638681       0.13228756555374258     
  0.18940529735132433       0.13228756555374258     
  0.18990504747626186       0.13228756555374258     
  0.19040479760119938       0.13228756555374258     
  0.19090454772613694       0.13228756555374258     
  0.19140429785107446       0.13228756555374258     
  0.19190404797601199       0.13228756555374258     
  0.19240379810094951       0.13228756555374258     
  0.19290354822588704       0.13228756555374258     
  0.19340329835082459       0.13228756555374258     
  0.19390304847576212       0.13228756555374258     
  0.19440279860069964       0.13228756555374258     
  0.19490254872563717       0.13228756555374258     
  0.19540229885057470       0.13228756555374258     
  0.19590204897551225       0.13228756555374258     
  0.19640179910044978       0.13228756555374258     
  0.19690154922538730       0.13228756555374258     
  0.19740129935032483       0.13228756555374258     
  0.19790104947526235       0.13228756555374258     
  0.19840079960019991       0.13228756555374258     
  0.19890054972513743       0.13228756555374258     
  0.19940029985007496       0.13228756555374258     
  0.19990004997501248       0.13228756555374258     
  0.20039980009995001       0.13228756555374258     
  0.20089955022488756       0.13228756555374258     
  0.20139930034982509       0.13228756555374258     
  0.20189905047476261       0.13228756555374258     
  0.20239880059970014       0.13228756555374258     
  0.20289855072463767       0.13228756555374258     
  0.20339830084957519       0.13228756555374258     
  0.20389805097451275       0.13228756555374258     
  0.20439780109945027       0.13228756555374258     
  0.20489755122438780       0.13228756555374258     
  0.20539730134932532       0.13228756555374258     
  0.20589705147426285       0.13228756555374258     
  0.20639680159920040       0.13228756555374258     
  0.20689655172413793       0.13228756555374258     
  0.20739630184907545       0.13228756555374258     
  0.20789605197401298       0.13228756555374258     
  0.20839580209895051       0.13228756555374258     
  0.20889555222388806       0.13228756555374258     
  0.20939530234882558       0.13228756555374258     
  0.20989505247376311       0.13228756555374258     
  0.21039480259870064       0.13228756555374258     
  0.21089455272363816       0.13228756555374258     
  0.21139430284857572       0.13228756555374258     
  0.21189405297351324       0.13228756555374258     
  0.21239380309845077       0.13228756555374258     
  0.21289355322338829       0.13228756555374258     
  0.21339330334832582       0.13228756555374258     
  0.21389305347326337       0.13228756555374258     
  0.21439280359820090       0.13228756555374258     
  0.21489255372313842       0.13228756555374258     
  0.21539230384807595       0.13228756555374258     
  0.21589205397301348       0.13228756555374258     
  0.21639180409795103       0.13228756555374258     
  0.21689155422288856       0.13228756555374258     
  0.21739130434782608       0.13228756555374258     
  0.21789105447276361       0.13228756555374258     
  0.21839080459770113       0.13228756555374258     
  0.21889055472263869       0.13228756555374258     
  0.21939030484757621       0.13228756555374258     
  0.21989005497251374       0.13228756555374258     
  0.22038980509745126       0.13228756555374258     
  0.22088955522238879       0.13228756555374258     
  0.22138930534732634       0.13228756555374258     
  0.22188905547226387       0.13228756555374258     
  0.22238880559720139       0.13228756555374258     
  0.22288855572213892       0.13228756555374258     
  0.22338830584707645       0.13228756555374258     
  0.22388805597201400       0.13228756555374258     
  0.22438780609695153       0.13228756555374258     
  0.22488755622188905       0.13228756555374258     
  0.22538730634682658       0.13228756555374258     
  0.22588705647176410       0.13228756555374258     
  0.22638680659670163       0.13228756555374258     
  0.22688655672163918       0.13228756555374258     
  0.22738630684657671       0.13228756555374258     
  0.22788605697151423       0.13228756555374258     
  0.22838580709645176       0.13228756555374258     
  0.22888555722138929       0.13228756555374258     
  0.22938530734632684       0.13228756555374258     
  0.22988505747126436       0.13228756555374258     
  0.23038480759620189       0.13228756555374258     
  0.23088455772113942       0.13228756555374258     
  0.23138430784607694       0.13228756555374258     
  0.23188405797101450       0.13228756555374258     
  0.23238380809595202       0.13228756555374258     
  0.23288355822088955       0.13228756555374258     
  0.23338330834582707       0.13228756555374258     
  0.23388305847076460       0.13228756555374258     
  0.23438280859570215       0.13228756555374258     
  0.23488255872063968       0.13228756555374258     
  0.23538230884557720       0.13228756555374258     
  0.23588205897051473       0.13228756555374258     
  0.23638180909545226       0.13228756555374258     
  0.23688155922038981       0.13228756555374258     
  0.23738130934532733       0.13228756555374258     
  0.23788105947026486       0.13228756555374258     
  0.23838080959520239       0.13228756555374258     
  0.23888055972013991       0.13228756555374258     
  0.23938030984507747       0.13228756555374258     
  0.23988005997001499       0.13228756555374258     
  0.24037981009495252       0.13228756555374258     
  0.24087956021989004       0.13228756555374258     
  0.24137931034482757       0.13228756555374258     
  0.24187906046976512       0.13228756555374258     
  0.24237881059470265       0.13228756555374258     
  0.24287856071964017       0.13228756555374258     
  0.24337831084457770       0.13228756555374258     
  0.24387806096951523       0.13228756555374258     
  0.24437781109445278       0.13228756555374258     
  0.24487756121939031       0.13228756555374258     
  0.24537731134432783       0.13228756555374258     
  0.24587706146926536       0.13228756555374258     
  0.24637681159420288       0.13228756555374258     
  0.24687656171914041       0.13228756555374258     
  0.24737631184407796       0.13228756555374258     
  0.24787606196901549       0.13228756555374258     
  0.24837581209395301       0.13228756555374258     
  0.24887556221889054       0.13228756555374258     
  0.24937531234382806       0.13228756555374258     
  0.24987506246876562       0.13228756555374258     
  0.25037481259370314       0.13228756555374258     
  0.25087456271864067       0.13228756555374258     
  0.25137431284357820       0.13228756555374258     
  0.25187406296851572       0.13228756555374258     
  0.25237381309345325       0.13228756555374258     
  0.25287356321839077       0.13228756555374258     
  0.25337331334332835       0.13228756555374258     
  0.25387306346826588       0.13228756555374258     
  0.25437281359320341       0.13228756555374258     
  0.25487256371814093       0.13228756555374258     
  0.25537231384307846       0.13228756555374258     
  0.25587206396801598       0.13228756555374258     
  0.25637181409295351       0.13228756555374258     
  0.25687156421789104       0.13228756555374258     
  0.25737131434282856       0.13228756555374258     
  0.25787106446776609       0.13228756555374258     
  0.25837081459270361       0.13228756555374258     
  0.25887056471764119       0.13228756555374258     
  0.25937031484257872       0.13228756555374258     
  0.25987006496751625       0.13228756555374258     
  0.26036981509245377       0.13228756555374258     
  0.26086956521739130       0.13228756555374258     
  0.26136931534232882       0.13228756555374258     
  0.26186906546726635       0.13228756555374258     
  0.26236881559220387       0.13228756555374258     
  0.26286856571714140       0.13228756555374258     
  0.26336831584207893       0.13228756555374258     
  0.26386806596701651       0.13228756555374258     
  0.26436781609195403       0.13228756555374258     
  0.26486756621689156       0.13228756555374258     
  0.26536731634182908       0.13228756555374258     
  0.26586706646676661       0.13228756555374258     
  0.26636681659170414       0.13228756555374258     
  0.26686656671664166       0.13228756555374258     
  0.26736631684157919       0.13228756555374258     
  0.26786606696651671       0.13228756555374258     
  0.26836581709145424       0.13228756555374258     
  0.26886556721639182       0.13228756555374258     
  0.26936531734132935       0.13228756555374258     
  0.26986506746626687       0.13228756555374258     
  0.27036481759120440       0.13228756555374258     
  0.27086456771614192       0.13228756555374258     
  0.27136431784107945       0.13228756555374258     
  0.27186406796601698       0.13228756555374258     
  0.27236381809095450       0.13228756555374258     
  0.27286356821589203       0.13228756555374258     
  0.27336331834082955       0.13228756555374258     
  0.27386306846576713       0.13228756555374258     
  0.27436281859070466       0.13228756555374258     
  0.27486256871564219       0.13228756555374258     
  0.27536231884057971       0.13228756555374258     
  0.27586206896551724       0.13228756555374258     
  0.27636181909045476       0.13228756555374258     
  0.27686156921539229       0.13228756555374258     
  0.27736131934032981       0.13228756555374258     
  0.27786106946526734       0.13228756555374258     
  0.27836081959020487       0.13228756555374258     
  0.27886056971514239       0.13228756555374258     
  0.27936031984007997       0.13228756555374258     
  0.27986006996501750       0.13228756555374258     
  0.28035982008995503       0.13228756555374258     
  0.28085957021489255       0.13228756555374258     
  0.28135932033983008       0.13228756555374258     
  0.28185907046476760       0.13228756555374258     
  0.28235882058970513       0.13228756555374258     
  0.28285857071464265       0.13228756555374258     
  0.28335832083958018       0.13228756555374258     
  0.28385807096451771       0.13228756555374258     
  0.28435782108945529       0.13228756555374258     
  0.28485757121439281       0.13228756555374258     
  0.28535732133933034       0.13228756555374258     
  0.28585707146426786       0.13228756555374258     
  0.28635682158920539       0.13228756555374258     
  0.28685657171414292       0.13228756555374258     
  0.28735632183908044       0.13228756555374258     
  0.28785607196401797       0.13228756555374258     
  0.28835582208895549       0.13228756555374258     
  0.28885557221389302       0.13228756555374258     
  0.28935532233883060       0.13228756555374258     
  0.28985507246376813       0.13228756555374258     
  0.29035482258870565       0.13228756555374258     
  0.29085457271364318       0.13228756555374258     
  0.29135432283858070       0.13228756555374258     
  0.29185407296351823       0.13228756555374258     
  0.29235382308845576       0.13228756555374258     
  0.29285357321339328       0.13228756555374258     
  0.29335332333833081       0.13228756555374258     
  0.29385307346326833       0.13228756555374258     
  0.29435282358820591       0.13228756555374258     
  0.29485257371314344       0.13228756555374258     
  0.29535232383808097       0.13228756555374258     
  0.29585207396301849       0.13228756555374258     
  0.29635182408795602       0.13228756555374258     
  0.29685157421289354       0.13228756555374258     
  0.29735132433783107       0.13228756555374258     
  0.29785107446276859       0.13228756555374258     
  0.29835082458770612       0.13228756555374258     
  0.29885057471264365       0.13228756555374258     
  0.29935032483758117       0.13228756555374258     
  0.29985007496251875       0.13228756555374258     
  0.30034982508745628       0.13228756555374258     
  0.30084957521239380       0.13228756555374258     
  0.30134932533733133       0.13228756555374258     
  0.30184907546226886       0.13228756555374258     
  0.30234882558720638       0.13228756555374258     
  0.30284857571214391       0.13228756555374258     
  0.30334832583708143       0.13228756555374258     
  0.30384807596201896       0.13228756555374258     
  0.30434782608695649       0.13228756555374258     
  0.30484757621189407       0.13228756555374258     
  0.30534732633683159       0.13228756555374258     
  0.30584707646176912       0.13228756555374258     
  0.30634682658670664       0.13228756555374258     
  0.30684657671164417       0.13228756555374258     
  0.30734632683658170       0.13228756555374258     
  0.30784607696151922       0.13228756555374258     
  0.30834582708645675       0.13228756555374258     
  0.30884557721139427       0.13228756555374258     
  0.30934532733633180       0.13228756555374258     
  0.30984507746126938       0.13228756555374258     
  0.31034482758620691       0.13228756555374258     
  0.31084457771114443       0.13228756555374258     
  0.31134432783608196       0.13228756555374258     
  0.31184407796101948       0.13228756555374258     
  0.31234382808595701       0.13228756555374258     
  0.31284357821089454       0.13228756555374258     
  0.31334332833583206       0.13228756555374258     
  0.31384307846076959       0.13228756555374258     
  0.31434282858570711       0.13228756555374258     
  0.31484257871064469       0.13228756555374258     
  0.31534232883558222       0.13228756555374258     
  0.31584207896051975       0.13228756555374258     
  0.31634182908545727       0.13228756555374258     
  0.31684157921039480       0.13228756555374258     
  0.31734132933533232       0.13228756555374258     
  0.31784107946026985       0.13228756555374258     
  0.31834082958520737       0.13228756555374258     
  0.31884057971014490       0.13228756555374258     
  0.31934032983508243       0.13228756555374258     
  0.31984007996001995       0.13228756555374258     
  0.32033983008495753       0.13228756555374258     
  0.32083958020989506       0.13228756555374258     
  0.32133933033483258       0.13228756555374258     
  0.32183908045977011       0.13228756555374258     
  0.32233883058470764       0.13228756555374258     
  0.32283858070964516       0.13228756555374258     
  0.32333833083458269       0.13228756555374258     
  0.32383808095952021       0.13228756555374258     
  0.32433783108445774       0.13228756555374258     
  0.32483758120939527       0.13228756555374258     
  0.32533733133433285       0.13228756555374258     
  0.32583708145927037       0.13228756555374258     
  0.32633683158420790       0.13228756555374258     
  0.32683658170914542       0.13228756555374258     
  0.32733633183408295       0.13228756555374258     
  0.32783608195902048       0.13228756555374258     
  0.32833583208395800       0.13228756555374258     
  0.32883558220889553       0.13228756555374258     
  0.32933533233383305       0.13228756555374258     
  0.32983508245877058       0.13228756555374258     
  0.33033483258370816       0.13228756555374258     
  0.33083458270864569       0.13228756555374258     
  0.33133433283358321       0.13228756555374258     
  0.33183408295852074       0.13228756555374258     
  0.33233383308345826       0.13228756555374258     
  0.33283358320839579       0.13228756555374258     
  0.33333333333333331       0.13228756555374258     
  0.33383308345827084       0.13228756555374258     
  0.33433283358320837       0.13228756555374258     
  0.33483258370814589       0.13228756555374258     
  0.33533233383308347       0.13228756555374258     
  0.33583208395802100       0.13228756555374258     
  0.33633183408295853       0.13228756555374258     
  0.33683158420789605       0.13228756555374258     
  0.33733133433283358       0.13228756555374258     
  0.33783108445777110       0.13228756555374258     
  0.33833083458270863       0.13228756555374258     
  0.33883058470764615       0.13228756555374258     
  0.33933033483258368       0.13228756555374258     
  0.33983008495752121       0.13228756555374258     
  0.34032983508245879       0.13228756555374258     
  0.34082958520739631       0.13228756555374258     
  0.34132933533233384       0.13228756555374258     
  0.34182908545727136       0.13228756555374258     
  0.34232883558220889       0.13228756555374258     
  0.34282858570714642       0.13228756555374258     
  0.34332833583208394       0.13228756555374258     
  0.34382808595702147       0.13228756555374258     
  0.34432783608195899       0.13228756555374258     
  0.34482758620689652       0.13228756555374258     
  0.34532733633183404       0.13228756555374258     
  0.34582708645677163       0.13228756555374258     
  0.34632683658170915       0.13228756555374258     
  0.34682658670664668       0.13228756555374258     
  0.34732633683158420       0.13228756555374258     
  0.34782608695652173       0.13228756555374258     
  0.34832583708145926       0.13228756555374258     
  0.34882558720639678       0.13228756555374258     
  0.34932533733133431       0.13228756555374258     
  0.34982508745627183       0.13228756555374258     
  0.35032483758120936       0.13228756555374258     
  0.35082458770614694       0.13228756555374258     
  0.35132433783108447       0.13228756555374258     
  0.35182408795602199       0.13228756555374258     
  0.35232383808095952       0.13228756555374258     
  0.35282358820589704       0.13228756555374258     
  0.35332333833083457       0.13228756555374258     
  0.35382308845577209       0.13228756555374258     
  0.35432283858070962       0.13228756555374258     
  0.35482258870564715       0.13228756555374258     
  0.35532233883058467       0.13228756555374258     
  0.35582208895552225       0.13228756555374258     
  0.35632183908045978       0.13228756555374258     
  0.35682158920539730       0.13228756555374258     
  0.35732133933033483       0.13228756555374258     
  0.35782108945527236       0.13228756555374258     
  0.35832083958020988       0.13228756555374258     
  0.35882058970514741       0.13228756555374258     
  0.35932033983008493       0.13228756555374258     
  0.35982008995502246       0.13228756555374258     
  0.36031984007995999       0.13228756555374258     
  0.36081959020489757       0.13228756555374258     
  0.36131934032983509       0.13228756555374258     
  0.36181909045477262       0.13228756555374258     
  0.36231884057971014       0.13228756555374258     
  0.36281859070464767       0.13228756555374258     
  0.36331834082958520       0.13228756555374258     
  0.36381809095452272       0.13228756555374258     
  0.36431784107946025       0.13228756555374258     
  0.36481759120439777       0.13228756555374258     
  0.36531734132933530       0.13228756555374258     
  0.36581709145427282       0.13228756555374258     
  0.36631684157921041       0.13228756555374258     
  0.36681659170414793       0.13228756555374258     
  0.36731634182908546       0.13228756555374258     
  0.36781609195402298       0.13228756555374258     
  0.36831584207896051       0.13228756555374258     
  0.36881559220389803       0.13228756555374258     
  0.36931534232883556       0.13228756555374258     
  0.36981509245377309       0.13228756555374258     
  0.37031484257871061       0.13228756555374258     
  0.37081459270364814       0.13228756555374258     
  0.37131434282858572       0.13228756555374258     
  0.37181409295352325       0.13228756555374258     
  0.37231384307846077       0.13228756555374258     
  0.37281359320339830       0.13228756555374258     
  0.37331334332833582       0.13228756555374258     
  0.37381309345327335       0.13228756555374258     
  0.37431284357821087       0.13228756555374258     
  0.37481259370314840       0.13228756555374258     
  0.37531234382808593       0.13228756555374258     
  0.37581209395302345       0.13228756555374258     
  0.37631184407796103       0.13228756555374258     
  0.37681159420289856       0.13228756555374258     
  0.37731134432783608       0.13228756555374258     
  0.37781109445277361       0.13228756555374258     
  0.37831084457771114       0.13228756555374258     
  0.37881059470264866       0.13228756555374258     
  0.37931034482758619       0.13228756555374258     
  0.37981009495252371       0.13228756555374258     
  0.38030984507746124       0.13228756555374258     
  0.38080959520239877       0.13228756555374258     
  0.38130934532733635       0.13228756555374258     
  0.38180909545227387       0.13228756555374258     
  0.38230884557721140       0.13228756555374258     
  0.38280859570214892       0.13228756555374258     
  0.38330834582708645       0.13228756555374258     
  0.38380809595202398       0.13228756555374258     
  0.38430784607696150       0.13228756555374258     
  0.38480759620189903       0.13228756555374258     
  0.38530734632683655       0.13228756555374258     
  0.38580709645177408       0.13228756555374258     
  0.38630684657671160       0.13228756555374258     
  0.38680659670164919       0.13228756555374258     
  0.38730634682658671       0.13228756555374258     
  0.38780609695152424       0.13228756555374258     
  0.38830584707646176       0.13228756555374258     
  0.38880559720139929       0.13228756555374258     
  0.38930534732633681       0.13228756555374258     
  0.38980509745127434       0.13228756555374258     
  0.39030484757621187       0.13228756555374258     
  0.39080459770114939       0.13228756555374258     
  0.39130434782608692       0.13228756555374258     
  0.39180409795102450       0.13228756555374258     
  0.39230384807596203       0.13228756555374258     
  0.39280359820089955       0.13228756555374258     
  0.39330334832583708       0.13228756555374258     
  0.39380309845077460       0.13228756555374258     
  0.39430284857571213       0.13228756555374258     
  0.39480259870064965       0.13228756555374258     
  0.39530234882558718       0.13228756555374258     
  0.39580209895052471       0.13228756555374258     
  0.39630184907546223       0.13228756555374258     
  0.39680159920039981       0.13228756555374258     
  0.39730134932533734       0.13228756555374258     
  0.39780109945027486       0.13228756555374258     
  0.39830084957521239       0.13228756555374258     
  0.39880059970014992       0.13228756555374258     
  0.39930034982508744       0.13228756555374258     
  0.39980009995002497       0.13228756555374258     
  0.40029985007496249       0.13228756555374258     
  0.40079960019990002       0.13228756555374258     
  0.40129935032483754       0.13228756555374258     
  0.40179910044977513       0.13228756555374258     
  0.40229885057471265       0.13228756555374258     
  0.40279860069965018       0.13228756555374258     
  0.40329835082458770       0.13228756555374258     
  0.40379810094952523       0.13228756555374258     
  0.40429785107446276       0.13228756555374258     
  0.40479760119940028       0.13228756555374258     
  0.40529735132433781       0.13228756555374258     
  0.40579710144927533       0.13228756555374258     
  0.40629685157421286       0.13228756555374258     
  0.40679660169915038       0.13228756555374258     
  0.40729635182408797       0.13228756555374258     
  0.40779610194902549       0.13228756555374258     
  0.40829585207396302       0.13228756555374258     
  0.40879560219890054       0.13228756555374258     
  0.40929535232383807       0.13228756555374258     
  0.40979510244877559       0.13228756555374258     
  0.41029485257371312       0.13228756555374258     
  0.41079460269865065       0.13228756555374258     
  0.41129435282358817       0.13228756555374258     
  0.41179410294852570       0.13228756555374258     
  0.41229385307346328       0.13228756555374258     
  0.41279360319840080       0.13228756555374258     
  0.41329335332333833       0.13228756555374258     
  0.41379310344827586       0.13228756555374258     
  0.41429285357321338       0.13228756555374258     
  0.41479260369815091       0.13228756555374258     
  0.41529235382308843       0.13228756555374258     
  0.41579210394802596       0.13228756555374258     
  0.41629185407296349       0.13228756555374258     
  0.41679160419790101       0.13228756555374258     
  0.41729135432283859       0.13228756555374258     
  0.41779110444777612       0.13228756555374258     
  0.41829085457271364       0.13228756555374258     
  0.41879060469765117       0.13228756555374258     
  0.41929035482258870       0.13228756555374258     
  0.41979010494752622       0.13228756555374258     
  0.42028985507246375       0.13228756555374258     
  0.42078960519740127       0.13228756555374258     
  0.42128935532233880       0.13228756555374258     
  0.42178910544727632       0.13228756555374258     
  0.42228885557221391       0.13228756555374258     
  0.42278860569715143       0.13228756555374258     
  0.42328835582208896       0.13228756555374258     
  0.42378810594702648       0.13228756555374258     
  0.42428785607196401       0.13228756555374258     
  0.42478760619690153       0.13228756555374258     
  0.42528735632183906       0.13228756555374258     
  0.42578710644677659       0.13228756555374258     
  0.42628685657171411       0.13228756555374258     
  0.42678660669665164       0.13228756555374258     
  0.42728635682158916       0.13228756555374258     
  0.42778610694652675       0.13228756555374258     
  0.42828585707146427       0.13228756555374258     
  0.42878560719640180       0.13228756555374258     
  0.42928535732133932       0.13228756555374258     
  0.42978510744627685       0.13228756555374258     
  0.43028485757121437       0.13228756555374258     
  0.43078460769615190       0.13228756555374258     
  0.43128435782108943       0.13228756555374258     
  0.43178410794602695       0.13228756555374258     
  0.43228385807096448       0.13228756555374258     
  0.43278360819590206       0.13228756555374258     
  0.43328335832083958       0.13228756555374258     
  0.43378310844577711       0.13228756555374258     
  0.43428285857071464       0.13228756555374258     
  0.43478260869565216       0.13228756555374258     
  0.43528235882058969       0.13228756555374258     
  0.43578210894552721       0.13228756555374258     
  0.43628185907046474       0.13228756555374258     
  0.43678160919540227       0.13228756555374258     
  0.43728135932033979       0.13228756555374258     
  0.43778110944527737       0.13228756555374258     
  0.43828085957021490       0.13228756555374258     
  0.43878060969515242       0.13228756555374258     
  0.43928035982008995       0.13228756555374258     
  0.43978010994502748       0.13228756555374258     
  0.44027986006996500       0.13228756555374258     
  0.44077961019490253       0.13228756555374258     
  0.44127936031984005       0.13228756555374258     
  0.44177911044477758       0.13228756555374258     
  0.44227886056971510       0.13228756555374258     
  0.44277861069465269       0.13228756555374258     
  0.44327836081959021       0.13228756555374258     
  0.44377811094452774       0.13228756555374258     
  0.44427786106946526       0.13228756555374258     
  0.44477761119440279       0.13228756555374258     
  0.44527736131934031       0.13228756555374258     
  0.44577711144427784       0.13228756555374258     
  0.44627686156921537       0.13228756555374258     
  0.44677661169415289       0.13228756555374258     
  0.44727636181909042       0.13228756555374258     
  0.44777611194402800       0.13228756555374258     
  0.44827586206896552       0.13228756555374258     
  0.44877561219390305       0.13228756555374258     
  0.44927536231884058       0.13228756555374258     
  0.44977511244377810       0.13228756555374258     
  0.45027486256871563       0.13228756555374258     
  0.45077461269365315       0.13228756555374258     
  0.45127436281859068       0.13228756555374258     
  0.45177411294352821       0.13228756555374258     
  0.45227386306846573       0.13228756555374258     
  0.45277361319340326       0.13228756555374258     
  0.45327336331834084       0.13228756555374258     
  0.45377311344327836       0.13228756555374258     
  0.45427286356821589       0.13228756555374258     
  0.45477261369315342       0.13228756555374258     
  0.45527236381809094       0.13228756555374258     
  0.45577211394302847       0.13228756555374258     
  0.45627186406796599       0.13228756555374258     
  0.45677161419290352       0.13228756555374258     
  0.45727136431784104       0.13228756555374258     
  0.45777111444277857       0.13228756555374258     
  0.45827086456771615       0.13228756555374258     
  0.45877061469265368       0.13228756555374258     
  0.45927036481759120       0.13228756555374258     
  0.45977011494252873       0.13228756555374258     
  0.46026986506746626       0.13228756555374258     
  0.46076961519240378       0.13228756555374258     
  0.46126936531734131       0.13228756555374258     
  0.46176911544227883       0.13228756555374258     
  0.46226886556721636       0.13228756555374258     
  0.46276861569215388       0.13228756555374258     
  0.46326836581709147       0.13228756555374258     
  0.46376811594202899       0.13228756555374258     
  0.46426786606696652       0.13228756555374258     
  0.46476761619190404       0.13228756555374258     
  0.46526736631684157       0.13228756555374258     
  0.46576711644177909       0.13228756555374258     
  0.46626686656671662       0.13228756555374258     
  0.46676661669165415       0.13228756555374258     
  0.46726636681659167       0.13228756555374258     
  0.46776611694152920       0.13228756555374258     
  0.46826586706646678       0.13228756555374258     
  0.46876561719140430       0.13228756555374258     
  0.46926536731634183       0.13228756555374258     
  0.46976511744127936       0.13228756555374258     
  0.47026486756621688       0.13228756555374258     
  0.47076461769115441       0.13228756555374258     
  0.47126436781609193       0.13228756555374258     
  0.47176411794102946       0.13228756555374258     
  0.47226386806596699       0.13228756555374258     
  0.47276361819090451       0.13228756555374258     
  0.47326336831584204       0.13228756555374258     
  0.47376311844077962       0.13228756555374258     
  0.47426286856571714       0.13228756555374258     
  0.47476261869065467       0.13228756555374258     
  0.47526236881559220       0.13228756555374258     
  0.47576211894052972       0.13228756555374258     
  0.47626186906546725       0.13228756555374258     
  0.47676161919040477       0.13228756555374258     
  0.47726136931534230       0.13228756555374258     
  0.47776111944027982       0.13228756555374258     
  0.47826086956521735       0.13228756555374258     
  0.47876061969015493       0.13228756555374258     
  0.47926036981509246       0.13228756555374258     
  0.47976011994002998       0.13228756555374258     
  0.48025987006496751       0.13228756555374258     
  0.48075962018990503       0.13228756555374258     
  0.48125937031484256       0.13228756555374258     
  0.48175912043978009       0.13228756555374258     
  0.48225887056471761       0.13228756555374258     
  0.48275862068965514       0.13228756555374258     
  0.48325837081459266       0.13228756555374258     
  0.48375812093953025       0.13228756555374258     
  0.48425787106446777       0.13228756555374258     
  0.48475762118940530       0.13228756555374258     
  0.48525737131434282       0.13228756555374258     
  0.48575712143928035       0.13228756555374258     
  0.48625687156421787       0.13228756555374258     
  0.48675662168915540       0.13228756555374258     
  0.48725637181409293       0.13228756555374258     
  0.48775612193903045       0.13228756555374258     
  0.48825587206396798       0.13228756555374258     
  0.48875562218890556       0.13228756555374258     
  0.48925537231384308       0.13228756555374258     
  0.48975512243878061       0.13228756555374258     
  0.49025487256371814       0.13228756555374258     
  0.49075462268865566       0.13228756555374258     
  0.49125437281359319       0.13228756555374258     
  0.49175412293853071       0.13228756555374258     
  0.49225387306346824       0.13228756555374258     
  0.49275362318840576       0.13228756555374258     
  0.49325337331334329       0.13228756555374258     
  0.49375312343828082       0.13228756555374258     
  0.49425287356321840       0.13228756555374258     
  0.49475262368815592       0.13228756555374258     
  0.49525237381309345       0.13228756555374258     
  0.49575212393803098       0.13228756555374258     
  0.49625187406296850       0.13228756555374258     
  0.49675162418790603       0.13228756555374258     
  0.49725137431284355       0.13228756555374258     
  0.49775112443778108       0.13228756555374258     
  0.49825087456271860       0.13228756555374258     
  0.49875062468765613       0.13228756555374258     
  0.49925037481259371       0.13228756555374258     
  0.49975012493753124       0.13228756555374258     
  0.50024987506246876       0.13228756555374258     
  0.50074962518740629       0.13228756555374258     
  0.50124937531234381       0.13228756555374258     
  0.50174912543728134       0.13228756555374258     
  0.50224887556221887       0.13228756555374258     
  0.50274862568715639       0.13228756555374258     
  0.50324837581209392       0.13228756555374258     
  0.50374812593703144       0.13228756555374258     
  0.50424787606196897       0.13228756555374258     
  0.50474762618690650       0.13228756555374258     
  0.50524737631184402       0.13228756555374258     
  0.50574712643678155       0.13228756555374258     
  0.50624687656171907       0.13228756555374258     
  0.50674662668665671       0.13228756555374258     
  0.50724637681159424       0.13228756555374258     
  0.50774612693653176       0.13228756555374258     
  0.50824587706146929       0.13228756555374258     
  0.50874562718640681       0.13228756555374258     
  0.50924537731134434       0.13228756555374258     
  0.50974512743628186       0.13228756555374258     
  0.51024487756121939       0.13228756555374258     
  0.51074462768615692       0.13228756555374258     
  0.51124437781109444       0.13228756555374258     
  0.51174412793603197       0.13228756555374258     
  0.51224387806096949       0.13228756555374258     
  0.51274362818590702       0.13228756555374258     
  0.51324337831084454       0.13228756555374258     
  0.51374312843578207       0.13228756555374258     
  0.51424287856071960       0.13228756555374258     
  0.51474262868565712       0.13228756555374258     
  0.51524237881059465       0.13228756555374258     
  0.51574212893553217       0.13228756555374258     
  0.51624187906046970       0.13228756555374258     
  0.51674162918540723       0.13228756555374258     
  0.51724137931034486       0.13228756555374258     
  0.51774112943528239       0.13228756555374258     
  0.51824087956021991       0.13228756555374258     
  0.51874062968515744       0.13228756555374258     
  0.51924037981009497       0.13228756555374258     
  0.51974012993503249       0.13228756555374258     
  0.52023988005997002       0.13228756555374258     
  0.52073963018490754       0.13228756555374258     
  0.52123938030984507       0.13228756555374258     
  0.52173913043478259       0.13228756555374258     
  0.52223888055972012       0.13228756555374258     
  0.52273863068465765       0.13228756555374258     
  0.52323838080959517       0.13228756555374258     
  0.52373813093453270       0.13228756555374258     
  0.52423788105947022       0.13228756555374258     
  0.52473763118440775       0.13228756555374258     
  0.52523738130934527       0.13228756555374258     
  0.52573713143428280       0.13228756555374258     
  0.52623688155922033       0.13228756555374258     
  0.52673663168415785       0.13228756555374258     
  0.52723638180909549       0.13228756555374258     
  0.52773613193403301       0.13228756555374258     
  0.52823588205897054       0.13228756555374258     
  0.52873563218390807       0.13228756555374258     
  0.52923538230884559       0.13228756555374258     
  0.52973513243378312       0.13228756555374258     
  0.53023488255872064       0.13228756555374258     
  0.53073463268365817       0.13228756555374258     
  0.53123438280859570       0.13228756555374258     
  0.53173413293353322       0.13228756555374258     
  0.53223388305847075       0.13228756555374258     
  0.53273363318340827       0.13228756555374258     
  0.53323338330834580       0.13228756555374258     
  0.53373313343328332       0.13228756555374258     
  0.53423288355822085       0.13228756555374258     
  0.53473263368315838       0.13228756555374258     
  0.53523238380809590       0.13228756555374258     
  0.53573213393303343       0.13228756555374258     
  0.53623188405797095       0.13228756555374258     
  0.53673163418290848       0.13228756555374258     
  0.53723138430784600       0.13228756555374258     
  0.53773113443278364       0.13228756555374258     
  0.53823088455772117       0.13228756555374258     
  0.53873063468265869       0.13228756555374258     
  0.53923038480759622       0.13228756555374258     
  0.53973013493253374       0.13228756555374258     
  0.54022988505747127       0.13228756555374258     
  0.54072963518240880       0.13228756555374258     
  0.54122938530734632       0.13228756555374258     
  0.54172913543228385       0.13228756555374258     
  0.54222888555722137       0.13228756555374258     
  0.54272863568215890       0.13228756555374258     
  0.54322838580709643       0.13228756555374258     
  0.54372813593203395       0.13228756555374258     
  0.54422788605697148       0.13228756555374258     
  0.54472763618190900       0.13228756555374258     
  0.54522738630684653       0.13228756555374258     
  0.54572713643178405       0.13228756555374258     
  0.54622688655672158       0.13228756555374258     
  0.54672663668165911       0.13228756555374258     
  0.54722638680659663       0.13228756555374258     
  0.54772613693153427       0.13228756555374258     
  0.54822588705647179       0.13228756555374258     
  0.54872563718140932       0.13228756555374258     
  0.54922538730634685       0.13228756555374258     
  0.54972513743128437       0.13228756555374258     
  0.55022488755622190       0.13228756555374258     
  0.55072463768115942       0.13228756555374258     
  0.55122438780609695       0.13228756555374258     
  0.55172413793103448       0.13228756555374258     
  0.55222388805597200       0.13228756555374258     
  0.55272363818090953       0.13228756555374258     
  0.55322338830584705       0.13228756555374258     
  0.55372313843078458       0.13228756555374258     
  0.55422288855572210       0.13228756555374258     
  0.55472263868065963       0.13228756555374258     
  0.55522238880559716       0.13228756555374258     
  0.55572213893053468       0.13228756555374258     
  0.55622188905547221       0.13228756555374258     
  0.55672163918040973       0.13228756555374258     
  0.55722138930534726       0.13228756555374258     
  0.55772113943028478       0.13228756555374258     
  0.55822088955522242       0.13228756555374258     
  0.55872063968015995       0.13228756555374258     
  0.55922038980509747       0.13228756555374258     
  0.55972013993003500       0.13228756555374258     
  0.56021989005497252       0.13228756555374258     
  0.56071964017991005       0.13228756555374258     
  0.56121939030484758       0.13228756555374258     
  0.56171914042978510       0.13228756555374258     
  0.56221889055472263       0.13228756555374258     
  0.56271864067966015       0.13228756555374258     
  0.56321839080459768       0.13228756555374258     
  0.56371814092953521       0.13228756555374258     
  0.56421789105447273       0.13228756555374258     
  0.56471764117941026       0.13228756555374258     
  0.56521739130434778       0.13228756555374258     
  0.56571714142928531       0.13228756555374258     
  0.56621689155422283       0.13228756555374258     
  0.56671664167916036       0.13228756555374258     
  0.56721639180409789       0.13228756555374258     
  0.56771614192903541       0.13228756555374258     
  0.56821589205397305       0.13228756555374258     
  0.56871564217891057       0.13228756555374258     
  0.56921539230384810       0.13228756555374258     
  0.56971514242878563       0.13228756555374258     
  0.57021489255372315       0.13228756555374258     
  0.57071464267866068       0.13228756555374258     
  0.57121439280359820       0.13228756555374258     
  0.57171414292853573       0.13228756555374258     
  0.57221389305347325       0.13228756555374258     
  0.57271364317841078       0.13228756555374258     
  0.57321339330334831       0.13228756555374258     
  0.57371314342828583       0.13228756555374258     
  0.57421289355322336       0.13228756555374258     
  0.57471264367816088       0.13228756555374258     
  0.57521239380309841       0.13228756555374258     
  0.57571214392803594       0.13228756555374258     
  0.57621189405297346       0.13228756555374258     
  0.57671164417791099       0.13228756555374258     
  0.57721139430284851       0.13228756555374258     
  0.57771114442778604       0.13228756555374258     
  0.57821089455272356       0.13228756555374258     
  0.57871064467766120       0.13228756555374258     
  0.57921039480259873       0.13228756555374258     
  0.57971014492753625       0.13228756555374258     
  0.58020989505247378       0.13228756555374258     
  0.58070964517741130       0.13228756555374258     
  0.58120939530234883       0.13228756555374258     
  0.58170914542728636       0.13228756555374258     
  0.58220889555222388       0.13228756555374258     
  0.58270864567716141       0.13228756555374258     
  0.58320839580209893       0.13228756555374258     
  0.58370814592703646       0.13228756555374258     
  0.58420789605197398       0.13228756555374258     
  0.58470764617691151       0.13228756555374258     
  0.58520739630184904       0.13228756555374258     
  0.58570714642678656       0.13228756555374258     
  0.58620689655172409       0.13228756555374258     
  0.58670664667666161       0.13228756555374258     
  0.58720639680159914       0.13228756555374258     
  0.58770614692653667       0.13228756555374258     
  0.58820589705147419       0.13228756555374258     
  0.58870564717641183       0.13228756555374258     
  0.58920539730134935       0.13228756555374258     
  0.58970514742628688       0.13228756555374258     
  0.59020489755122441       0.13228756555374258     
  0.59070464767616193       0.13228756555374258     
  0.59120439780109946       0.13228756555374258     
  0.59170414792603698       0.13228756555374258     
  0.59220389805097451       0.13228756555374258     
  0.59270364817591203       0.13228756555374258     
  0.59320339830084956       0.13228756555374258     
  0.59370314842578709       0.13228756555374258     
  0.59420289855072461       0.13228756555374258     
  0.59470264867566214       0.13228756555374258     
  0.59520239880059966       0.13228756555374258     
  0.59570214892553719       0.13228756555374258     
  0.59620189905047472       0.13228756555374258     
  0.59670164917541224       0.13228756555374258     
  0.59720139930034977       0.13228756555374258     
  0.59770114942528729       0.13228756555374258     
  0.59820089955022482       0.13228756555374258     
  0.59870064967516234       0.13228756555374258     
  0.59920039980009998       0.13228756555374258     
  0.59970014992503751       0.13228756555374258     
  0.60019990004997503       0.13228756555374258     
  0.60069965017491256       0.13228756555374258     
  0.60119940029985008       0.13228756555374258     
  0.60169915042478761       0.13228756555374258     
  0.60219890054972514       0.13228756555374258     
  0.60269865067466266       0.13228756555374258     
  0.60319840079960019       0.13228756555374258     
  0.60369815092453771       0.13228756555374258     
  0.60419790104947524       0.13228756555374258     
  0.60469765117441276       0.13228756555374258     
  0.60519740129935029       0.13228756555374258     
  0.60569715142428782       0.13228756555374258     
  0.60619690154922534       0.13228756555374258     
  0.60669665167416287       0.13228756555374258     
  0.60719640179910039       0.13228756555374258     
  0.60769615192403792       0.13228756555374258     
  0.60819590204897545       0.13228756555374258     
  0.60869565217391297       0.13228756555374258     
  0.60919540229885061       0.13228756555374258     
  0.60969515242378813       0.13228756555374258     
  0.61019490254872566       0.13228756555374258     
  0.61069465267366319       0.13228756555374258     
  0.61119440279860071       0.13228756555374258     
  0.61169415292353824       0.13228756555374258     
  0.61219390304847576       0.13228756555374258     
  0.61269365317341329       0.13228756555374258     
  0.61319340329835081       0.13228756555374258     
  0.61369315342328834       0.13228756555374258     
  0.61419290354822587       0.13228756555374258     
  0.61469265367316339       0.13228756555374258     
  0.61519240379810092       0.13228756555374258     
  0.61569215392303844       0.13228756555374258     
  0.61619190404797597       0.13228756555374258     
  0.61669165417291349       0.13228756555374258     
  0.61719140429785102       0.13228756555374258     
  0.61769115442278855       0.13228756555374258     
  0.61819090454772607       0.13228756555374258     
  0.61869065467266360       0.13228756555374258     
  0.61919040479760112       0.13228756555374258     
  0.61969015492253876       0.13228756555374258     
  0.62018990504747629       0.13228756555374258     
  0.62068965517241381       0.13228756555374258     
  0.62118940529735134       0.13228756555374258     
  0.62168915542228886       0.13228756555374258     
  0.62218890554722639       0.13228756555374258     
  0.62268865567216392       0.13228756555374258     
  0.62318840579710144       0.13228756555374258     
  0.62368815592203897       0.13228756555374258     
  0.62418790604697649       0.13228756555374258     
  0.62468765617191402       0.13228756555374258     
  0.62518740629685154       0.13228756555374258     
  0.62568715642178907       0.13228756555374258     
  0.62618690654672660       0.13228756555374258     
  0.62668665667166412       0.13228756555374258     
  0.62718640679660165       0.13228756555374258     
  0.62768615692153917       0.13228756555374258     
  0.62818590704647670       0.13228756555374258     
  0.62868565717141422       0.13228756555374258     
  0.62918540729635175       0.13228756555374258     
  0.62968515742128939       0.13228756555374258     
  0.63018490754622691       0.13228756555374258     
  0.63068465767116444       0.13228756555374258     
  0.63118440779610197       0.13228756555374258     
  0.63168415792103949       0.13228756555374258     
  0.63218390804597702       0.13228756555374258     
  0.63268365817091454       0.13228756555374258     
  0.63318340829585207       0.13228756555374258     
  0.63368315842078959       0.13228756555374258     
  0.63418290854572712       0.13228756555374258     
  0.63468265867066465       0.13228756555374258     
  0.63518240879560217       0.13228756555374258     
  0.63568215892053970       0.13228756555374258     
  0.63618190904547722       0.13228756555374258     
  0.63668165917041475       0.13228756555374258     
  0.63718140929535227       0.13228756555374258     
  0.63768115942028980       0.13228756555374258     
  0.63818090954522733       0.13228756555374258     
  0.63868065967016485       0.13228756555374258     
  0.63918040979510238       0.13228756555374258     
  0.63968015992003990       0.13228756555374258     
  0.64017991004497754       0.13228756555374258     
  0.64067966016991507       0.13228756555374258     
  0.64117941029485259       0.13228756555374258     
  0.64167916041979012       0.13228756555374258     
  0.64217891054472764       0.13228756555374258     
  0.64267866066966517       0.13228756555374258     
  0.64317841079460270       0.13228756555374258     
  0.64367816091954022       0.13228756555374258     
  0.64417791104447775       0.13228756555374258     
  0.64467766116941527       0.13228756555374258     
  0.64517741129435280       0.13228756555374258     
  0.64567716141929032       0.13228756555374258     
  0.64617691154422785       0.13228756555374258     
  0.64667666166916538       0.13228756555374258     
  0.64717641179410290       0.13228756555374258     
  0.64767616191904043       0.13228756555374258     
  0.64817591204397795       0.13228756555374258     
  0.64867566216891548       0.13228756555374258     
  0.64917541229385300       0.13228756555374258     
  0.64967516241879053       0.13228756555374258     
  0.65017491254372817       0.13228756555374258     
  0.65067466266866569       0.13228756555374258     
  0.65117441279360322       0.13228756555374258     
  0.65167416291854074       0.13228756555374258     
  0.65217391304347827       0.13228756555374258     
  0.65267366316841580       0.13228756555374258     
  0.65317341329335332       0.13228756555374258     
  0.65367316341829085       0.13228756555374258     
  0.65417291354322837       0.13228756555374258     
  0.65467266366816590       0.13228756555374258     
  0.65517241379310343       0.13228756555374258     
  0.65567216391804095       0.13228756555374258     
  0.65617191404297848       0.13228756555374258     
  0.65667166416791600       0.13228756555374258     
  0.65717141429285353       0.13228756555374258     
  0.65767116441779105       0.13228756555374258     
  0.65817091454272858       0.13228756555374258     
  0.65867066466766611       0.13228756555374258     
  0.65917041479260363       0.13228756555374258     
  0.65967016491754116       0.13228756555374258     
  0.66016991504247879       0.13228756555374258     
  0.66066966516741632       0.13228756555374258     
  0.66116941529235385       0.13228756555374258     
  0.66166916541729137       0.13228756555374258     
  0.66216891554222890       0.13228756555374258     
  0.66266866566716642       0.13228756555374258     
  0.66316841579210395       0.13228756555374258     
  0.66366816591704147       0.13228756555374258     
  0.66416791604197900       0.13228756555374258     
  0.66466766616691653       0.13228756555374258     
  0.66516741629185405       0.13228756555374258     
  0.66566716641679158       0.13228756555374258     
  0.66616691654172910       0.13228756555374258     
  0.66666666666666663       0.13228756555374258     
  0.66716641679160416       0.13228756555374258     
  0.66766616691654168       0.13228756555374258     
  0.66816591704147921       0.13228756555374258     
  0.66866566716641673       0.13228756555374258     
  0.66916541729135426       0.13228756555374258     
  0.66966516741629178       0.13228756555374258     
  0.67016491754122931       0.13228756555374258     
  0.67066466766616695       0.13228756555374258     
  0.67116441779110447       0.13228756555374258     
  0.67166416791604200       0.13228756555374258     
  0.67216391804097952       0.13228756555374258     
  0.67266366816591705       0.13228756555374258     
  0.67316341829085458       0.13228756555374258     
  0.67366316841579210       0.13228756555374258     
  0.67416291854072963       0.13228756555374258     
  0.67466266866566715       0.13228756555374258     
  0.67516241879060468       0.13228756555374258     
  0.67566216891554221       0.13228756555374258     
  0.67616191904047973       0.13228756555374258     
  0.67666166916541726       0.13228756555374258     
  0.67716141929035478       0.13228756555374258     
  0.67766116941529231       0.13228756555374258     
  0.67816091954022983       0.13228756555374258     
  0.67866066966516736       0.13228756555374258     
  0.67916041979010489       0.13228756555374258     
  0.67966016991504241       0.13228756555374258     
  0.68015992003997994       0.13228756555374258     
  0.68065967016491757       0.13228756555374258     
  0.68115942028985510       0.13228756555374258     
  0.68165917041479263       0.13228756555374258     
  0.68215892053973015       0.13228756555374258     
  0.68265867066466768       0.13228756555374258     
  0.68315842078960520       0.13228756555374258     
  0.68365817091454273       0.13228756555374258     
  0.68415792103948025       0.13228756555374258     
  0.68465767116441778       0.13228756555374258     
  0.68515742128935531       0.13228756555374258     
  0.68565717141429283       0.13228756555374258     
  0.68615692153923036       0.13228756555374258     
  0.68665667166416788       0.13228756555374258     
  0.68715642178910541       0.13228756555374258     
  0.68765617191404294       0.13228756555374258     
  0.68815592203898046       0.13228756555374258     
  0.68865567216391799       0.13228756555374258     
  0.68915542228885551       0.13228756555374258     
  0.68965517241379304       0.13228756555374258     
  0.69015492253873056       0.13228756555374258     
  0.69065467266366809       0.13228756555374258     
  0.69115442278860573       0.13228756555374258     
  0.69165417291354325       0.13228756555374258     
  0.69215392303848078       0.13228756555374258     
  0.69265367316341830       0.13228756555374258     
  0.69315342328835583       0.13228756555374258     
  0.69365317341329336       0.13228756555374258     
  0.69415292353823088       0.13228756555374258     
  0.69465267366316841       0.13228756555374258     
  0.69515242378810593       0.13228756555374258     
  0.69565217391304346       0.13228756555374258     
  0.69615192403798098       0.13228756555374258     
  0.69665167416291851       0.13228756555374258     
  0.69715142428785604       0.13228756555374258     
  0.69765117441279356       0.13228756555374258     
  0.69815092453773109       0.13228756555374258     
  0.69865067466266861       0.13228756555374258     
  0.69915042478760614       0.13228756555374258     
  0.69965017491254367       0.13228756555374258     
  0.70014992503748119       0.13228756555374258     
  0.70064967516241872       0.13228756555374258     
  0.70114942528735635       0.13228756555374258     
  0.70164917541229388       0.13228756555374258     
  0.70214892553723141       0.13228756555374258     
  0.70264867566216893       0.13228756555374258     
  0.70314842578710646       0.13228756555374258     
  0.70364817591204398       0.13228756555374258     
  0.70414792603698151       0.13228756555374258     
  0.70464767616191903       0.13228756555374258     
  0.70514742628685656       0.13228756555374258     
  0.70564717641179409       0.13228756555374258     
  0.70614692653673161       0.13228756555374258     
  0.70664667666166914       0.13228756555374258     
  0.70714642678660666       0.13228756555374258     
  0.70764617691154419       0.13228756555374258     
  0.70814592703648171       0.13228756555374258     
  0.70864567716141924       0.13228756555374258     
  0.70914542728635677       0.13228756555374258     
  0.70964517741129429       0.13228756555374258     
  0.71014492753623182       0.13228756555374258     
  0.71064467766116934       0.13228756555374258     
  0.71114442778610687       0.13228756555374258     
  0.71164417791104451       0.13228756555374258     
  0.71214392803598203       0.13228756555374258     
  0.71264367816091956       0.13228756555374258     
  0.71314342828585708       0.13228756555374258     
  0.71364317841079461       0.13228756555374258     
  0.71414292853573214       0.13228756555374258     
  0.71464267866066966       0.13228756555374258     
  0.71514242878560719       0.13228756555374258     
  0.71564217891054471       0.13228756555374258     
  0.71614192903548224       0.13228756555374258     
  0.71664167916041976       0.13228756555374258     
  0.71714142928535729       0.13228756555374258     
  0.71764117941029482       0.13228756555374258     
  0.71814092953523234       0.13228756555374258     
  0.71864067966016987       0.13228756555374258     
  0.71914042978510739       0.13228756555374258     
  0.71964017991004492       0.13228756555374258     
  0.72013993003498245       0.13228756555374258     
  0.72063968015991997       0.13228756555374258     
  0.72113943028485750       0.13228756555374258     
  0.72163918040979513       0.13228756555374258     
  0.72213893053473266       0.13228756555374258     
  0.72263868065967019       0.13228756555374258     
  0.72313843078460771       0.13228756555374258     
  0.72363818090954524       0.13228756555374258     
  0.72413793103448276       0.13228756555374258     
  0.72463768115942029       0.13228756555374258     
  0.72513743128435781       0.13228756555374258     
  0.72563718140929534       0.13228756555374258     
  0.72613693153423287       0.13228756555374258     
  0.72663668165917039       0.13228756555374258     
  0.72713643178410792       0.13228756555374258     
  0.72763618190904544       0.13228756555374258     
  0.72813593203398297       0.13228756555374258     
  0.72863568215892049       0.13228756555374258     
  0.72913543228385802       0.13228756555374258     
  0.72963518240879555       0.13228756555374258     
  0.73013493253373307       0.13228756555374258     
  0.73063468265867060       0.13228756555374258     
  0.73113443278360812       0.13228756555374258     
  0.73163418290854565       0.13228756555374258     
  0.73213393303348329       0.13228756555374258     
  0.73263368315842081       0.13228756555374258     
  0.73313343328335834       0.13228756555374258     
  0.73363318340829586       0.13228756555374258     
  0.73413293353323339       0.13228756555374258     
  0.73463268365817092       0.13228756555374258     
  0.73513243378310844       0.13228756555374258     
  0.73563218390804597       0.13228756555374258     
  0.73613193403298349       0.13228756555374258     
  0.73663168415792102       0.13228756555374258     
  0.73713143428285854       0.13228756555374258     
  0.73763118440779607       0.13228756555374258     
  0.73813093453273360       0.13228756555374258     
  0.73863068465767112       0.13228756555374258     
  0.73913043478260865       0.13228756555374258     
  0.73963018490754617       0.13228756555374258     
  0.74012993503248370       0.13228756555374258     
  0.74062968515742122       0.13228756555374258     
  0.74112943528235875       0.13228756555374258     
  0.74162918540729628       0.13228756555374258     
  0.74212893553223391       0.13228756555374258     
  0.74262868565717144       0.13228756555374258     
  0.74312843578210896       0.13228756555374258     
  0.74362818590704649       0.13228756555374258     
  0.74412793603198402       0.13228756555374258     
  0.74462768615692154       0.13228756555374258     
  0.74512743628185907       0.13228756555374258     
  0.74562718640679659       0.13228756555374258     
  0.74612693653173412       0.13228756555374258     
  0.74662668665667165       0.13228756555374258     
  0.74712643678160917       0.13228756555374258     
  0.74762618690654670       0.13228756555374258     
  0.74812593703148422       0.13228756555374258     
  0.74862568715642175       0.13228756555374258     
  0.74912543728135927       0.13228756555374258     
  0.74962518740629680       0.13228756555374258     
  0.75012493753123433       0.13228756555374258     
  0.75062468765617185       0.13228756555374258     
  0.75112443778110938       0.13228756555374258     
  0.75162418790604690       0.13228756555374258     
  0.75212393803098443       0.13228756555374258     
  0.75262368815592207       0.13228756555374258     
  0.75312343828085959       0.13228756555374258     
  0.75362318840579712       0.13228756555374258     
  0.75412293853073464       0.13228756555374258     
  0.75462268865567217       0.13228756555374258     
  0.75512243878060969       0.13228756555374258     
  0.75562218890554722       0.13228756555374258     
  0.75612193903048475       0.13228756555374258     
  0.75662168915542227       0.13228756555374258     
  0.75712143928035980       0.13228756555374258     
  0.75762118940529732       0.13228756555374258     
  0.75812093953023485       0.13228756555374258     
  0.75862068965517238       0.13228756555374258     
  0.75912043978010990       0.13228756555374258     
  0.75962018990504743       0.13228756555374258     
  0.76011994002998495       0.13228756555374258     
  0.76061969015492248       0.13228756555374258     
  0.76111944027986000       0.13228756555374258     
  0.76161919040479753       0.13228756555374258     
  0.76211894052973506       0.13228756555374258     
  0.76261869065467269       0.13228756555374258     
  0.76311844077961022       0.13228756555374258     
  0.76361819090454774       0.13228756555374258     
  0.76411794102948527       0.13228756555374258     
  0.76461769115442280       0.13228756555374258     
  0.76511744127936032       0.13228756555374258     
  0.76561719140429785       0.13228756555374258     
  0.76611694152923537       0.13228756555374258     
  0.76661669165417290       0.13228756555374258     
  0.76711644177911043       0.13228756555374258     
  0.76761619190404795       0.13228756555374258     
  0.76811594202898548       0.13228756555374258     
  0.76861569215392300       0.13228756555374258     
  0.76911544227886053       0.13228756555374258     
  0.76961519240379805       0.13228756555374258     
  0.77011494252873558       0.13228756555374258     
  0.77061469265367311       0.13228756555374258     
  0.77111444277861063       0.13228756555374258     
  0.77161419290354816       0.13228756555374258     
  0.77211394302848568       0.13228756555374258     
  0.77261369315342321       0.13228756555374258     
  0.77311344327836085       0.13228756555374258     
  0.77361319340329837       0.13228756555374258     
  0.77411294352823590       0.13228756555374258     
  0.77461269365317342       0.13228756555374258     
  0.77511244377811095       0.13228756555374258     
  0.77561219390304847       0.13228756555374258     
  0.77611194402798600       0.13228756555374258     
  0.77661169415292353       0.13228756555374258     
  0.77711144427786105       0.13228756555374258     
  0.77761119440279858       0.13228756555374258     
  0.77811094452773610       0.13228756555374258     
  0.77861069465267363       0.13228756555374258     
  0.77911044477761116       0.13228756555374258     
  0.77961019490254868       0.13228756555374258     
  0.78010994502748621       0.13228756555374258     
  0.78060969515242373       0.13228756555374258     
  0.78110944527736126       0.13228756555374258     
  0.78160919540229878       0.13228756555374258     
  0.78210894552723631       0.13228756555374258     
  0.78260869565217384       0.13228756555374258     
  0.78310844577711147       0.13228756555374258     
  0.78360819590204900       0.13228756555374258     
  0.78410794602698652       0.13228756555374258     
  0.78460769615192405       0.13228756555374258     
  0.78510744627686158       0.13228756555374258     
  0.78560719640179910       0.13228756555374258     
  0.78610694652673663       0.13228756555374258     
  0.78660669665167415       0.13228756555374258     
  0.78710644677661168       0.13228756555374258     
  0.78760619690154920       0.13228756555374258     
  0.78810594702648673       0.13228756555374258     
  0.78860569715142426       0.13228756555374258     
  0.78910544727636178       0.13228756555374258     
  0.78960519740129931       0.13228756555374258     
  0.79010494752623683       0.13228756555374258     
  0.79060469765117436       0.13228756555374258     
  0.79110444777611189       0.13228756555374258     
  0.79160419790104941       0.13228756555374258     
  0.79210394802598694       0.13228756555374258     
  0.79260369815092446       0.13228756555374258     
  0.79310344827586199       0.13228756555374258     
  0.79360319840079963       0.13228756555374258     
  0.79410294852573715       0.13228756555374258     
  0.79460269865067468       0.13228756555374258     
  0.79510244877561220       0.13228756555374258     
  0.79560219890054973       0.13228756555374258     
  0.79610194902548725       0.13228756555374258     
  0.79660169915042478       0.13228756555374258     
  0.79710144927536231       0.13228756555374258     
  0.79760119940029983       0.13228756555374258     
  0.79810094952523736       0.13228756555374258     
  0.79860069965017488       0.13228756555374258     
  0.79910044977511241       0.13228756555374258     
  0.79960019990004993       0.13228756555374258     
  0.80009995002498746       0.13228756555374258     
  0.80059970014992499       0.13228756555374258     
  0.80109945027486251       0.13228756555374258     
  0.80159920039980004       0.13228756555374258     
  0.80209895052473756       0.13228756555374258     
  0.80259870064967509       0.13228756555374258     
  0.80309845077461262       0.13228756555374258     
  0.80359820089955025       0.13228756555374258     
  0.80409795102448778       0.13228756555374258     
  0.80459770114942530       0.13228756555374258     
  0.80509745127436283       0.13228756555374258     
  0.80559720139930036       0.13228756555374258     
  0.80609695152423788       0.13228756555374258     
  0.80659670164917541       0.13228756555374258     
  0.80709645177411293       0.13228756555374258     
  0.80759620189905046       0.13228756555374258     
  0.80809595202398798       0.13228756555374258     
  0.80859570214892551       0.13228756555374258     
  0.80909545227386304       0.13228756555374258     
  0.80959520239880056       0.13228756555374258     
  0.81009495252373809       0.13228756555374258     
  0.81059470264867561       0.13228756555374258     
  0.81109445277361314       0.13228756555374258     
  0.81159420289855067       0.13228756555374258     
  0.81209395302348819       0.13228756555374258     
  0.81259370314842572       0.13228756555374258     
  0.81309345327336324       0.13228756555374258     
  0.81359320339830077       0.13228756555374258     
  0.81409295352323841       0.13228756555374258     
  0.81459270364817593       0.13228756555374258     
  0.81509245377311346       0.13228756555374258     
  0.81559220389805098       0.13228756555374258     
  0.81609195402298851       0.13228756555374258     
  0.81659170414792603       0.13228756555374258     
  0.81709145427286356       0.13228756555374258     
  0.81759120439780109       0.13228756555374258     
  0.81809095452273861       0.13228756555374258     
  0.81859070464767614       0.13228756555374258     
  0.81909045477261366       0.13228756555374258     
  0.81959020489755119       0.13228756555374258     
  0.82008995502248871       0.13228756555374258     
  0.82058970514742624       0.13228756555374258     
  0.82108945527236377       0.13228756555374258     
  0.82158920539730129       0.13228756555374258     
  0.82208895552223882       0.13228756555374258     
  0.82258870564717634       0.13228756555374258     
  0.82308845577211387       0.13228756555374258     
  0.82358820589705140       0.13228756555374258     
  0.82408795602198903       0.13228756555374258     
  0.82458770614692656       0.13228756555374258     
  0.82508745627186408       0.13228756555374258     
  0.82558720639680161       0.13228756555374258     
  0.82608695652173914       0.13228756555374258     
  0.82658670664667666       0.13228756555374258     
  0.82708645677161419       0.13228756555374258     
  0.82758620689655171       0.13228756555374258     
  0.82808595702148924       0.13228756555374258     
  0.82858570714642676       0.13228756555374258     
  0.82908545727136429       0.13228756555374258     
  0.82958520739630182       0.13228756555374258     
  0.83008495752123934       0.13228756555374258     
  0.83058470764617687       0.13228756555374258     
  0.83108445777111439       0.13228756555374258     
  0.83158420789605192       0.13228756555374258     
  0.83208395802098944       0.13228756555374258     
  0.83258370814592697       0.13228756555374258     
  0.83308345827086450       0.13228756555374258     
  0.83358320839580202       0.13228756555374258     
  0.83408295852073955       0.13228756555374258     
  0.83458270864567718       0.13228756555374258     
  0.83508245877061471       0.13228756555374258     
  0.83558220889555224       0.13228756555374258     
  0.83608195902048976       0.13228756555374258     
  0.83658170914542729       0.13228756555374258     
  0.83708145927036481       0.13228756555374258     
  0.83758120939530234       0.13228756555374258     
  0.83808095952023987       0.13228756555374258     
  0.83858070964517739       0.13228756555374258     
  0.83908045977011492       0.13228756555374258     
  0.83958020989505244       0.13228756555374258     
  0.84007996001998997       0.13228756555374258     
  0.84057971014492749       0.13228756555374258     
  0.84107946026986502       0.13228756555374258     
  0.84157921039480255       0.13228756555374258     
  0.84207896051974007       0.13228756555374258     
  0.84257871064467760       0.13228756555374258     
  0.84307846076961512       0.13228756555374258     
  0.84357821089455265       0.13228756555374258     
  0.84407796101949017       0.13228756555374258     
  0.84457771114442781       0.13228756555374258     
  0.84507746126936534       0.13228756555374258     
  0.84557721139430286       0.13228756555374258     
  0.84607696151924039       0.13228756555374258     
  0.84657671164417791       0.13228756555374258     
  0.84707646176911544       0.13228756555374258     
  0.84757621189405297       0.13228756555374258     
  0.84807596201899049       0.13228756555374258     
  0.84857571214392802       0.13228756555374258     
  0.84907546226886554       0.13228756555374258     
  0.84957521239380307       0.13228756555374258     
  0.85007496251874060       0.13228756110574710     
  0.85057471264367812       0.13228559111730132     
  0.85107446276861565       0.13227485753463336     
  0.85157421289355317       0.13224820509556520     
  0.85207396301849070       0.13219893339487759     
  0.85257371314342822       0.13212078738338029     
  0.85307346326836575       0.13200794786698539     
  0.85357321339330328       0.13185502200577615     
  0.85407296351824080       0.13165703381307969     
  0.85457271364317833       0.13140941465453981     
  0.85507246376811596       0.13110799374718488     
  0.85557221389305349       0.13074898865850298     
  0.85607196401799102       0.13032899580551036     
  0.85657171414292854       0.12984498095382394     
  0.85707146426786607       0.12929426971673272     
  0.85757121439280359       0.12867453805427004     
  0.85807096451774112       0.12798380277228266     
  0.85857071464267865       0.12722041202150433     
  0.85907046476761617       0.12638303579662558     
  0.85957021489255370       0.12547065643536645     
  0.86006996501749122       0.12448255911754678     
  0.86056971514242875       0.12341832236415820     
  0.86106946526736627       0.12227780853643544     
  0.86156921539230380       0.12106115433492685     
  0.86206896551724133       0.11976876129856712     
  0.86256871564217885       0.11840128630374783     
  0.86306846576711638       0.11695963206338884     
  0.86356821589205390       0.11544493762600969     
  0.86406796601699143       0.11385856887480164     
  0.86456771614192895       0.11220210902669757     
  0.86506746626686659       0.11047734913144466     
  0.86556721639180412       0.10868627857067589     
  0.86606696651674164       0.10683107555698013     
  0.86656671664167917       0.10491409763297413     
  0.86706646676661669       0.10293787217037444     
  0.86756621689155422       0.10090508686906810     
  0.86806596701649175        9.8818580256184271E-002
  0.86856571714142927        9.6681332185165308E-002
  0.86906546726636680        9.4496454334838803E-002
  0.86956521739130432        9.2267180708488175E-002
  0.87006496751624185        8.9996858132924379E-002
  0.87056471764117938        8.7688936757557498E-002
  0.87106446776611690        8.5346960553467618E-002
  0.87156421789105443        8.2974557812476674E-002
  0.87206396801599195        8.0575431646219373E-002
  0.87256371814092948        7.8153350485215003E-002
  0.87306346826586700        7.5712138577938376E-002
  0.87356321839080453        7.3255666489891583E-002
  0.87406296851574206        7.0787841602675011E-002
  0.87456271864067958        6.8312598613058995E-002
  0.87506246876561711        6.5833890032054893E-002
  0.87556221889055474        6.3355676683986353E-002
  0.87606196901549227        6.0881918205562255E-002
  0.87656171914042980        5.8416563544945344E-002
  0.87706146926536732        5.5963541460825494E-002
  0.87756121939030485        5.3526751021490626E-002
  0.87806096951524237        5.1110052103898004E-002
  0.87856071964017990        4.8717255892745649E-002
  0.87906046976511742        4.6352115379543750E-002
  0.87956021989005495        4.4018315861685912E-002
  0.88005997001499248        4.1719465441520623E-002
  0.88055972013993000        3.9459085525422599E-002
  0.88105947026486753        3.7240601322864081E-002
  0.88155922038980505        3.5067332345486313E-002
  0.88205897051474258        3.2942482906170821E-002
  0.88255872063968011        3.0869132618110810E-002
  0.88305847076461763        2.8850226893882541E-002
  0.88355822088955516        2.6888567444516672E-002
  0.88405797101449268        2.4986802778569649E-002
  0.88455772113943021        2.3147418701195042E-002
  0.88505747126436773        2.1372728813214965E-002
  0.88555722138930537        1.9664865010190970E-002
  0.88605697151424290        1.8025767981497045E-002
  0.88655672163918042        1.6457177709388593E-002
  0.88705647176411795        1.4960623968075388E-002
  0.88755622188905547        1.3537416822792555E-002
  0.88805597201399300        1.2188637128871900E-002
  0.88855572213893053        1.0915127030813312E-002
  0.88905547226386805        9.7174804613561049E-003
  0.88955522238880558        8.5960336405503986E-003
  0.89005497251374310        7.5508555748284812E-003
  0.89055472263868063        6.5817385560761662E-003
  0.89105447276361816        5.6881886607041748E-003
  0.89155422288855568        4.8694162487194839E-003
  0.89205397301349321        4.1243264627967039E-003
  0.89255372313843073        3.4515097273494439E-003
  0.89305347326336826        2.8492322476016676E-003
  0.89355322338830578        2.3154265086590738E-003
  0.89405297351324331        1.8476817745804520E-003
  0.89455272363818084        1.4432345874490510E-003
  0.89505247376311836        1.0989592664439459E-003
  0.89555222388805600        8.1135840691134574E-004
  0.89605197401299352        5.7655337943620104E-004
  0.89655172413793105        3.9027482891318909E-004
  0.89705147426286858        2.4785317361834607E-004
  0.89755122438780610        1.4420910428036387E-004
  0.89805097451274363        7.3844083151954838E-005
  0.89855072463768115        3.0830843081218758E-005
  0.89905047476261868        8.8038865830081618E-006
  0.89955022488755620        9.4998491029443946E-007
  0.90004997501249373        0.0000000000000000     
  0.90054972513743126        0.0000000000000000     
  0.90104947526236878        0.0000000000000000     
  0.90154922538730631        0.0000000000000000     
  0.90204897551224383        0.0000000000000000     
  0.90254872563718136        0.0000000000000000     
  0.90304847576211889        0.0000000000000000     
  0.90354822588705641        0.0000000000000000     
  0.90404797601199394        0.0000000000000000     
  0.90454772613693146        0.0000000000000000     
  0.90504747626186899        0.0000000000000000     
  0.90554722638680651        0.0000000000000000     
  0.90604697651174415        0.0000000000000000     
  0.90654672663668168        0.0000000000000000     
  0.90704647676161920        0.0000000000000000     
  0.90754622688655673        0.0000000000000000     
  0.90804597701149425        0.0000000000000000     
  0.90854572713643178        0.0000000000000000     
  0.90904547726136931        0.0000000000000000     
  0.90954522738630683        0.0000000000000000     
  0.91004497751124436        0.0000000000000000     
  0.91054472763618188        0.0000000000000000     
  0.91104447776111941        0.0000000000000000     
  0.91154422788605693        0.0000000000000000     
  0.91204397801099446        0.0000000000000000     
  0.91254372813593199        0.0000000000000000     
  0.91304347826086951        0.0000000000000000     
  0.91354322838580704        0.0000000000000000     
  0.91404297851074456        0.0000000000000000     
  0.91454272863568209        0.0000000000000000     
  0.91504247876061962        0.0000000000000000     
  0.91554222888555714        0.0000000000000000     
  0.91604197901049478        0.0000000000000000     
  0.91654172913543230        0.0000000000000000     
  0.91704147926036983        0.0000000000000000     
  0.91754122938530736        0.0000000000000000     
  0.91804097951024488        0.0000000000000000     
  0.91854072963518241        0.0000000000000000     
  0.91904047976011993        0.0000000000000000     
  0.91954022988505746        0.0000000000000000     
  0.92003998000999498        0.0000000000000000     
  0.92053973013493251        0.0000000000000000     
  0.92103948025987004        0.0000000000000000     
  0.92153923038480756        0.0000000000000000     
  0.92203898050974509        0.0000000000000000     
  0.92253873063468261        0.0000000000000000     
  0.92303848075962014        0.0000000000000000     
  0.92353823088455766        0.0000000000000000     
  0.92403798100949519        0.0000000000000000     
  0.92453773113443272        0.0000000000000000     
  0.92503748125937024        0.0000000000000000     
  0.92553723138430777        0.0000000000000000     
  0.92603698150924529        0.0000000000000000     
  0.92653673163418293        0.0000000000000000     
  0.92703648175912046        0.0000000000000000     
  0.92753623188405798        0.0000000000000000     
  0.92803598200899551        0.0000000000000000     
  0.92853573213393303        0.0000000000000000     
  0.92903548225887056        0.0000000000000000     
  0.92953523238380809        0.0000000000000000     
  0.93003498250874561        0.0000000000000000     
  0.93053473263368314        0.0000000000000000     
  0.93103448275862066        0.0000000000000000     
  0.93153423288355819        0.0000000000000000     
  0.93203398300849571        0.0000000000000000     
  0.93253373313343324        0.0000000000000000     
  0.93303348325837077        0.0000000000000000     
  0.93353323338330829        0.0000000000000000     
  0.93403298350824582        0.0000000000000000     
  0.93453273363318334        0.0000000000000000     
  0.93503248375812087        0.0000000000000000     
  0.93553223388305840        0.0000000000000000     
  0.93603198400799592        0.0000000000000000     
  0.93653173413293356        0.0000000000000000     
  0.93703148425787108        0.0000000000000000     
  0.93753123438280861        0.0000000000000000     
  0.93803098450774614        0.0000000000000000     
  0.93853073463268366        0.0000000000000000     
  0.93903048475762119        0.0000000000000000     
  0.93953023488255871        0.0000000000000000     
  0.94002998500749624        0.0000000000000000     
  0.94052973513243376        0.0000000000000000     
  0.94102948525737129        0.0000000000000000     
  0.94152923538230882        0.0000000000000000     
  0.94202898550724634        0.0000000000000000     
  0.94252873563218387        0.0000000000000000     
  0.94302848575712139        0.0000000000000000     
  0.94352823588205892        0.0000000000000000     
  0.94402798600699644        0.0000000000000000     
  0.94452773613193397        0.0000000000000000     
  0.94502748625687150        0.0000000000000000     
  0.94552723638180902        0.0000000000000000     
  0.94602698650674655        0.0000000000000000     
  0.94652673663168407        0.0000000000000000     
  0.94702648675662171        0.0000000000000000     
  0.94752623688155924        0.0000000000000000     
  0.94802598700649676        0.0000000000000000     
  0.94852573713143429        0.0000000000000000     
  0.94902548725637181        0.0000000000000000     
  0.94952523738130934        0.0000000000000000     
  0.95002498750624687        0.0000000000000000     
  0.95052473763118439        0.0000000000000000     
  0.95102448775612192        0.0000000000000000     
  0.95152423788105944        0.0000000000000000     
  0.95202398800599697        0.0000000000000000     
  0.95252373813093449        0.0000000000000000     
  0.95302348825587202        0.0000000000000000     
  0.95352323838080955        0.0000000000000000     
  0.95402298850574707        0.0000000000000000     
  0.95452273863068460        0.0000000000000000     
  0.95502248875562212        0.0000000000000000     
  0.95552223888055965        0.0000000000000000     
  0.95602198900549717        0.0000000000000000     
  0.95652173913043470        0.0000000000000000     
  0.95702148925537234        0.0000000000000000     
  0.95752123938030986        0.0000000000000000     
  0.95802098950524739        0.0000000000000000     
  0.95852073963018491        0.0000000000000000     
  0.95902048975512244        0.0000000000000000     
  0.95952023988005997        0.0000000000000000     
  0.96001999000499749        0.0000000000000000     
  0.96051974012993502        0.0000000000000000     
  0.96101949025487254        0.0000000000000000     
  0.96151924037981007        0.0000000000000000     
  0.96201899050474760        0.0000000000000000     
  0.96251874062968512        0.0000000000000000     
  0.96301849075462265        0.0000000000000000     
  0.96351824087956017        0.0000000000000000     
  0.96401799100449770        0.0000000000000000     
  0.96451774112943522        0.0000000000000000     
  0.96501749125437275        0.0000000000000000     
  0.96551724137931028        0.0000000000000000     
  0.96601699150424780        0.0000000000000000     
  0.96651674162918533        0.0000000000000000     
  0.96701649175412285        0.0000000000000000     
  0.96751624187906049        0.0000000000000000     
  0.96801599200399802        0.0000000000000000     
  0.96851574212893554        0.0000000000000000     
  0.96901549225387307        0.0000000000000000     
  0.96951524237881059        0.0000000000000000     
  0.97001499250374812        0.0000000000000000     
  0.97051474262868564        0.0000000000000000     
  0.97101449275362317        0.0000000000000000     
  0.97151424287856070        0.0000000000000000     
  0.97201399300349822        0.0000000000000000     
  0.97251374312843575        0.0000000000000000     
  0.97301349325337327        0.0000000000000000     
  0.97351324337831080        0.0000000000000000     
  0.97401299350324833        0.0000000000000000     
  0.97451274362818585        0.0000000000000000     
  0.97501249375312338        0.0000000000000000     
  0.97551224387806090        0.0000000000000000     
  0.97601199400299843        0.0000000000000000     
  0.97651174412793595        0.0000000000000000     
  0.97701149425287348        0.0000000000000000     
  0.97751124437781112        0.0000000000000000     
  0.97801099450274864        0.0000000000000000     
  0.97851074462768617        0.0000000000000000     
  0.97901049475262369        0.0000000000000000     
  0.97951024487756122        0.0000000000000000     
  0.98000999500249875        0.0000000000000000     
  0.98050974512743627        0.0000000000000000     
  0.98100949525237380        0.0000000000000000     
  0.98150924537731132        0.0000000000000000     
  0.98200899550224885        0.0000000000000000     
  0.98250874562718638        0.0000000000000000     
  0.98300849575212390        0.0000000000000000     
  0.98350824587706143        0.0000000000000000     
  0.98400799600199895        0.0000000000000000     
  0.98450774612693648        0.0000000000000000     
  0.98500749625187400        0.0000000000000000     
  0.98550724637681153        0.0000000000000000     
  0.98600699650174906        0.0000000000000000     
  0.98650674662668658        0.0000000000000000     
  0.98700649675162411        0.0000000000000000     
  0.98750624687656163        0.0000000000000000     
  0.98800599700149927        0.0000000000000000     
  0.98850574712643680        0.0000000000000000     
  0.98900549725137432        0.0000000000000000     
  0.98950524737631185        0.0000000000000000     
  0.99000499750124937        0.0000000000000000     
  0.99050474762618690        0.0000000000000000     
  0.99100449775112442        0.0000000000000000     
  0.99150424787606195        0.0000000000000000     
  0.99200399800099948        0.0000000000000000     
  0.99250374812593700        0.0000000000000000     
  0.99300349825087453        0.0000000000000000     
  0.99350324837581205        0.0000000000000000     
  0.99400299850074958        0.0000000000000000     
  0.99450274862568711        0.0000000000000000     
  0.99500249875062463        0.0000000000000000     
  0.99550224887556216        0.0000000000000000     
  0.99600199900049968        0.0000000000000000     
  0.99650174912543721        0.0000000000000000     
  0.99700149925037473        0.0000000000000000     
  0.99750124937531226        0.0000000000000000     
  0.99800099950024990        0.0000000000000000     
  0.99850074962518742        0.0000000000000000     
  0.99900049975012495        0.0000000000000000     
  0.99950024987506247        0.0000000000000000     
   1.0000000000000000        0.0000000000000000     


==> Data-Plot_riblet-blade_eps.txt <==
   0.0000000000000000       -0.0000000000000000     
   1.9980019980019980E-003  -0.0000000000000000     
   3.9960039960039960E-003  -0.0000000000000000     
   5.9940059940059940E-003  -0.0000000000000000     
   7.9920079920079920E-003  -0.0000000000000000     
   9.9900099900099900E-003  -0.0000000000000000     
   1.1988011988011988E-002  -0.0000000000000000     
   1.3986013986013986E-002  -0.0000000000000000     
   1.5984015984015984E-002  -0.0000000000000000     
   1.7982017982017984E-002  -0.0000000000000000     
   1.9980019980019980E-002  -0.0000000000000000     
   2.1978021978021976E-002  -0.0000000000000000     
   2.3976023976023976E-002  -0.0000000000000000     
   2.5974025974025976E-002  -0.0000000000000000     
   2.7972027972027972E-002  -0.0000000000000000     
   2.9970029970029968E-002  -0.0000000000000000     
   3.1968031968031968E-002  -0.0000000000000000     
   3.3966033966033968E-002  -0.0000000000000000     
   3.5964035964035967E-002  -0.0000000000000000     
   3.7962037962037960E-002  -0.0000000000000000     
   3.9960039960039960E-002  -0.0000000000000000     
   4.1958041958041960E-002  -0.0000000000000000     
   4.3956043956043953E-002  -0.0000000000000000     
   4.5954045954045952E-002  -0.0000000000000000     
   4.7952047952047952E-002  -0.0000000000000000     
   4.9950049950049952E-002  -0.0000000000000000     
   5.1948051948051951E-002  -3.9245665104063369E-004
   5.3946053946053944E-002  -2.8625695710656051E-003
   5.5944055944055944E-002  -8.5152581909763419E-003
   5.7942057942057944E-002  -1.7515322135428682E-002
   5.9940059940059937E-002  -2.9307025515202399E-002
   6.1938061938061936E-002  -4.2833688702858884E-002
   6.3936063936063936E-002  -5.6757280108398186E-002
   6.5934065934065936E-002  -6.9678007954916812E-002
   6.7932067932067935E-002  -8.0353912054265189E-002
   6.9930069930069935E-002  -8.7920455582704671E-002
   7.1928071928071935E-002  -9.2110116856565449E-002
   7.3926073926073921E-002  -9.3471981107904237E-002
   7.5924075924075921E-002  -9.3541434669711321E-002
   7.7922077922077920E-002  -9.3541434669711321E-002
   7.9920079920079920E-002  -9.3541434669711321E-002
   8.1918081918081920E-002  -9.3541434669711321E-002
   8.3916083916083919E-002  -9.3541434669711321E-002
   8.5914085914085919E-002  -9.3541434669711321E-002
   8.7912087912087905E-002  -9.3541434669711321E-002
   8.9910089910089905E-002  -9.3541434669711321E-002
   9.1908091908091905E-002  -9.3541434669711321E-002
   9.3906093906093904E-002  -9.3541434669711321E-002
   9.5904095904095904E-002  -9.3541434669711321E-002
   9.7902097902097904E-002  -9.3541434669711321E-002
   9.9900099900099903E-002  -9.3541434669711321E-002
  0.10189810189810190       -9.3541434669711321E-002
  0.10389610389610390       -9.3541434669711321E-002
  0.10589410589410589       -9.3541434669711321E-002
  0.10789210789210789       -9.3541434669711321E-002
  0.10989010989010989       -9.3541434669711321E-002
  0.11188811188811189       -9.3541434669711321E-002
  0.11388611388611389       -9.3541434669711321E-002
  0.11588411588411589       -9.3541434669711321E-002
  0.11788211788211789       -9.3541434669711321E-002
  0.11988011988011987       -9.3541434669711321E-002
  0.12187812187812187       -9.3541434669711321E-002
  0.12387612387612387       -9.3541434669711321E-002
  0.12587412587412589       -9.3541434669711321E-002
  0.12787212787212787       -9.3541434669711321E-002
  0.12987012987012986       -9.3541434669711321E-002
  0.13186813186813187       -9.3541434669711321E-002
  0.13386613386613386       -9.3541434669711321E-002
  0.13586413586413587       -9.3541434669711321E-002
  0.13786213786213786       -9.3541434669711321E-002
  0.13986013986013987       -9.3541434669711321E-002
  0.14185814185814186       -9.3541434669711321E-002
  0.14385614385614387       -9.3541434669711321E-002
  0.14585414585414586       -9.3541434669711321E-002
  0.14785214785214784       -9.3541434669711321E-002
  0.14985014985014986       -9.3541434669711321E-002
  0.15184815184815184       -9.3541434669711321E-002
  0.15384615384615385       -9.3541434669711321E-002
  0.15584415584415584       -9.3541434669711321E-002
  0.15784215784215785       -9.3541434669711321E-002
  0.15984015984015984       -9.3541434669711321E-002
  0.16183816183816183       -9.3541434669711321E-002
  0.16383616383616384       -9.3541434669711321E-002
  0.16583416583416583       -9.3541434669711321E-002
  0.16783216783216784       -9.3541434669711321E-002
  0.16983016983016982       -9.3541434669711321E-002
  0.17182817182817184       -9.3541434669711321E-002
  0.17382617382617382       -9.3541434669711321E-002
  0.17582417582417581       -9.3541434669711321E-002
  0.17782217782217782       -9.3541434669711321E-002
  0.17982017982017981       -9.3541434669711321E-002
  0.18181818181818182       -9.3541434669711321E-002
  0.18381618381618381       -9.3541434669711321E-002
  0.18581418581418582       -9.3541434669711321E-002
  0.18781218781218781       -9.3541434669711321E-002
  0.18981018981018982       -9.3541434669711321E-002
  0.19180819180819181       -9.3541434669711321E-002
  0.19380619380619379       -9.3541434669711321E-002
  0.19580419580419581       -9.3541434669711321E-002
  0.19780219780219779       -9.3541434669711321E-002
  0.19980019980019981       -9.3541434669711321E-002
  0.20179820179820179       -9.3541434669711321E-002
  0.20379620379620381       -9.3541434669711321E-002
  0.20579420579420579       -9.3541434669711321E-002
  0.20779220779220781       -9.3541434669711321E-002
  0.20979020979020979       -9.3541434669711321E-002
  0.21178821178821178       -9.3541434669711321E-002
  0.21378621378621379       -9.3541434669711321E-002
  0.21578421578421578       -9.3541434669711321E-002
  0.21778221778221779       -9.3541434669711321E-002
  0.21978021978021978       -9.3541434669711321E-002
  0.22177822177822179       -9.3541434669711321E-002
  0.22377622377622378       -9.3541434669711321E-002
  0.22577422577422576       -9.3541434669711321E-002
  0.22777222777222778       -9.3541434669711321E-002
  0.22977022977022976       -9.3541434669711321E-002
  0.23176823176823177       -9.3541434669711321E-002
  0.23376623376623376       -9.3541434669711321E-002
  0.23576423576423577       -9.3541434669711321E-002
  0.23776223776223776       -9.3541434669711321E-002
  0.23976023976023975       -9.3541434669711321E-002
  0.24175824175824176       -9.3541434669711321E-002
  0.24375624375624375       -9.3541434669711321E-002
  0.24575424575424576       -9.3541434669711321E-002
  0.24775224775224775       -9.3541434669711321E-002
  0.24975024975024976       -9.3541434669711321E-002
  0.25174825174825177       -9.3541434669711321E-002
  0.25374625374625376       -9.3541434669711321E-002
  0.25574425574425574       -9.3541434669711321E-002
  0.25774225774225773       -9.3541434669711321E-002
  0.25974025974025972       -9.3541434669711321E-002
  0.26173826173826176       -9.3541434669711321E-002
  0.26373626373626374       -9.3541434669711321E-002
  0.26573426573426573       -9.3541434669711321E-002
  0.26773226773226771       -9.3541434669711321E-002
  0.26973026973026976       -9.3541434669711321E-002
  0.27172827172827174       -9.3541434669711321E-002
  0.27372627372627373       -9.3541434669711321E-002
  0.27572427572427571       -9.3541434669711321E-002
  0.27772227772227770       -9.3541434669711321E-002
  0.27972027972027974       -9.3541434669711321E-002
  0.28171828171828173       -9.3541434669711321E-002
  0.28371628371628371       -9.3541434669711321E-002
  0.28571428571428570       -9.3541434669711321E-002
  0.28771228771228774       -9.3541434669711321E-002
  0.28971028971028973       -9.3541434669711321E-002
  0.29170829170829171       -9.3541434669711321E-002
  0.29370629370629370       -9.3541434669711321E-002
  0.29570429570429568       -9.3541434669711321E-002
  0.29770229770229772       -9.3541434669711321E-002
  0.29970029970029971       -9.3541434669711321E-002
  0.30169830169830170       -9.3541434669711321E-002
  0.30369630369630368       -9.3541434669711321E-002
  0.30569430569430567       -9.3541434669711321E-002
  0.30769230769230771       -9.3541434669711321E-002
  0.30969030969030970       -9.3541434669711321E-002
  0.31168831168831168       -9.3541434669711321E-002
  0.31368631368631367       -9.3541434669711321E-002
  0.31568431568431571       -9.3541434669711321E-002
  0.31768231768231769       -9.3541434669711321E-002
  0.31968031968031968       -9.3541434669711321E-002
  0.32167832167832167       -9.3541434669711321E-002
  0.32367632367632365       -9.3541434669711321E-002
  0.32567432567432569       -9.3541434669711321E-002
  0.32767232767232768       -9.3541434669711321E-002
  0.32967032967032966       -9.3541434669711321E-002
  0.33166833166833165       -9.3541434669711321E-002
  0.33366633366633369       -9.3541434669711321E-002
  0.33566433566433568       -9.3541434669711321E-002
  0.33766233766233766       -9.3541434669711321E-002
  0.33966033966033965       -9.3541434669711321E-002
  0.34165834165834164       -9.3541434669711321E-002
  0.34365634365634368       -9.3541434669711321E-002
  0.34565434565434566       -9.3541434669711321E-002
  0.34765234765234765       -9.3541434669711321E-002
  0.34965034965034963       -9.3541434669711321E-002
  0.35164835164835162       -9.3541434669711321E-002
  0.35364635364635366       -9.3541434669711321E-002
  0.35564435564435565       -9.3541434669711321E-002
  0.35764235764235763       -9.3541434669711321E-002
  0.35964035964035962       -9.3541434669711321E-002
  0.36163836163836166       -9.3541434669711321E-002
  0.36363636363636365       -9.3541434669711321E-002
  0.36563436563436563       -9.3541434669711321E-002
  0.36763236763236762       -9.3541434669711321E-002
  0.36963036963036960       -9.3541434669711321E-002
  0.37162837162837165       -9.3541434669711321E-002
  0.37362637362637363       -9.3541434669711321E-002
  0.37562437562437562       -9.3541434669711321E-002
  0.37762237762237760       -9.3541434669711321E-002
  0.37962037962037964       -9.3541434669711321E-002
  0.38161838161838163       -9.3541434669711321E-002
  0.38361638361638362       -9.3541434669711321E-002
  0.38561438561438560       -9.3541434669711321E-002
  0.38761238761238759       -9.3541434669711321E-002
  0.38961038961038963       -9.3541434669711321E-002
  0.39160839160839161       -9.3541434669711321E-002
  0.39360639360639360       -9.3541434669711321E-002
  0.39560439560439559       -9.3541434669711321E-002
  0.39760239760239763       -9.3541434669711321E-002
  0.39960039960039961       -9.3541434669711321E-002
  0.40159840159840160       -9.3541434669711321E-002
  0.40359640359640359       -9.3541434669711321E-002
  0.40559440559440557       -9.3541434669711321E-002
  0.40759240759240761       -9.3541434669711321E-002
  0.40959040959040960       -9.3541434669711321E-002
  0.41158841158841158       -9.3541434669711321E-002
  0.41358641358641357       -9.3541434669711321E-002
  0.41558441558441561       -9.3541434669711321E-002
  0.41758241758241760       -9.3541434669711321E-002
  0.41958041958041958       -9.3541434669711321E-002
  0.42157842157842157       -9.3541434669711321E-002
  0.42357642357642356       -9.3541434669711321E-002
  0.42557442557442560       -9.3530475048604192E-002
  0.42757242757242758       -9.2673160965842730E-002
  0.42957042957042957       -8.9278649410364883E-002
  0.43156843156843155       -8.2559392206236953E-002
  0.43356643356643354       -7.2599346037164628E-002
  0.43556443556443558       -6.0134380670836776E-002
  0.43756243756243757       -4.6332687183268946E-002
  0.43956043956043955       -3.2575186183143680E-002
  0.44155844155844154       -2.0235936036154614E-002
  0.44355644355644358       -1.0462541089348396E-002
  0.44555444555444557       -3.9565598954682639E-003
  0.44755244755244755       -7.5391343729495225E-004
  0.44955044955044954       -5.2933519904190133E-006
  0.45154845154845152       -0.0000000000000000     
  0.45354645354645357       -0.0000000000000000     
  0.45554445554445555       -0.0000000000000000     
  0.45754245754245754       -0.0000000000000000     
  0.45954045954045952       -0.0000000000000000     
  0.46153846153846156       -0.0000000000000000     
  0.46353646353646355       -0.0000000000000000     
  0.46553446553446554       -0.0000000000000000     
  0.46753246753246752       -0.0000000000000000     
  0.46953046953046951       -0.0000000000000000     
  0.47152847152847155       -0.0000000000000000     
  0.47352647352647353       -0.0000000000000000     
  0.47552447552447552       -0.0000000000000000     
  0.47752247752247751       -0.0000000000000000     
  0.47952047952047949       -0.0000000000000000     
  0.48151848151848153       -0.0000000000000000     
  0.48351648351648352       -0.0000000000000000     
  0.48551448551448551       -0.0000000000000000     
  0.48751248751248749       -0.0000000000000000     
  0.48951048951048953       -0.0000000000000000     
  0.49150849150849152       -0.0000000000000000     
  0.49350649350649350       -0.0000000000000000     
  0.49550449550449549       -0.0000000000000000     
  0.49750249750249748       -0.0000000000000000     
  0.49950049950049952       -0.0000000000000000     
  0.50149850149850150       -0.0000000000000000     
  0.50349650349650354       -0.0000000000000000     
  0.50549450549450547       -0.0000000000000000     
  0.50749250749250752       -0.0000000000000000     
  0.50949050949050945       -0.0000000000000000     
  0.51148851148851149       -0.0000000000000000     
  0.51348651348651353       -0.0000000000000000     
  0.51548451548451546       -0.0000000000000000     
  0.51748251748251750       -0.0000000000000000     
  0.51948051948051943       -0.0000000000000000     
  0.52147852147852147       -0.0000000000000000     
  0.52347652347652351       -0.0000000000000000     
  0.52547452547452544       -0.0000000000000000     
  0.52747252747252749       -0.0000000000000000     
  0.52947052947052942       -0.0000000000000000     
  0.53146853146853146       -0.0000000000000000     
  0.53346653346653350       -0.0000000000000000     
  0.53546453546453543       -0.0000000000000000     
  0.53746253746253747       -0.0000000000000000     
  0.53946053946053951       -0.0000000000000000     
  0.54145854145854144       -0.0000000000000000     
  0.54345654345654348       -0.0000000000000000     
  0.54545454545454541       -0.0000000000000000     
  0.54745254745254746       -0.0000000000000000     
  0.54945054945054950       -0.0000000000000000     
  0.55144855144855143       -1.6651560464033520E-004
  0.55344655344655347       -1.9720806931867443E-003
  0.55544455544455540       -6.7807044902017414E-003
  0.55744255744255744       -1.4971631713757190E-002
  0.55944055944055948       -2.6148673624133843E-002
  0.56143856143856141       -3.9359799799478908E-002
  0.56343656343656345       -5.3316729911466354E-002
  0.56543456543456538       -6.6614525500949220E-002
  0.56743256743256743       -7.7951181753622922E-002
  0.56943056943056947       -8.6347219275677539E-002
  0.57142857142857140       -9.1365275869457932E-002
  0.57342657342657344       -9.3329698309121592E-002
  0.57542457542457548       -9.3541434669711321E-002
  0.57742257742257741       -9.3541434669711321E-002
  0.57942057942057945       -9.3541434669711321E-002
  0.58141858141858138       -9.3541434669711321E-002
  0.58341658341658342       -9.3541434669711321E-002
  0.58541458541458546       -9.3541434669711321E-002
  0.58741258741258739       -9.3541434669711321E-002
  0.58941058941058944       -9.3541434669711321E-002
  0.59140859140859137       -9.3541434669711321E-002
  0.59340659340659341       -9.3541434669711321E-002
  0.59540459540459545       -9.3541434669711321E-002
  0.59740259740259738       -9.3541434669711321E-002
  0.59940059940059942       -9.3541434669711321E-002
  0.60139860139860135       -9.3541434669711321E-002
  0.60339660339660339       -9.3541434669711321E-002
  0.60539460539460543       -9.3541434669711321E-002
  0.60739260739260736       -9.3541434669711321E-002
  0.60939060939060941       -9.3541434669711321E-002
  0.61138861138861134       -9.3541434669711321E-002
  0.61338661338661338       -9.3541434669711321E-002
  0.61538461538461542       -9.3541434669711321E-002
  0.61738261738261735       -9.3541434669711321E-002
  0.61938061938061939       -9.3541434669711321E-002
  0.62137862137862143       -9.3541434669711321E-002
  0.62337662337662336       -9.3541434669711321E-002
  0.62537462537462540       -9.3541434669711321E-002
  0.62737262737262733       -9.3541434669711321E-002
  0.62937062937062938       -9.3541434669711321E-002
  0.63136863136863142       -9.3541434669711321E-002
  0.63336663336663335       -9.3541434669711321E-002
  0.63536463536463539       -9.3541434669711321E-002
  0.63736263736263732       -9.3541434669711321E-002
  0.63936063936063936       -9.3541434669711321E-002
  0.64135864135864140       -9.3541434669711321E-002
  0.64335664335664333       -9.3541434669711321E-002
  0.64535464535464537       -9.3541434669711321E-002
  0.64735264735264730       -9.3541434669711321E-002
  0.64935064935064934       -9.3541434669711321E-002
  0.65134865134865139       -9.3541434669711321E-002
  0.65334665334665332       -9.3541434669711321E-002
  0.65534465534465536       -9.3541434669711321E-002
  0.65734265734265729       -9.3541434669711321E-002
  0.65934065934065933       -9.3541434669711321E-002
  0.66133866133866137       -9.3541434669711321E-002
  0.66333666333666330       -9.3541434669711321E-002
  0.66533466533466534       -9.3541434669711321E-002
  0.66733266733266738       -9.3541434669711321E-002
  0.66933066933066931       -9.3541434669711321E-002
  0.67132867132867136       -9.3541434669711321E-002
  0.67332667332667329       -9.3541434669711321E-002
  0.67532467532467533       -9.3541434669711321E-002
  0.67732267732267737       -9.3541434669711321E-002
  0.67932067932067930       -9.3541434669711321E-002
  0.68131868131868134       -9.3541434669711321E-002
  0.68331668331668327       -9.3541434669711321E-002
  0.68531468531468531       -9.3541434669711321E-002
  0.68731268731268735       -9.3541434669711321E-002
  0.68931068931068928       -9.3541434669711321E-002
  0.69130869130869133       -9.3541434669711321E-002
  0.69330669330669326       -9.3541434669711321E-002
  0.69530469530469530       -9.3541434669711321E-002
  0.69730269730269734       -9.3541434669711321E-002
  0.69930069930069927       -9.3541434669711321E-002
  0.70129870129870131       -9.3541434669711321E-002
  0.70329670329670324       -9.3541434669711321E-002
  0.70529470529470528       -9.3541434669711321E-002
  0.70729270729270732       -9.3541434669711321E-002
  0.70929070929070925       -9.3541434669711321E-002
  0.71128871128871130       -9.3541434669711321E-002
  0.71328671328671334       -9.3541434669711321E-002
  0.71528471528471527       -9.3541434669711321E-002
  0.71728271728271731       -9.3541434669711321E-002
  0.71928071928071924       -9.3541434669711321E-002
  0.72127872127872128       -9.3541434669711321E-002
  0.72327672327672332       -9.3541434669711321E-002
  0.72527472527472525       -9.3541434669711321E-002
  0.72727272727272729       -9.3541434669711321E-002
  0.72927072927072922       -9.3541434669711321E-002
  0.73126873126873126       -9.3541434669711321E-002
  0.73326673326673331       -9.3541434669711321E-002
  0.73526473526473524       -9.3541434669711321E-002
  0.73726273726273728       -9.3541434669711321E-002
  0.73926073926073921       -9.3541434669711321E-002
  0.74125874125874125       -9.3541434669711321E-002
  0.74325674325674329       -9.3541434669711321E-002
  0.74525474525474522       -9.3541434669711321E-002
  0.74725274725274726       -9.3541434669711321E-002
  0.74925074925074930       -9.3541434669711321E-002
  0.75124875124875123       -9.3541434669711321E-002
  0.75324675324675328       -9.3541434669711321E-002
  0.75524475524475521       -9.3541434669711321E-002
  0.75724275724275725       -9.3541434669711321E-002
  0.75924075924075929       -9.3541434669711321E-002
  0.76123876123876122       -9.3541434669711321E-002
  0.76323676323676326       -9.3541434669711321E-002
  0.76523476523476519       -9.3541434669711321E-002
  0.76723276723276723       -9.3541434669711321E-002
  0.76923076923076927       -9.3541434669711321E-002
  0.77122877122877120       -9.3541434669711321E-002
  0.77322677322677325       -9.3541434669711321E-002
  0.77522477522477518       -9.3541434669711321E-002
  0.77722277722277722       -9.3541434669711321E-002
  0.77922077922077926       -9.3541434669711321E-002
  0.78121878121878119       -9.3541434669711321E-002
  0.78321678321678323       -9.3541434669711321E-002
  0.78521478521478516       -9.3541434669711321E-002
  0.78721278721278720       -9.3541434669711321E-002
  0.78921078921078924       -9.3541434669711321E-002
  0.79120879120879117       -9.3541434669711321E-002
  0.79320679320679321       -9.3541434669711321E-002
  0.79520479520479526       -9.3541434669711321E-002
  0.79720279720279719       -9.3541434669711321E-002
  0.79920079920079923       -9.3541434669711321E-002
  0.80119880119880116       -9.3541434669711321E-002
  0.80319680319680320       -9.3541434669711321E-002
  0.80519480519480524       -9.3541434669711321E-002
  0.80719280719280717       -9.3541434669711321E-002
  0.80919080919080921       -9.3541434669711321E-002
  0.81118881118881114       -9.3541434669711321E-002
  0.81318681318681318       -9.3541434669711321E-002
  0.81518481518481523       -9.3541434669711321E-002
  0.81718281718281716       -9.3541434669711321E-002
  0.81918081918081920       -9.3541434669711321E-002
  0.82117882117882113       -9.3541434669711321E-002
  0.82317682317682317       -9.3541434669711321E-002
  0.82517482517482521       -9.3541434669711321E-002
  0.82717282717282714       -9.3541434669711321E-002
  0.82917082917082918       -9.3541434669711321E-002
  0.83116883116883122       -9.3541434669711321E-002
  0.83316683316683315       -9.3541434669711321E-002
  0.83516483516483520       -9.3541434669711321E-002
  0.83716283716283713       -9.3541434669711321E-002
  0.83916083916083917       -9.3541434669711321E-002
  0.84115884115884121       -9.3541434669711321E-002
  0.84315684315684314       -9.3541434669711321E-002
  0.84515484515484518       -9.3541434669711321E-002
  0.84715284715284711       -9.3541434669711321E-002
  0.84915084915084915       -9.3541434669711321E-002
  0.85114885114885119       -9.3541434669711321E-002
  0.85314685314685312       -9.3541434669711321E-002
  0.85514485514485516       -9.3541434669711321E-002
  0.85714285714285710       -9.3541434669711321E-002
  0.85914085914085914       -9.3541434669711321E-002
  0.86113886113886118       -9.3541434669711321E-002
  0.86313686313686311       -9.3541434669711321E-002
  0.86513486513486515       -9.3541434669711321E-002
  0.86713286713286708       -9.3541434669711321E-002
  0.86913086913086912       -9.3541434669711321E-002
  0.87112887112887116       -9.3541434669711321E-002
  0.87312687312687309       -9.3541434669711321E-002
  0.87512487512487513       -9.3541434669711321E-002
  0.87712287712287718       -9.3541434669711321E-002
  0.87912087912087911       -9.3541434669711321E-002
  0.88111888111888115       -9.3541434669711321E-002
  0.88311688311688308       -9.3541434669711321E-002
  0.88511488511488512       -9.3541434669711321E-002
  0.88711288711288716       -9.3541434669711321E-002
  0.88911088911088909       -9.3541434669711321E-002
  0.89110889110889113       -9.3541434669711321E-002
  0.89310689310689306       -9.3541434669711321E-002
  0.89510489510489510       -9.3541434669711321E-002
  0.89710289710289715       -9.3541434669711321E-002
  0.89910089910089908       -9.3541434669711321E-002
  0.90109890109890112       -9.3541434669711321E-002
  0.90309690309690305       -9.3541434669711321E-002
  0.90509490509490509       -9.3541434669711321E-002
  0.90709290709290713       -9.3541434669711321E-002
  0.90909090909090906       -9.3541434669711321E-002
  0.91108891108891110       -9.3541434669711321E-002
  0.91308691308691303       -9.3541434669711321E-002
  0.91508491508491507       -9.3541434669711321E-002
  0.91708291708291712       -9.3541434669711321E-002
  0.91908091908091905       -9.3541434669711321E-002
  0.92107892107892109       -9.3541434669711321E-002
  0.92307692307692313       -9.3541434669711321E-002
  0.92507492507492506       -9.3541409602204806E-002
  0.92707292707292710       -9.3072302612785443E-002
  0.92907092907092903       -9.0424791240162186E-002
  0.93106893106893107       -8.4559139878544159E-002
  0.93306693306693311       -7.5362015725695092E-002
  0.93506493506493504       -6.3426897007276994E-002
  0.93706293706293708       -4.9834481201189947E-002
  0.93906093906093902       -3.5933093261919097E-002
  0.94105894105894106       -2.3119093844871798E-002
  0.94305694305694310       -1.2617287530725401E-002
  0.94505494505494503       -5.2613310497668870E-003
  0.94705294705294707       -1.2741415062347855E-003
  0.94905094905094900       -4.8304602664186368E-005
  0.95104895104895104       -0.0000000000000000     
  0.95304695304695308       -0.0000000000000000     
  0.95504495504495501       -0.0000000000000000     
  0.95704295704295705       -0.0000000000000000     
  0.95904095904095898       -0.0000000000000000     
  0.96103896103896103       -0.0000000000000000     
  0.96303696303696307       -0.0000000000000000     
  0.96503496503496500       -0.0000000000000000     
  0.96703296703296704       -0.0000000000000000     
  0.96903096903096908       -0.0000000000000000     
  0.97102897102897101       -0.0000000000000000     
  0.97302697302697305       -0.0000000000000000     
  0.97502497502497498       -0.0000000000000000     
  0.97702297702297702       -0.0000000000000000     
  0.97902097902097907       -0.0000000000000000     
  0.98101898101898100       -0.0000000000000000     
  0.98301698301698304       -0.0000000000000000     
  0.98501498501498497       -0.0000000000000000     
  0.98701298701298701       -0.0000000000000000     
  0.98901098901098905       -0.0000000000000000     
  0.99100899100899098       -0.0000000000000000     
  0.99300699300699302       -0.0000000000000000     
  0.99500499500499495       -0.0000000000000000     
  0.99700299700299699       -0.0000000000000000     
  0.99900099900099903       -0.0000000000000000     
   1.0009990009990011       -0.0000000000000000     
   1.0029970029970030       -0.0000000000000000     
   1.0049950049950049       -0.0000000000000000     
   1.0069930069930071       -0.0000000000000000     
   1.0089910089910090       -0.0000000000000000     
   1.0109890109890109       -0.0000000000000000     
   1.0129870129870129       -0.0000000000000000     
   1.0149850149850150       -0.0000000000000000     
   1.0169830169830170       -0.0000000000000000     
   1.0189810189810189       -0.0000000000000000     
   1.0209790209790210       -0.0000000000000000     
   1.0229770229770230       -0.0000000000000000     
   1.0249750249750249       -0.0000000000000000     
   1.0269730269730271       -0.0000000000000000     
   1.0289710289710290       -0.0000000000000000     
   1.0309690309690309       -0.0000000000000000     
   1.0329670329670331       -0.0000000000000000     
   1.0349650349650350       -0.0000000000000000     
   1.0369630369630369       -0.0000000000000000     
   1.0389610389610389       -0.0000000000000000     
   1.0409590409590410       -0.0000000000000000     
   1.0429570429570429       -0.0000000000000000     
   1.0449550449550449       -0.0000000000000000     
   1.0469530469530470       -0.0000000000000000     
   1.0489510489510490       -0.0000000000000000     
   1.0509490509490509       -4.8304602664169752E-005
   1.0529470529470530       -1.2741415062349204E-003
   1.0549450549450550       -5.2613310497668870E-003
   1.0569430569430569       -1.2617287530725401E-002
   1.0589410589410588       -2.3119093844871146E-002
   1.0609390609390610       -3.5933093261919097E-002
   1.0629370629370629       -4.9834481201189947E-002
   1.0649350649350648       -6.3426897007276273E-002
   1.0669330669330670       -7.5362015725695577E-002
   1.0689310689310689       -8.4559139878544159E-002
   1.0709290709290709       -9.0424791240162034E-002
   1.0729270729270730       -9.3072302612785512E-002
   1.0749250749250749       -9.3541409602204806E-002
   1.0769230769230769       -9.3541434669711321E-002
   1.0789210789210790       -9.3541434669711321E-002
   1.0809190809190810       -9.3541434669711321E-002
   1.0829170829170829       -9.3541434669711321E-002
   1.0849150849150848       -9.3541434669711321E-002
   1.0869130869130870       -9.3541434669711321E-002
   1.0889110889110889       -9.3541434669711321E-002
   1.0909090909090908       -9.3541434669711321E-002
   1.0929070929070930       -9.3541434669711321E-002
   1.0949050949050949       -9.3541434669711321E-002
   1.0969030969030968       -9.3541434669711321E-002
   1.0989010989010990       -9.3541434669711321E-002
   1.1008991008991009       -9.3541434669711321E-002
   1.1028971028971029       -9.3541434669711321E-002
   1.1048951048951048       -9.3541434669711321E-002
   1.1068931068931069       -9.3541434669711321E-002
   1.1088911088911089       -9.3541434669711321E-002
   1.1108891108891108       -9.3541434669711321E-002
   1.1128871128871130       -9.3541434669711321E-002
   1.1148851148851149       -9.3541434669711321E-002
   1.1168831168831168       -9.3541434669711321E-002
   1.1188811188811190       -9.3541434669711321E-002
   1.1208791208791209       -9.3541434669711321E-002
   1.1228771228771228       -9.3541434669711321E-002
   1.1248751248751250       -9.3541434669711321E-002
   1.1268731268731269       -9.3541434669711321E-002
   1.1288711288711288       -9.3541434669711321E-002
   1.1308691308691308       -9.3541434669711321E-002
   1.1328671328671329       -9.3541434669711321E-002
   1.1348651348651349       -9.3541434669711321E-002
   1.1368631368631368       -9.3541434669711321E-002
   1.1388611388611389       -9.3541434669711321E-002
   1.1408591408591409       -9.3541434669711321E-002
   1.1428571428571428       -9.3541434669711321E-002
   1.1448551448551449       -9.3541434669711321E-002
   1.1468531468531469       -9.3541434669711321E-002
   1.1488511488511488       -9.3541434669711321E-002
   1.1508491508491510       -9.3541434669711321E-002
   1.1528471528471529       -9.3541434669711321E-002
   1.1548451548451548       -9.3541434669711321E-002
   1.1568431568431568       -9.3541434669711321E-002
   1.1588411588411589       -9.3541434669711321E-002
   1.1608391608391608       -9.3541434669711321E-002
   1.1628371628371628       -9.3541434669711321E-002
   1.1648351648351649       -9.3541434669711321E-002
   1.1668331668331668       -9.3541434669711321E-002
   1.1688311688311688       -9.3541434669711321E-002
   1.1708291708291709       -9.3541434669711321E-002
   1.1728271728271729       -9.3541434669711321E-002
   1.1748251748251748       -9.3541434669711321E-002
   1.1768231768231767       -9.3541434669711321E-002
   1.1788211788211789       -9.3541434669711321E-002
   1.1808191808191808       -9.3541434669711321E-002
   1.1828171828171827       -9.3541434669711321E-002
   1.1848151848151849       -9.3541434669711321E-002
   1.1868131868131868       -9.3541434669711321E-002
   1.1888111888111887       -9.3541434669711321E-002
   1.1908091908091909       -9.3541434669711321E-002
   1.1928071928071928       -9.3541434669711321E-002
   1.1948051948051948       -9.3541434669711321E-002
   1.1968031968031969       -9.3541434669711321E-002
   1.1988011988011988       -9.3541434669711321E-002
   1.2007992007992008       -9.3541434669711321E-002
   1.2027972027972027       -9.3541434669711321E-002
   1.2047952047952049       -9.3541434669711321E-002
   1.2067932067932068       -9.3541434669711321E-002
   1.2087912087912087       -9.3541434669711321E-002
   1.2107892107892109       -9.3541434669711321E-002
   1.2127872127872128       -9.3541434669711321E-002
   1.2147852147852147       -9.3541434669711321E-002
   1.2167832167832169       -9.3541434669711321E-002
   1.2187812187812188       -9.3541434669711321E-002
   1.2207792207792207       -9.3541434669711321E-002
   1.2227772227772227       -9.3541434669711321E-002
   1.2247752247752248       -9.3541434669711321E-002
   1.2267732267732268       -9.3541434669711321E-002
   1.2287712287712287       -9.3541434669711321E-002
   1.2307692307692308       -9.3541434669711321E-002
   1.2327672327672328       -9.3541434669711321E-002
   1.2347652347652347       -9.3541434669711321E-002
   1.2367632367632369       -9.3541434669711321E-002
   1.2387612387612388       -9.3541434669711321E-002
   1.2407592407592407       -9.3541434669711321E-002
   1.2427572427572429       -9.3541434669711321E-002
   1.2447552447552448       -9.3541434669711321E-002
   1.2467532467532467       -9.3541434669711321E-002
   1.2487512487512487       -9.3541434669711321E-002
   1.2507492507492508       -9.3541434669711321E-002
   1.2527472527472527       -9.3541434669711321E-002
   1.2547452547452547       -9.3541434669711321E-002
   1.2567432567432568       -9.3541434669711321E-002
   1.2587412587412588       -9.3541434669711321E-002
   1.2607392607392607       -9.3541434669711321E-002
   1.2627372627372628       -9.3541434669711321E-002
   1.2647352647352648       -9.3541434669711321E-002
   1.2667332667332667       -9.3541434669711321E-002
   1.2687312687312686       -9.3541434669711321E-002
   1.2707292707292708       -9.3541434669711321E-002
   1.2727272727272727       -9.3541434669711321E-002
   1.2747252747252746       -9.3541434669711321E-002
   1.2767232767232768       -9.3541434669711321E-002
   1.2787212787212787       -9.3541434669711321E-002
   1.2807192807192807       -9.3541434669711321E-002
   1.2827172827172828       -9.3541434669711321E-002
   1.2847152847152847       -9.3541434669711321E-002
   1.2867132867132867       -9.3541434669711321E-002
   1.2887112887112888       -9.3541434669711321E-002
   1.2907092907092907       -9.3541434669711321E-002
   1.2927072927072927       -9.3541434669711321E-002
   1.2947052947052946       -9.3541434669711321E-002
   1.2967032967032968       -9.3541434669711321E-002
   1.2987012987012987       -9.3541434669711321E-002
   1.3006993006993006       -9.3541434669711321E-002
   1.3026973026973028       -9.3541434669711321E-002
   1.3046953046953047       -9.3541434669711321E-002
   1.3066933066933066       -9.3541434669711321E-002
   1.3086913086913088       -9.3541434669711321E-002
   1.3106893106893107       -9.3541434669711321E-002
   1.3126873126873126       -9.3541434669711321E-002
   1.3146853146853146       -9.3541434669711321E-002
   1.3166833166833167       -9.3541434669711321E-002
   1.3186813186813187       -9.3541434669711321E-002
   1.3206793206793206       -9.3541434669711321E-002
   1.3226773226773227       -9.3541434669711321E-002
   1.3246753246753247       -9.3541434669711321E-002
   1.3266733266733266       -9.3541434669711321E-002
   1.3286713286713288       -9.3541434669711321E-002
   1.3306693306693307       -9.3541434669711321E-002
   1.3326673326673326       -9.3541434669711321E-002
   1.3346653346653348       -9.3541434669711321E-002
   1.3366633366633367       -9.3541434669711321E-002
   1.3386613386613386       -9.3541434669711321E-002
   1.3406593406593406       -9.3541434669711321E-002
   1.3426573426573427       -9.3541434669711321E-002
   1.3446553446553446       -9.3541434669711321E-002
   1.3466533466533466       -9.3541434669711321E-002
   1.3486513486513487       -9.3541434669711321E-002
   1.3506493506493507       -9.3541434669711321E-002
   1.3526473526473526       -9.3541434669711321E-002
   1.3546453546453547       -9.3541434669711321E-002
   1.3566433566433567       -9.3541434669711321E-002
   1.3586413586413586       -9.3541434669711321E-002
   1.3606393606393605       -9.3541434669711321E-002
   1.3626373626373627       -9.3541434669711321E-002
   1.3646353646353646       -9.3541434669711321E-002
   1.3666333666333665       -9.3541434669711321E-002
   1.3686313686313687       -9.3541434669711321E-002
   1.3706293706293706       -9.3541434669711321E-002
   1.3726273726273726       -9.3541434669711321E-002
   1.3746253746253747       -9.3541434669711321E-002
   1.3766233766233766       -9.3541434669711321E-002
   1.3786213786213786       -9.3541434669711321E-002
   1.3806193806193807       -9.3541434669711321E-002
   1.3826173826173827       -9.3541434669711321E-002
   1.3846153846153846       -9.3541434669711321E-002
   1.3866133866133865       -9.3541434669711321E-002
   1.3886113886113887       -9.3541434669711321E-002
   1.3906093906093906       -9.3541434669711321E-002
   1.3926073926073925       -9.3541434669711321E-002
   1.3946053946053947       -9.3541434669711321E-002
   1.3966033966033966       -9.3541434669711321E-002
   1.3986013986013985       -9.3541434669711321E-002
   1.4005994005994007       -9.3541434669711321E-002
   1.4025974025974026       -9.3541434669711321E-002
   1.4045954045954046       -9.3541434669711321E-002
   1.4065934065934065       -9.3541434669711321E-002
   1.4085914085914086       -9.3541434669711321E-002
   1.4105894105894106       -9.3541434669711321E-002
   1.4125874125874125       -9.3541434669711321E-002
   1.4145854145854146       -9.3541434669711321E-002
   1.4165834165834166       -9.3541434669711321E-002
   1.4185814185814185       -9.3541434669711321E-002
   1.4205794205794207       -9.3541434669711321E-002
   1.4225774225774226       -9.3541434669711321E-002
   1.4245754245754245       -9.3541434669711321E-002
   1.4265734265734267       -9.3329698309121759E-002
   1.4285714285714286       -9.1365275869457932E-002
   1.4305694305694305       -8.6347219275677539E-002
   1.4325674325674325       -7.7951181753623547E-002
   1.4345654345654346       -6.6614525500949220E-002
   1.4365634365634365       -5.3316729911466354E-002
   1.4385614385614385       -3.9359799799479671E-002
   1.4405594405594406       -2.6148673624133159E-002
   1.4425574425574426       -1.4971631713757190E-002
   1.4445554445554445       -6.7807044902021022E-003
   1.4465534465534466       -1.9720806931865682E-003
   1.4485514485514486       -1.6651560464033520E-004
   1.4505494505494505       -0.0000000000000000     
   1.4525474525474527       -0.0000000000000000     
   1.4545454545454546       -0.0000000000000000     
   1.4565434565434565       -0.0000000000000000     
   1.4585414585414584       -0.0000000000000000     
   1.4605394605394606       -0.0000000000000000     
   1.4625374625374625       -0.0000000000000000     
   1.4645354645354645       -0.0000000000000000     
   1.4665334665334666       -0.0000000000000000     
   1.4685314685314685       -0.0000000000000000     
   1.4705294705294705       -0.0000000000000000     
   1.4725274725274726       -0.0000000000000000     
   1.4745254745254746       -0.0000000000000000     
   1.4765234765234765       -0.0000000000000000     
   1.4785214785214784       -0.0000000000000000     
   1.4805194805194806       -0.0000000000000000     
   1.4825174825174825       -0.0000000000000000     
   1.4845154845154844       -0.0000000000000000     
   1.4865134865134866       -0.0000000000000000     
   1.4885114885114885       -0.0000000000000000     
   1.4905094905094904       -0.0000000000000000     
   1.4925074925074926       -0.0000000000000000     
   1.4945054945054945       -0.0000000000000000     
   1.4965034965034965       -0.0000000000000000     
   1.4985014985014986       -0.0000000000000000     
   1.5004995004995005       -0.0000000000000000     
   1.5024975024975025       -0.0000000000000000     
   1.5044955044955044       -0.0000000000000000     
   1.5064935064935066       -0.0000000000000000     
   1.5084915084915085       -0.0000000000000000     
   1.5104895104895104       -0.0000000000000000     
   1.5124875124875126       -0.0000000000000000     
   1.5144855144855145       -0.0000000000000000     
   1.5164835164835164       -0.0000000000000000     
   1.5184815184815186       -0.0000000000000000     
   1.5204795204795205       -0.0000000000000000     
   1.5224775224775224       -0.0000000000000000     
   1.5244755244755244       -0.0000000000000000     
   1.5264735264735265       -0.0000000000000000     
   1.5284715284715285       -0.0000000000000000     
   1.5304695304695304       -0.0000000000000000     
   1.5324675324675325       -0.0000000000000000     
   1.5344655344655345       -0.0000000000000000     
   1.5364635364635364       -0.0000000000000000     
   1.5384615384615385       -0.0000000000000000     
   1.5404595404595405       -0.0000000000000000     
   1.5424575424575424       -0.0000000000000000     
   1.5444555444555446       -0.0000000000000000     
   1.5464535464535465       -0.0000000000000000     
   1.5484515484515484       -0.0000000000000000     
   1.5504495504495504       -5.2933519904151263E-006
   1.5524475524475525       -7.5391343729500104E-004
   1.5544455544455544       -3.9565598954682639E-003
   1.5564435564435564       -1.0462541089348168E-002
   1.5584415584415585       -2.0235936036154929E-002
   1.5604395604395604       -3.2575186183143680E-002
   1.5624375624375624       -4.6332687183268557E-002
   1.5644355644355645       -6.0134380670837539E-002
   1.5664335664335665       -7.2599346037164628E-002
   1.5684315684315684       -8.2559392206236787E-002
   1.5704295704295703       -8.9278649410364744E-002
   1.5724275724275725       -9.2673160965842688E-002
   1.5744255744255744       -9.3530475048604192E-002
   1.5764235764235763       -9.3541434669711321E-002
   1.5784215784215785       -9.3541434669711321E-002
   1.5804195804195804       -9.3541434669711321E-002
   1.5824175824175823       -9.3541434669711321E-002
   1.5844155844155845       -9.3541434669711321E-002
   1.5864135864135864       -9.3541434669711321E-002
   1.5884115884115884       -9.3541434669711321E-002
   1.5904095904095905       -9.3541434669711321E-002
   1.5924075924075924       -9.3541434669711321E-002
   1.5944055944055944       -9.3541434669711321E-002
   1.5964035964035963       -9.3541434669711321E-002
   1.5984015984015985       -9.3541434669711321E-002
   1.6003996003996004       -9.3541434669711321E-002
   1.6023976023976023       -9.3541434669711321E-002
   1.6043956043956045       -9.3541434669711321E-002
   1.6063936063936064       -9.3541434669711321E-002
   1.6083916083916083       -9.3541434669711321E-002
   1.6103896103896105       -9.3541434669711321E-002
   1.6123876123876124       -9.3541434669711321E-002
   1.6143856143856143       -9.3541434669711321E-002
   1.6163836163836163       -9.3541434669711321E-002
   1.6183816183816184       -9.3541434669711321E-002
   1.6203796203796204       -9.3541434669711321E-002
   1.6223776223776223       -9.3541434669711321E-002
   1.6243756243756244       -9.3541434669711321E-002
   1.6263736263736264       -9.3541434669711321E-002
   1.6283716283716283       -9.3541434669711321E-002
   1.6303696303696305       -9.3541434669711321E-002
   1.6323676323676324       -9.3541434669711321E-002
   1.6343656343656343       -9.3541434669711321E-002
   1.6363636363636365       -9.3541434669711321E-002
   1.6383616383616384       -9.3541434669711321E-002
   1.6403596403596403       -9.3541434669711321E-002
   1.6423576423576423       -9.3541434669711321E-002
   1.6443556443556444       -9.3541434669711321E-002
   1.6463536463536463       -9.3541434669711321E-002
   1.6483516483516483       -9.3541434669711321E-002
   1.6503496503496504       -9.3541434669711321E-002
   1.6523476523476524       -9.3541434669711321E-002
   1.6543456543456543       -9.3541434669711321E-002
   1.6563436563436564       -9.3541434669711321E-002
   1.6583416583416584       -9.3541434669711321E-002
   1.6603396603396603       -9.3541434669711321E-002
   1.6623376623376624       -9.3541434669711321E-002
   1.6643356643356644       -9.3541434669711321E-002
   1.6663336663336663       -9.3541434669711321E-002
   1.6683316683316682       -9.3541434669711321E-002
   1.6703296703296704       -9.3541434669711321E-002
   1.6723276723276723       -9.3541434669711321E-002
   1.6743256743256743       -9.3541434669711321E-002
   1.6763236763236764       -9.3541434669711321E-002
   1.6783216783216783       -9.3541434669711321E-002
   1.6803196803196803       -9.3541434669711321E-002
   1.6823176823176824       -9.3541434669711321E-002
   1.6843156843156843       -9.3541434669711321E-002
   1.6863136863136863       -9.3541434669711321E-002
   1.6883116883116882       -9.3541434669711321E-002
   1.6903096903096904       -9.3541434669711321E-002
   1.6923076923076923       -9.3541434669711321E-002
   1.6943056943056942       -9.3541434669711321E-002
   1.6963036963036964       -9.3541434669711321E-002
   1.6983016983016983       -9.3541434669711321E-002
   1.7002997002997002       -9.3541434669711321E-002
   1.7022977022977024       -9.3541434669711321E-002
   1.7042957042957043       -9.3541434669711321E-002
   1.7062937062937062       -9.3541434669711321E-002
   1.7082917082917084       -9.3541434669711321E-002
   1.7102897102897103       -9.3541434669711321E-002
   1.7122877122877123       -9.3541434669711321E-002
   1.7142857142857142       -9.3541434669711321E-002
   1.7162837162837163       -9.3541434669711321E-002
   1.7182817182817183       -9.3541434669711321E-002
   1.7202797202797202       -9.3541434669711321E-002
   1.7222777222777224       -9.3541434669711321E-002
   1.7242757242757243       -9.3541434669711321E-002
   1.7262737262737262       -9.3541434669711321E-002
   1.7282717282717284       -9.3541434669711321E-002
   1.7302697302697303       -9.3541434669711321E-002
   1.7322677322677322       -9.3541434669711321E-002
   1.7342657342657342       -9.3541434669711321E-002
   1.7362637362637363       -9.3541434669711321E-002
   1.7382617382617382       -9.3541434669711321E-002
   1.7402597402597402       -9.3541434669711321E-002
   1.7422577422577423       -9.3541434669711321E-002
   1.7442557442557443       -9.3541434669711321E-002
   1.7462537462537462       -9.3541434669711321E-002
   1.7482517482517483       -9.3541434669711321E-002
   1.7502497502497503       -9.3541434669711321E-002
   1.7522477522477522       -9.3541434669711321E-002
   1.7542457542457544       -9.3541434669711321E-002
   1.7562437562437563       -9.3541434669711321E-002
   1.7582417582417582       -9.3541434669711321E-002
   1.7602397602397601       -9.3541434669711321E-002
   1.7622377622377623       -9.3541434669711321E-002
   1.7642357642357642       -9.3541434669711321E-002
   1.7662337662337662       -9.3541434669711321E-002
   1.7682317682317683       -9.3541434669711321E-002
   1.7702297702297702       -9.3541434669711321E-002
   1.7722277722277722       -9.3541434669711321E-002
   1.7742257742257743       -9.3541434669711321E-002
   1.7762237762237763       -9.3541434669711321E-002
   1.7782217782217782       -9.3541434669711321E-002
   1.7802197802197801       -9.3541434669711321E-002
   1.7822177822177823       -9.3541434669711321E-002
   1.7842157842157842       -9.3541434669711321E-002
   1.7862137862137861       -9.3541434669711321E-002
   1.7882117882117883       -9.3541434669711321E-002
   1.7902097902097902       -9.3541434669711321E-002
   1.7922077922077921       -9.3541434669711321E-002
   1.7942057942057943       -9.3541434669711321E-002
   1.7962037962037962       -9.3541434669711321E-002
   1.7982017982017982       -9.3541434669711321E-002
   1.8001998001998003       -9.3541434669711321E-002
   1.8021978021978022       -9.3541434669711321E-002
   1.8041958041958042       -9.3541434669711321E-002
   1.8061938061938061       -9.3541434669711321E-002
   1.8081918081918082       -9.3541434669711321E-002
   1.8101898101898102       -9.3541434669711321E-002
   1.8121878121878121       -9.3541434669711321E-002
   1.8141858141858143       -9.3541434669711321E-002
   1.8161838161838162       -9.3541434669711321E-002
   1.8181818181818181       -9.3541434669711321E-002
   1.8201798201798203       -9.3541434669711321E-002
   1.8221778221778222       -9.3541434669711321E-002
   1.8241758241758241       -9.3541434669711321E-002
   1.8261738261738261       -9.3541434669711321E-002
   1.8281718281718282       -9.3541434669711321E-002
   1.8301698301698301       -9.3541434669711321E-002
   1.8321678321678321       -9.3541434669711321E-002
   1.8341658341658342       -9.3541434669711321E-002
   1.8361638361638362       -9.3541434669711321E-002
   1.8381618381618381       -9.3541434669711321E-002
   1.8401598401598402       -9.3541434669711321E-002
   1.8421578421578422       -9.3541434669711321E-002
   1.8441558441558441       -9.3541434669711321E-002
   1.8461538461538463       -9.3541434669711321E-002
   1.8481518481518482       -9.3541434669711321E-002
   1.8501498501498501       -9.3541434669711321E-002
   1.8521478521478520       -9.3541434669711321E-002
   1.8541458541458542       -9.3541434669711321E-002
   1.8561438561438561       -9.3541434669711321E-002
   1.8581418581418581       -9.3541434669711321E-002
   1.8601398601398602       -9.3541434669711321E-002
   1.8621378621378621       -9.3541434669711321E-002
   1.8641358641358641       -9.3541434669711321E-002
   1.8661338661338662       -9.3541434669711321E-002
   1.8681318681318682       -9.3541434669711321E-002
   1.8701298701298701       -9.3541434669711321E-002
   1.8721278721278720       -9.3541434669711321E-002
   1.8741258741258742       -9.3541434669711321E-002
   1.8761238761238761       -9.3541434669711321E-002
   1.8781218781218780       -9.3541434669711321E-002
   1.8801198801198802       -9.3541434669711321E-002
   1.8821178821178821       -9.3541434669711321E-002
   1.8841158841158840       -9.3541434669711321E-002
   1.8861138861138862       -9.3541434669711321E-002
   1.8881118881118881       -9.3541434669711321E-002
   1.8901098901098901       -9.3541434669711321E-002
   1.8921078921078922       -9.3541434669711321E-002
   1.8941058941058941       -9.3541434669711321E-002
   1.8961038961038961       -9.3541434669711321E-002
   1.8981018981018980       -9.3541434669711321E-002
   1.9000999000999002       -9.3541434669711321E-002
   1.9020979020979021       -9.3541434669711321E-002
   1.9040959040959040       -9.3541434669711321E-002
   1.9060939060939062       -9.3541434669711321E-002
   1.9080919080919081       -9.3541434669711321E-002
   1.9100899100899100       -9.3541434669711321E-002
   1.9120879120879122       -9.3541434669711321E-002
   1.9140859140859141       -9.3541434669711321E-002
   1.9160839160839160       -9.3541434669711321E-002
   1.9180819180819180       -9.3541434669711321E-002
   1.9200799200799201       -9.3541434669711321E-002
   1.9220779220779221       -9.3541434669711321E-002
   1.9240759240759240       -9.3541434669711321E-002
   1.9260739260739261       -9.3471981107904140E-002
   1.9280719280719281       -9.2110116856565449E-002
   1.9300699300699300       -8.7920455582704893E-002
   1.9320679320679321       -8.0353912054264801E-002
   1.9340659340659341       -6.9678007954916771E-002
   1.9360639360639360       -5.6757280108398575E-002
   1.9380619380619382       -4.2833688702858183E-002
   1.9400599400599401       -2.9307025515202242E-002
   1.9420579420579420       -1.7515322135428859E-002
   1.9440559440559440       -8.5152581909767253E-003
   1.9460539460539461       -2.8625695710655088E-003
   1.9480519480519480       -3.9245665104064182E-004
   1.9500499500499500       -0.0000000000000000     
   1.9520479520479521       -0.0000000000000000     
   1.9540459540459540       -0.0000000000000000     
   1.9560439560439560       -0.0000000000000000     
   1.9580419580419581       -0.0000000000000000     
   1.9600399600399601       -0.0000000000000000     
   1.9620379620379620       -0.0000000000000000     
   1.9640359640359641       -0.0000000000000000     
   1.9660339660339661       -0.0000000000000000     
   1.9680319680319680       -0.0000000000000000     
   1.9700299700299699       -0.0000000000000000     
   1.9720279720279721       -0.0000000000000000     
   1.9740259740259740       -0.0000000000000000     
   1.9760239760239759       -0.0000000000000000     
   1.9780219780219781       -0.0000000000000000     
   1.9800199800199800       -0.0000000000000000     
   1.9820179820179820       -0.0000000000000000     
   1.9840159840159841       -0.0000000000000000     
   1.9860139860139860       -0.0000000000000000     
   1.9880119880119880       -0.0000000000000000     
   1.9900099900099899       -0.0000000000000000     
   1.9920079920079921       -0.0000000000000000     
   1.9940059940059940       -0.0000000000000000     
   1.9960039960039959       -0.0000000000000000     
   1.9980019980019981       -0.0000000000000000     
   2.0000000000000000       -0.0000000000000000     


==> Data-Plot_riblet-sawtooth.txt <==
   0.0000000000000000        2.6737039496735660E-002
   4.9975012493753122E-004   2.6737092623847360E-002
   9.9950024987506244E-004   2.6737462378938665E-002
   1.4992503748125937E-003   2.6738459519590106E-002
   1.9990004997501249E-003   2.6740388399310484E-002
   2.4987506246876559E-003   2.6743546967536863E-002
   2.9985007496251873E-003   2.6748226769634603E-002
   3.4982508745627187E-003   2.6754712946897314E-002
   3.9980009995002497E-003   2.6763284236546898E-002
   4.4977511244377807E-003   2.6774212971733515E-002
   4.9975012493753117E-003   2.6787765081535613E-002
   5.4972513743128436E-003   2.6804200090959900E-002
   5.9970014992503746E-003   2.6823771120941368E-002
   6.4967516241879056E-003   2.6846724888343276E-002
   6.9965017491254375E-003   2.6873301705957163E-002
   7.4962518740629685E-003   2.6903735482502834E-002
   7.9960019990004995E-003   2.6938253722628373E-002
   8.4957521239380305E-003   2.6977077526910136E-002
   8.9955022488755615E-003   2.7020421591852754E-002
   9.4952523738130925E-003   2.7068494209889122E-002
   9.9950024987506235E-003   2.7121497269380426E-002
   1.0494752623688156E-002   2.7179626254616111E-002
   1.0994502748625687E-002   2.7243070245813909E-002
   1.1494252873563218E-002   2.7312011919119798E-002
   1.1994002998500749E-002   2.7386627546608068E-002
   1.2493753123438280E-002   2.7467086996281254E-002
   1.2993503248375811E-002   2.7553553732070173E-002
   1.3493253373313342E-002   2.7646184813833921E-002
   1.3993003498250875E-002   2.7745130897359863E-002
   1.4492753623188406E-002   2.7850536234363631E-002
   1.4992503748125937E-002   2.7962538672489143E-002
   1.5492253873063468E-002   2.8081269655308584E-002
   1.5992003998000999E-002   2.8206854222322407E-002
   1.6491754122938532E-002   2.8339411008959349E-002
   1.6991504247876061E-002   2.8479052246576420E-002
   1.7491254372813594E-002   2.8625883762458889E-002
   1.7991004497751123E-002   2.8780004979820323E-002
   1.8490754622688656E-002   2.8941508917802540E-002
   1.8990504747626185E-002   2.9110482191475641E-002
   1.9490254872563718E-002   2.9287005011837997E-002
   1.9990004997501247E-002   2.9471151185816263E-002
   2.0489755122438780E-002   2.9662988116265353E-002
   2.0989505247376312E-002   2.9862576801968469E-002
   2.1489255372313842E-002   3.0069971837637068E-002
   2.1989005497251374E-002   3.0285221413910903E-002
   2.2488755622188904E-002   3.0508367317357985E-002
   2.2988505747126436E-002   3.0739444930474601E-002
   2.3488255872063966E-002   3.0978483231685311E-002
   2.3988005997001498E-002   3.1225504795342956E-002
   2.4487756121939031E-002   3.1480525791728643E-002
   2.4987506246876560E-002   3.1743555987051753E-002
   2.5487256371814093E-002   3.2014598743449946E-002
   2.5987006496751622E-002   3.2293651018989150E-002
   2.6486756621689155E-002   3.2580703367663569E-002
   2.6986506746626684E-002   3.2875739939395673E-002
   2.7486256871564217E-002   3.3178738480036225E-002
   2.7986006996501750E-002   3.3489670331364248E-002
   2.8485757121439279E-002   3.3808500431087025E-002
   2.8985507246376812E-002   3.4135187312840154E-002
   2.9485257371314341E-002   3.4469683106187449E-002
   2.9985007496251874E-002   3.4811933536621036E-002
   3.0484757621189403E-002   3.5161877925561330E-002
   3.0984507746126936E-002   3.5519449190356968E-002
   3.1484257871064465E-002   3.5884573844284909E-002
   3.1984007996001998E-002   3.6257171996550347E-002
   3.2483758120939531E-002   3.6637157352286794E-002
   3.2983508245877063E-002   3.7024437212555973E-002
   3.3483258370814589E-002   3.7418912474347948E-002
   3.3983008495752122E-002   3.7820477630581016E-002
   3.4482758620689655E-002   3.8229020770101756E-002
   3.4982508745627187E-002   3.8644423577685029E-002
   3.5482258870564713E-002   3.9066561334033946E-002
   3.5982008995502246E-002   3.9495302915779913E-002
   3.6481759120439779E-002   3.9930510795482620E-002
   3.6981509245377311E-002   4.0372041041630009E-002
   3.7481259370314844E-002   4.0819743318638281E-002
   3.7981009495252370E-002   4.1273460886851951E-002
   3.8480759620189903E-002   4.1733030602543790E-002
   3.8980509745127435E-002   4.2198282917914831E-002
   3.9480259870064968E-002   4.2669041881094390E-002
   3.9980009995002494E-002   4.3145125136140050E-002
   4.0479760119940027E-002   4.3626343923037693E-002
   4.0979510244877559E-002   4.4112503077701447E-002
   4.1479260369815092E-002   4.4603401031973709E-002
   4.1979010494752625E-002   4.5098829813625174E-002
   4.2478760619690151E-002   4.5598575046354797E-002
   4.2978510744627683E-002   4.6102415949789817E-002
   4.3478260869565216E-002   4.6610125339485727E-002
   4.3978010994502749E-002   4.7121469626926302E-002
   4.4477761119440282E-002   4.7636208819523608E-002
   4.4977511244377807E-002   4.8154096520617959E-002
   4.5477261369315340E-002   4.8674879929477943E-002
   4.5977011494252873E-002   4.9198299841300461E-002
   4.6476761619190406E-002   4.9724090647210631E-002
   4.6976511744127931E-002   5.0251980334261877E-002
   4.7476261869065464E-002   5.0781690485435897E-002
   4.7976011994002997E-002   5.1312936279642667E-002
   4.8475762118940530E-002   5.1845426491720407E-002
   4.8975512243878062E-002   5.2378863492435666E-002
   4.9475262368815588E-002   5.2912943248483155E-002
   4.9975012493753121E-002   5.3447355322486019E-002
   5.0474762618690654E-002   5.3981828868971543E-002
   5.0974512743628186E-002   5.4516302422129681E-002
   5.1474262868565712E-002   5.5050775975287812E-002
   5.1974012993503245E-002   5.5585249528445943E-002
   5.2473763118440778E-002   5.6119723081604081E-002
   5.2973513243378310E-002   5.6654196634762219E-002
   5.3473263368315843E-002   5.7188670187920350E-002
   5.3973013493253369E-002   5.7723143741078481E-002
   5.4472763618190902E-002   5.8257617294236619E-002
   5.4972513743128434E-002   5.8792090847394750E-002
   5.5472263868065967E-002   5.9326564400552888E-002
   5.5972013993003500E-002   5.9861037953711026E-002
   5.6471764117941026E-002   6.0395511506869150E-002
   5.6971514242878558E-002   6.0929985060027288E-002
   5.7471264367816091E-002   6.1464458613185426E-002
   5.7971014492753624E-002   6.1998932166343557E-002
   5.8470764617691150E-002   6.2533405719501695E-002
   5.8970514742628682E-002   6.3067879272659819E-002
   5.9470264867566215E-002   6.3602352825817957E-002
   5.9970014992503748E-002   6.4136826378976095E-002
   6.0469765117441281E-002   6.4671299932134232E-002
   6.0969515242378806E-002   6.5205773485292357E-002
   6.1469265367316339E-002   6.5740247038450494E-002
   6.1969015492253872E-002   6.6274720591608632E-002
   6.2468765617191405E-002   6.6809194144766770E-002
   6.2968515742128930E-002   6.7343667697924894E-002
   6.3468265867066470E-002   6.7878141251083032E-002
   6.3968015992003996E-002   6.8412614804241170E-002
   6.4467766116941522E-002   6.8947088357399294E-002
   6.4967516241879061E-002   6.9481561910557432E-002
   6.5467266366816587E-002   7.0016035463715570E-002
   6.5967016491754127E-002   7.0550509016873708E-002
   6.6466766616691653E-002   7.1084982570031832E-002
   6.6966516741629178E-002   7.1619456123189970E-002
   6.7466266866566718E-002   7.2153929676348108E-002
   6.7966016991504244E-002   7.2688403229506232E-002
   6.8465767116441784E-002   7.3222876782664384E-002
   6.8965517241379309E-002   7.3757350335822508E-002
   6.9465267366316835E-002   7.4291823888980632E-002
   6.9965017491254375E-002   7.4826297442138784E-002
   7.0464767616191901E-002   7.5360770995296908E-002
   7.0964517741129426E-002   7.5895244548455032E-002
   7.1464267866066966E-002   7.6429718101613184E-002
   7.1964017991004492E-002   7.6964191654771308E-002
   7.2463768115942032E-002   7.7498665207929446E-002
   7.2963518240879557E-002   7.8033138761087584E-002
   7.3463268365817083E-002   7.8567612314245708E-002
   7.3963018490754623E-002   7.9102085867403846E-002
   7.4462768615692149E-002   7.9636559420561984E-002
   7.4962518740629688E-002   8.0171032973720122E-002
   7.5462268865567214E-002   8.0705506526878246E-002
   7.5962018990504740E-002   8.1239980080036384E-002
   7.6461769115442280E-002   8.1774453633194522E-002
   7.6961519240379805E-002   8.2308927186352646E-002
   7.7461269365317345E-002   8.2843400739510797E-002
   7.7961019490254871E-002   8.3377874292668921E-002
   7.8460769615192397E-002   8.3912347845827046E-002
   7.8960519740129936E-002   8.4446821398985197E-002
   7.9460269865067462E-002   8.4981294952143321E-002
   7.9960019990004988E-002   8.5515768505301445E-002
   8.0459770114942528E-002   8.6050242058459597E-002
   8.0959520239880053E-002   8.6584715611617721E-002
   8.1459270364817593E-002   8.7119189164775859E-002
   8.1959020489755119E-002   8.7653662717933997E-002
   8.2458770614692645E-002   8.8188136271092121E-002
   8.2958520739630184E-002   8.8722609824250259E-002
   8.3458270864567710E-002   8.9257083377408397E-002
   8.3958020989505250E-002   8.9791556930566535E-002
   8.4457771114442776E-002   9.0326030483724659E-002
   8.4957521239380301E-002   9.0860504036882797E-002
   8.5457271364317841E-002   9.1394977590040935E-002
   8.5957021489255367E-002   9.1929451143199059E-002
   8.6456771614192907E-002   9.2463924696357211E-002
   8.6956521739130432E-002   9.2998398249515335E-002
   8.7456271864067958E-002   9.3532871802673459E-002
   8.7956021989005498E-002   9.4067345355831611E-002
   8.8455772113943024E-002   9.4601818908989735E-002
   8.8955522238880563E-002   9.5136292462147873E-002
   8.9455272363818089E-002   9.5670766015306011E-002
   8.9955022488755615E-002   9.6205239568464135E-002
   9.0454772613693155E-002   9.6739713121622273E-002
   9.0954522738630680E-002   9.7274186674780411E-002
   9.1454272863568206E-002   9.7808660227938535E-002
   9.1954022988505746E-002   9.8343133781096673E-002
   9.2453773113443272E-002   9.8877607334254811E-002
   9.2953523238380811E-002   9.9412080887412949E-002
   9.3453273363318337E-002   9.9946554440571073E-002
   9.3953023488255863E-002  0.10048102799372921     
   9.4452773613193403E-002  0.10101550154688735     
   9.4952523738130928E-002  0.10154997510004547     
   9.5452273863068468E-002  0.10208444865320362     
   9.5952023988005994E-002  0.10261892220636175     
   9.6451774112943520E-002  0.10315339575951987     
   9.6951524237881059E-002  0.10368786931267802     
   9.7451274362818585E-002  0.10422234286583615     
   9.7951024487756125E-002  0.10475681641899429     
   9.8450774612693651E-002  0.10529128997215242     
   9.8950524737631176E-002  0.10582576352531055     
   9.9450274862568716E-002  0.10636023707846869     
   9.9950024987506242E-002  0.10689471063162682     
  0.10044977511244378       0.10742918418478496     
  0.10094952523738131       0.10796365773794309     
  0.10144927536231883       0.10849813129110122     
  0.10194902548725637       0.10903260484425936     
  0.10244877561219390       0.10956707839741749     
  0.10294852573713142       0.11010155195057562     
  0.10344827586206896       0.11063602550373376     
  0.10394802598700649       0.11117049905689189     
  0.10444777611194403       0.11170497261005004     
  0.10494752623688156       0.11223944616320816     
  0.10544727636181908       0.11277391971636629     
  0.10594702648675662       0.11330839326952444     
  0.10644677661169415       0.11384286682268256     
  0.10694652673663169       0.11437734037584070     
  0.10744627686156921       0.11491181392899884     
  0.10794602698650674       0.11544628748215696     
  0.10844577711144428       0.11598076103531510     
  0.10894552723638180       0.11651523458847324     
  0.10944527736131934       0.11704970814163138     
  0.10994502748625687       0.11758418169478950     
  0.11044477761119439       0.11811865524794764     
  0.11094452773613193       0.11865312880110578     
  0.11144427786106946       0.11918760235426390     
  0.11194402798600700       0.11972207590742205     
  0.11244377811094453       0.12025654946058018     
  0.11294352823588205       0.12079102301373830     
  0.11344327836081959       0.12132549656689645     
  0.11394302848575712       0.12185997012005458     
  0.11444277861069464       0.12239444367321270     
  0.11494252873563218       0.12292891722637085     
  0.11544227886056971       0.12346339077952898     
  0.11594202898550725       0.12399786433268711     
  0.11644177911044477       0.12453233788584525     
  0.11694152923538230       0.12506681143900339     
  0.11744127936031984       0.12560128499216153     
  0.11794102948525736       0.12613575854531964     
  0.11844077961019490       0.12667023209847780     
  0.11894052973513243       0.12720470565163591     
  0.11944027986006996       0.12773917920479405     
  0.11994002998500750       0.12827365275795219     
  0.12043978010994502       0.12880812631111033     
  0.12093953023488256       0.12934259986426846     
  0.12143928035982009       0.12987707341742660     
  0.12193903048475761       0.13041154697058471     
  0.12243878060969515       0.13094602052374285     
  0.12293853073463268       0.13148049407690099     
  0.12343828085957020       0.13201496763005913     
  0.12393803098450774       0.13254944118321726     
  0.12443778110944527       0.13308391473637540     
  0.12493753123438281       0.13361838828953354     
  0.12543728135932034       0.13415286184269165     
  0.12593703148425786       0.13468733539584979     
  0.12643678160919539       0.13522180894900793     
  0.12693653173413294       0.13575628250216606     
  0.12743628185907047       0.13629075605532420     
  0.12793603198400799       0.13682522960848234     
  0.12843578210894552       0.13735970316164045     
  0.12893553223388304       0.13789417671479859     
  0.12943528235882060       0.13842865026795675     
  0.12993503248375812       0.13896312382111486     
  0.13043478260869565       0.13949759737427300     
  0.13093453273363317       0.14003207092743114     
  0.13143428285857070       0.14056654448058925     
  0.13193403298350825       0.14110101803374742     
  0.13243378310844578       0.14163549158690555     
  0.13293353323338331       0.14216996514006366     
  0.13343328335832083       0.14270443869322180     
  0.13393303348325836       0.14323891224637994     
  0.13443278360819591       0.14377338579953808     
  0.13493253373313344       0.14430785935269622     
  0.13543228385807096       0.14484233290585435     
  0.13593203398300849       0.14537680645901246     
  0.13643178410794601       0.14591128001217060     
  0.13693153423288357       0.14644575356532877     
  0.13743128435782109       0.14698022711848688     
  0.13793103448275862       0.14751470067164502     
  0.13843078460769614       0.14804917422480315     
  0.13893053473263367       0.14858364777796126     
  0.13943028485757120       0.14911812133111940     
  0.13993003498250875       0.14965259488427757     
  0.14042978510744628       0.15018706843743568     
  0.14092953523238380       0.15072154199059382     
  0.14142928535732133       0.15125601554375195     
  0.14192903548225885       0.15179048909691006     
  0.14242878560719641       0.15232496265006823     
  0.14292853573213393       0.15285943620322637     
  0.14342828585707146       0.15339390975638448     
  0.14392803598200898       0.15392838330954262     
  0.14442778610694651       0.15446285686270075     
  0.14492753623188406       0.15499733041585889     
  0.14542728635682159       0.15553180396901703     
  0.14592703648175911       0.15606627752217517     
  0.14642678660669664       0.15660075107533328     
  0.14692653673163417       0.15713522462849142     
  0.14742628685657172       0.15766969818164958     
  0.14792603698150925       0.15820417173480769     
  0.14842578710644677       0.15873864528796583     
  0.14892553723138430       0.15927311884112397     
  0.14942528735632182       0.15980759239428208     
  0.14992503748125938       0.16034206594744024     
  0.15042478760619690       0.16087653950059838     
  0.15092453773113443       0.16141101305375649     
  0.15142428785607195       0.16194548660691463     
  0.15192403798100948       0.16247996016007277     
  0.15242378810594703       0.16301443371323091     
  0.15292353823088456       0.16354890726638904     
  0.15342328835582209       0.16408338081954718     
  0.15392303848075961       0.16461785437270529     
  0.15442278860569714       0.16515232792586343     
  0.15492253873063469       0.16568680147902159     
  0.15542228885557222       0.16622127503217971     
  0.15592203898050974       0.16675574858533784     
  0.15642178910544727       0.16729022213849598     
  0.15692153923038479       0.16782469569165409     
  0.15742128935532235       0.16835916924481226     
  0.15792103948025987       0.16889364279797039     
  0.15842078960519740       0.16942811635112850     
  0.15892053973013492       0.16996258990428664     
  0.15942028985507245       0.17049706345744478     
  0.15992003998000998       0.17103153701060289     
  0.16041979010494753       0.17156601056376106     
  0.16091954022988506       0.17210048411691919     
  0.16141929035482258       0.17263495767007730     
  0.16191904047976011       0.17316943122323544     
  0.16241879060469763       0.17370390477639358     
  0.16291854072963519       0.17423837832955172     
  0.16341829085457271       0.17477285188270986     
  0.16391804097951024       0.17530732543586799     
  0.16441779110444776       0.17584179898902610     
  0.16491754122938529       0.17637627254218424     
  0.16541729135432284       0.17691074609534241     
  0.16591704147926037       0.17744521964850052     
  0.16641679160419789       0.17797969320165866     
  0.16691654172913542       0.17851416675481679     
  0.16741629185407295       0.17904864030797490     
  0.16791604197901050       0.17958311386113307     
  0.16841579210394803       0.18011758741429121     
  0.16891554222888555       0.18065206096744932     
  0.16941529235382308       0.18118653452060746     
  0.16991504247876060       0.18172100807376559     
  0.17041479260369816       0.18225548162692373     
  0.17091454272863568       0.18278995518008187     
  0.17141429285357321       0.18332442873324001     
  0.17191404297851073       0.18385890228639812     
  0.17241379310344826       0.18439337583955626     
  0.17291354322838581       0.18492784939271442     
  0.17341329335332334       0.18546232294587253     
  0.17391304347826086       0.18599679649903067     
  0.17441279360319839       0.18653127005218881     
  0.17491254372813592       0.18706574360534692     
  0.17541229385307347       0.18760021715850508     
  0.17591204397801100       0.18813469071166322     
  0.17641179410294852       0.18866916426482133     
  0.17691154422788605       0.18920363781797947     
  0.17741129435282357       0.18973811137113761     
  0.17791104447776113       0.19027258492429575     
  0.17841079460269865       0.19080705847745388     
  0.17891054472763618       0.19134153203061202     
  0.17941029485257370       0.19187600558377013     
  0.17991004497751123       0.19241047913692827     
  0.18040979510244878       0.19294495269008644     
  0.18090954522738631       0.19347942624324455     
  0.18140929535232383       0.19401389979640268     
  0.18190904547726136       0.19454837334956082     
  0.18240879560219889       0.19508284690271893     
  0.18290854572713641       0.19561732045587707     
  0.18340829585207397       0.19615179400903524     
  0.18390804597701149       0.19668626756219335     
  0.18440779610194902       0.19722074111535148     
  0.18490754622688654       0.19775521466850962     
  0.18540729635182407       0.19828968822166773     
  0.18590704647676162       0.19882416177482590     
  0.18640679660169915       0.19935863532798404     
  0.18690654672663667       0.19989310888114215     
  0.18740629685157420       0.20042758243430028     
  0.18790604697651173       0.20096205598745842     
  0.18840579710144928       0.20149652954061656     
  0.18890554722638681       0.20203100309377470     
  0.18940529735132433       0.20256547664693283     
  0.18990504747626186       0.20309995020009095     
  0.19040479760119938       0.20363442375324908     
  0.19090454772613694       0.20416889730640725     
  0.19140429785107446       0.20470337085956536     
  0.19190404797601199       0.20523784441272350     
  0.19240379810094951       0.20577231796588163     
  0.19290354822588704       0.20630679151903974     
  0.19340329835082459       0.20684126507219791     
  0.19390304847576212       0.20737573862535605     
  0.19440279860069964       0.20791021217851416     
  0.19490254872563717       0.20844468573167230     
  0.19540229885057470       0.20897915928483043     
  0.19590204897551225       0.20951363283798857     
  0.19640179910044978       0.21004810639114671     
  0.19690154922538730       0.21058257994430485     
  0.19740129935032483       0.21111705349746296     
  0.19790104947526235       0.21165152705062110     
  0.19840079960019991       0.21218600060377926     
  0.19890054972513743       0.21272047415693737     
  0.19940029985007496       0.21325494771009551     
  0.19990004997501248       0.21378942126325365     
  0.20039980009995001       0.21432389481641176     
  0.20089955022488756       0.21485836836956992     
  0.20139930034982509       0.21539284192272806     
  0.20189905047476261       0.21592731547588617     
  0.20239880059970014       0.21646178902904431     
  0.20289855072463767       0.21699626258220245     
  0.20339830084957519       0.21753073613536056     
  0.20389805097451275       0.21806520968851872     
  0.20439780109945027       0.21859968324167686     
  0.20489755122438780       0.21913415679483497     
  0.20539730134932532       0.21966863034799311     
  0.20589705147426285       0.22020310390115125     
  0.20639680159920040       0.22073757745430939     
  0.20689655172413793       0.22127205100746752     
  0.20739630184907545       0.22180652456062566     
  0.20789605197401298       0.22234099811378377     
  0.20839580209895051       0.22287547166694191     
  0.20889555222388806       0.22340994522010008     
  0.20939530234882558       0.22394441877325819     
  0.20989505247376311       0.22447889232641632     
  0.21039480259870064       0.22501336587957446     
  0.21089455272363816       0.22554783943273257     
  0.21139430284857572       0.22608231298589074     
  0.21189405297351324       0.22661678653904888     
  0.21239380309845077       0.22715126009220699     
  0.21289355322338829       0.22768573364536512     
  0.21339330334832582       0.22822020719852326     
  0.21389305347326337       0.22875468075168140     
  0.21439280359820090       0.22928915430483954     
  0.21489255372313842       0.22982362785799768     
  0.21539230384807595       0.23035810141115579     
  0.21589205397301348       0.23089257496431392     
  0.21639180409795103       0.23142704851747209     
  0.21689155422288856       0.23196152207063020     
  0.21739130434782608       0.23249599562378834     
  0.21789105447276361       0.23303046917694648     
  0.21839080459770113       0.23356494273010459     
  0.21889055472263869       0.23409941628326275     
  0.21939030484757621       0.23463388983642089     
  0.21989005497251374       0.23516836338957900     
  0.22038980509745126       0.23570283694273714     
  0.22088955522238879       0.23623731049589528     
  0.22138930534732634       0.23677178404905341     
  0.22188905547226387       0.23730625760221155     
  0.22238880559720139       0.23784073115536969     
  0.22288855572213892       0.23837520470852780     
  0.22338830584707645       0.23890967826168594     
  0.22388805597201400       0.23944415181484410     
  0.22438780609695153       0.23997862536800221     
  0.22488755622188905       0.24051309892116035     
  0.22538730634682658       0.24104757247431849     
  0.22588705647176410       0.24158204602747660     
  0.22638680659670163       0.24211651958063474     
  0.22688655672163918       0.24265099313379290     
  0.22738630684657671       0.24318546668695101     
  0.22788605697151423       0.24371994024010915     
  0.22838580709645176       0.24425441379326729     
  0.22888555722138929       0.24478888734642540     
  0.22938530734632684       0.24532336089958356     
  0.22988505747126436       0.24585783445274170     
  0.23038480759620189       0.24639230800589981     
  0.23088455772113942       0.24692678155905795     
  0.23138430784607694       0.24746125511221609     
  0.23188405797101450       0.24799572866537423     
  0.23238380809595202       0.24853020221853236     
  0.23288355822088955       0.24906467577169050     
  0.23338330834582707       0.24959914932484861     
  0.23388305847076460       0.25013362287800678     
  0.23438280859570215       0.25066809643116489     
  0.23488255872063968       0.25120256998432305     
  0.23538230884557720       0.25173704353748116     
  0.23588205897051473       0.25227151709063927     
  0.23638180909545226       0.25280599064379744     
  0.23688155922038981       0.25334046419695561     
  0.23738130934532733       0.25387493775011372     
  0.23788105947026486       0.25440941130327183     
  0.23838080959520239       0.25494388485642999     
  0.23888055972013991       0.25547835840958810     
  0.23938030984507747       0.25601283196274627     
  0.23988005997001499       0.25654730551590438     
  0.24037981009495252       0.25708177906906249     
  0.24087956021989004       0.25761625262222065     
  0.24137931034482757       0.25815072617537876     
  0.24187906046976512       0.25868519972853693     
  0.24237881059470265       0.25921967328169504     
  0.24287856071964017       0.25975414683485321     
  0.24337831084457770       0.26028862038801132     
  0.24387806096951523       0.26082309394116943     
  0.24437781109445278       0.26135756749432759     
  0.24487756121939031       0.26189204104748570     
  0.24537731134432783       0.26242651460064387     
  0.24587706146926536       0.26296098815380198     
  0.24637681159420288       0.26349546170696009     
  0.24687656171914041       0.26402993526011825     
  0.24737631184407796       0.26456440881327642     
  0.24787606196901549       0.26509888236643453     
  0.24837581209395301       0.26563335591959264     
  0.24887556221889054       0.26616782947275081     
  0.24937531234382806       0.26670230302590892     
  0.24987506246876562       0.26723677657906708     
  0.25037481259370314       0.26777125013222519     
  0.25087456271864067       0.26830572368538330     
  0.25137431284357820       0.26884019723854147     
  0.25187406296851572       0.26937467079169958     
  0.25237381309345325       0.26990914434485769     
  0.25287356321839077       0.27044361789801585     
  0.25337331334332835       0.27097809145117402     
  0.25387306346826588       0.27151256500433213     
  0.25437281359320341       0.27204703855749029     
  0.25487256371814093       0.27258151211064841     
  0.25537231384307846       0.27311598566380652     
  0.25587206396801598       0.27365045921696468     
  0.25637181409295351       0.27418493277012279     
  0.25687156421789104       0.27471940632328090     
  0.25737131434282856       0.27525387987643907     
  0.25787106446776609       0.27578835342959718     
  0.25837081459270361       0.27632282698275529     
  0.25887056471764119       0.27685730053591351     
  0.25937031484257872       0.27739177408907162     
  0.25987006496751625       0.27792624764222973     
  0.26036981509245377       0.27846072119538789     
  0.26086956521739130       0.27899519474854600     
  0.26136931534232882       0.27952966830170412     
  0.26186906546726635       0.28006414185486228     
  0.26236881559220387       0.28059861540802039     
  0.26286856571714140       0.28113308896117850     
  0.26336831584207893       0.28166756251433667     
  0.26386806596701651       0.28220203606749483     
  0.26436781609195403       0.28273650962065294     
  0.26486756621689156       0.28327098317381111     
  0.26536731634182908       0.28380545672696922     
  0.26586706646676661       0.28433993028012733     
  0.26636681659170414       0.28487440383328549     
  0.26686656671664166       0.28540887738644360     
  0.26736631684157919       0.28594335093960171     
  0.26786606696651671       0.28647782449275988     
  0.26836581709145424       0.28701229804591799     
  0.26886556721639182       0.28754677159907616     
  0.26936531734132935       0.28808124515223432     
  0.26986506746626687       0.28861571870539243     
  0.27036481759120440       0.28915019225855054     
  0.27086456771614192       0.28968466581170871     
  0.27136431784107945       0.29021913936486682     
  0.27186406796601698       0.29075361291802493     
  0.27236381809095450       0.29128808647118309     
  0.27286356821589203       0.29182256002434120     
  0.27336331834082955       0.29235703357749931     
  0.27386306846576713       0.29289150713065754     
  0.27436281859070466       0.29342598068381565     
  0.27486256871564219       0.29396045423697376     
  0.27536231884057971       0.29449492779013192     
  0.27586206896551724       0.29502940134329003     
  0.27636181909045476       0.29556387489644814     
  0.27686156921539229       0.29609834844960631     
  0.27736131934032981       0.29663282200276442     
  0.27786106946526734       0.29716729555592253     
  0.27836081959020487       0.29770176910908069     
  0.27886056971514239       0.29823624266223880     
  0.27936031984007997       0.29877071621539697     
  0.27986006996501750       0.29930518976855514     
  0.28035982008995503       0.29983966332171325     
  0.28085957021489255       0.30037413687487136     
  0.28135932033983008       0.30090861042802952     
  0.28185907046476760       0.30144308398118763     
  0.28235882058970513       0.30197755753434574     
  0.28285857071464265       0.30251203108750391     
  0.28335832083958018       0.30304650464066202     
  0.28385807096451771       0.30358097819382013     
  0.28435782108945529       0.30411545174697835     
  0.28485757121439281       0.30464992530013646     
  0.28535732133933034       0.30518439885329457     
  0.28585707146426786       0.30571887240645274     
  0.28635682158920539       0.30625334595961085     
  0.28685657171414292       0.30678781951276896     
  0.28735632183908044       0.30732229306592712     
  0.28785607196401797       0.30785676661908523     
  0.28835582208895549       0.30839124017224334     
  0.28885557221389302       0.30892571372540151     
  0.28935532233883060       0.30946018727855967     
  0.28985507246376813       0.30999466083171778     
  0.29035482258870565       0.31052913438487595     
  0.29085457271364318       0.31106360793803406     
  0.29135432283858070       0.31159808149119217     
  0.29185407296351823       0.31213255504435033     
  0.29235382308845576       0.31266702859750845     
  0.29285357321339328       0.31320150215066656     
  0.29335332333833081       0.31373597570382472     
  0.29385307346326833       0.31427044925698283     
  0.29435282358820591       0.31480492281014100     
  0.29485257371314344       0.31533939636329916     
  0.29535232383808097       0.31587386991645727     
  0.29585207396301849       0.31640834346961538     
  0.29635182408795602       0.31694281702277355     
  0.29685157421289354       0.31747729057593166     
  0.29735132433783107       0.31801176412908977     
  0.29785107446276859       0.31854623768224793     
  0.29835082458770612       0.31908071123540604     
  0.29885057471264365       0.31961518478856416     
  0.29935032483758117       0.32014965834172232     
  0.29985007496251875       0.32068413189488049     
  0.30034982508745628       0.32121860544803860     
  0.30084957521239380       0.32175307900119676     
  0.30134932533733133       0.32228755255435487     
  0.30184907546226886       0.32282202610751298     
  0.30234882558720638       0.32335649966067115     
  0.30284857571214391       0.32389097321382926     
  0.30334832583708143       0.32442544676698737     
  0.30384807596201896       0.32495992032014553     
  0.30434782608695649       0.32549439387330364     
  0.30484757621189407       0.32602886742646181     
  0.30534732633683159       0.32656334097961998     
  0.30584707646176912       0.32709781453277809     
  0.30634682658670664       0.32763228808593620     
  0.30684657671164417       0.32816676163909436     
  0.30734632683658170       0.32870123519225247     
  0.30784607696151922       0.32923570874541058     
  0.30834582708645675       0.32977018229856875     
  0.30884557721139427       0.33030465585172686     
  0.30934532733633180       0.33083912940488497     
  0.30984507746126938       0.33137360295804319     
  0.31034482758620691       0.33190807651120130     
  0.31084457771114443       0.33244255006435941     
  0.31134432783608196       0.33297702361751758     
  0.31184407796101948       0.33351149717067569     
  0.31234382808595701       0.33404597072383380     
  0.31284357821089454       0.33458044427699196     
  0.31334332833583206       0.33511491783015007     
  0.31384307846076959       0.33564939138330818     
  0.31434282858570711       0.33618386493646635     
  0.31484257871064469       0.33671833848962451     
  0.31534232883558222       0.33725281204278262     
  0.31584207896051975       0.33778728559594079     
  0.31634182908545727       0.33832175914909890     
  0.31684157921039480       0.33885623270225701     
  0.31734132933533232       0.33939070625541518     
  0.31784107946026985       0.33992517980857329     
  0.31834082958520737       0.34045965336173140     
  0.31884057971014490       0.34099412691488956     
  0.31934032983508243       0.34152860046804767     
  0.31984007996001995       0.34206307402120578     
  0.32033983008495753       0.34259754757436400     
  0.32083958020989506       0.34313202112752211     
  0.32133933033483258       0.34366649468068022     
  0.32183908045977011       0.34420096823383839     
  0.32233883058470764       0.34473544178699650     
  0.32283858070964516       0.34526991534015461     
  0.32333833083458269       0.34580438889331278     
  0.32383808095952021       0.34633886244647089     
  0.32433783108445774       0.34687333599962900     
  0.32483758120939527       0.34740780955278716     
  0.32533733133433285       0.34794228310594533     
  0.32583708145927037       0.34847675665910344     
  0.32633683158420790       0.34901123021226160     
  0.32683658170914542       0.34954570376541971     
  0.32733633183408295       0.35008017731857782     
  0.32783608195902048       0.35061465087173599     
  0.32833583208395800       0.35114912442489410     
  0.32883558220889553       0.35168359797805221     
  0.32933533233383305       0.35221807153121037     
  0.32983508245877058       0.35275254508436849     
  0.33033483258370816       0.35328701863752665     
  0.33083458270864569       0.35382149219068482     
  0.33133433283358321       0.35435596574384293     
  0.33183408295852074       0.35489043929700104     
  0.33233383308345826       0.35542491285015920     
  0.33283358320839579       0.35595938640331731     
  0.33333333333333331       0.35649385995647542     
  0.33383308345827084       0.35702833350963359     
  0.33433283358320837       0.35756280706279170     
  0.33483258370814589       0.35809728061594981     
  0.33533233383308347       0.35863175416910803     
  0.33583208395802100       0.35916622772226614     
  0.33633183408295853       0.35970070127542425     
  0.33683158420789605       0.36023517482858242     
  0.33733133433283358       0.36076964838174053     
  0.33783108445777110       0.36130412193489864     
  0.33833083458270863       0.36183859548805680     
  0.33883058470764615       0.36237306904121491     
  0.33933033483258368       0.36290754259437302     
  0.33983008495752121       0.36344201614753119     
  0.34032983508245879       0.36397648970068935     
  0.34082958520739631       0.36451096325384746     
  0.34132933533233384       0.36504543680700563     
  0.34182908545727136       0.36557991036016374     
  0.34232883558220889       0.36611438391332185     
  0.34282858570714642       0.36664885746648002     
  0.34332833583208394       0.36718333101963813     
  0.34382808595702147       0.36771780457279624     
  0.34432783608195899       0.36825227812595440     
  0.34482758620689652       0.36878675167911251     
  0.34532733633183404       0.36932122523227062     
  0.34582708645677163       0.36985569878542884     
  0.34632683658170915       0.37039017233858695     
  0.34682658670664668       0.37092464589174506     
  0.34732633683158420       0.37145911944490323     
  0.34782608695652173       0.37199359299806134     
  0.34832583708145926       0.37252806655121945     
  0.34882558720639678       0.37306254010437762     
  0.34932533733133431       0.37359701365753573     
  0.34982508745627183       0.37413148721069384     
  0.35032483758120936       0.37466596076385200     
  0.35082458770614694       0.37520043431701017     
  0.35132433783108447       0.37573490787016828     
  0.35182408795602199       0.37626938142332644     
  0.35232383808095952       0.37680385497648455     
  0.35282358820589704       0.37733832852964266     
  0.35332333833083457       0.37787280208280083     
  0.35382308845577209       0.37840727563595894     
  0.35432283858070962       0.37894174918911705     
  0.35482258870564715       0.37947622274227522     
  0.35532233883058467       0.38001069629543333     
  0.35582208895552225       0.38054516984859149     
  0.35632183908045978       0.38107964340174966     
  0.35682158920539730       0.38161411695490777     
  0.35732133933033483       0.38214859050806588     
  0.35782108945527236       0.38268306406122404     
  0.35832083958020988       0.38321753761438215     
  0.35882058970514741       0.38375201116754026     
  0.35932033983008493       0.38428648472069843     
  0.35982008995502246       0.38482095827385654     
  0.36031984007995999       0.38535543182701465     
  0.36081959020489757       0.38588990538017287     
  0.36131934032983509       0.38642437893333098     
  0.36181909045477262       0.38695885248648909     
  0.36231884057971014       0.38749332603964726     
  0.36281859070464767       0.38802779959280537     
  0.36331834082958520       0.38856227314596348     
  0.36381809095452272       0.38909674669912164     
  0.36431784107946025       0.38963122025227975     
  0.36481759120439777       0.39016569380543786     
  0.36531734132933530       0.39070016735859603     
  0.36581709145427282       0.39123464091175414     
  0.36631684157921041       0.39176911446491230     
  0.36681659170414793       0.39230358801807047     
  0.36731634182908546       0.39283806157122858     
  0.36781609195402298       0.39337253512438669     
  0.36831584207896051       0.39390700867754486     
  0.36881559220389803       0.39444148223070297     
  0.36931534232883556       0.39497595578386108     
  0.36981509245377309       0.39551042933701924     
  0.37031484257871061       0.39604490289017735     
  0.37081459270364814       0.39657937644333546     
  0.37131434282858572       0.39711384999649368     
  0.37181409295352325       0.39764832354965179     
  0.37231384307846077       0.39818279710280990     
  0.37281359320339830       0.39871727065596807     
  0.37331334332833582       0.39925174420912618     
  0.37381309345327335       0.39978621776228429     
  0.37431284357821087       0.40032069131544246     
  0.37481259370314840       0.40085516486860057     
  0.37531234382808593       0.40138963842175868     
  0.37581209395302345       0.40192411197491684     
  0.37631184407796103       0.40245858552807501     
  0.37681159420289856       0.40299305908123312     
  0.37731134432783608       0.40352753263439128     
  0.37781109445277361       0.40406200618754939     
  0.37831084457771114       0.40459647974070750     
  0.37881059470264866       0.40513095329386567     
  0.37931034482758619       0.40566542684702378     
  0.37981009495252371       0.40619990040018189     
  0.38030984507746124       0.40673437395334006     
  0.38080959520239877       0.40726884750649817     
  0.38130934532733635       0.40780332105965633     
  0.38180909545227387       0.40833779461281450     
  0.38230884557721140       0.40887226816597261     
  0.38280859570214892       0.40940674171913072     
  0.38330834582708645       0.40994121527228888     
  0.38380809595202398       0.41047568882544699     
  0.38430784607696150       0.41101016237860510     
  0.38480759620189903       0.41154463593176327     
  0.38530734632683655       0.41207910948492138     
  0.38580709645177408       0.41261358303807949     
  0.38630684657671160       0.41314805659123766     
  0.38680659670164919       0.41368253014439582     
  0.38730634682658671       0.41421700369755393     
  0.38780609695152424       0.41475147725071210     
  0.38830584707646176       0.41528595080387021     
  0.38880559720139929       0.41582042435702832     
  0.38930534732633681       0.41635489791018648     
  0.38980509745127434       0.41688937146334459     
  0.39030484757621187       0.41742384501650270     
  0.39080459770114939       0.41795831856966087     
  0.39130434782608692       0.41849279212281898     
  0.39180409795102450       0.41902726567597715     
  0.39230384807596203       0.41956173922913531     
  0.39280359820089955       0.42009621278229342     
  0.39330334832583708       0.42063068633545153     
  0.39380309845077460       0.42116515988860970     
  0.39430284857571213       0.42169963344176781     
  0.39480259870064965       0.42223410699492592     
  0.39530234882558718       0.42276858054808408     
  0.39580209895052471       0.42330305410124219     
  0.39630184907546223       0.42383752765440030     
  0.39680159920039981       0.42437200120755852     
  0.39730134932533734       0.42490647476071663     
  0.39780109945027486       0.42544094831387474     
  0.39830084957521239       0.42597542186703291     
  0.39880059970014992       0.42650989542019102     
  0.39930034982508744       0.42704436897334913     
  0.39980009995002497       0.42757884252650730     
  0.40029985007496249       0.42811331607966541     
  0.40079960019990002       0.42864778963282352     
  0.40129935032483754       0.42918226318598168     
  0.40179910044977513       0.42971673673913985     
  0.40229885057471265       0.43025121029229796     
  0.40279860069965018       0.43078568384545612     
  0.40329835082458770       0.43132015739861423     
  0.40379810094952523       0.43185463095177234     
  0.40429785107446276       0.43238910450493051     
  0.40479760119940028       0.43292357805808862     
  0.40529735132433781       0.43345805161124673     
  0.40579710144927533       0.43399252516440490     
  0.40629685157421286       0.43452699871756301     
  0.40679660169915038       0.43506147227072112     
  0.40729635182408797       0.43559594582387934     
  0.40779610194902549       0.43613041937703745     
  0.40829585207396302       0.43666489293019556     
  0.40879560219890054       0.43719936648335372     
  0.40929535232383807       0.43773384003651183     
  0.40979510244877559       0.43826831358966994     
  0.41029485257371312       0.43880278714282811     
  0.41079460269865065       0.43933726069598622     
  0.41129435282358817       0.43987173424914433     
  0.41179410294852570       0.44040620780230250     
  0.41229385307346328       0.44094068135546066     
  0.41279360319840080       0.44147515490861877     
  0.41329335332333833       0.44200962846177694     
  0.41379310344827586       0.44254410201493505     
  0.41429285357321338       0.44307857556809316     
  0.41479260369815091       0.44361304912125132     
  0.41529235382308843       0.44414752267440943     
  0.41579210394802596       0.44468199622756754     
  0.41629185407296349       0.44521646978072571     
  0.41679160419790101       0.44575094333388382     
  0.41729135432283859       0.44628541688704199     
  0.41779110444777612       0.44681989044020015     
  0.41829085457271364       0.44735436399335826     
  0.41879060469765117       0.44788883754651637     
  0.41929035482258870       0.44842331109967454     
  0.41979010494752622       0.44895778465283265     
  0.42028985507246375       0.44949225820599076     
  0.42078960519740127       0.45002673175914892     
  0.42128935532233880       0.45056120531230703     
  0.42178910544727632       0.45109567886546514     
  0.42228885557221391       0.45163015241862337     
  0.42278860569715143       0.45216462597178148     
  0.42328835582208896       0.45269909952493959     
  0.42378810594702648       0.45323357307809775     
  0.42428785607196401       0.45376804663125586     
  0.42478760619690153       0.45430252018441397     
  0.42528735632183906       0.45483699373757214     
  0.42578710644677659       0.45537146729073025     
  0.42628685657171411       0.45590594084388836     
  0.42678660669665164       0.45644041439704652     
  0.42728635682158916       0.45697488795020463     
  0.42778610694652675       0.45750936150336280     
  0.42828585707146427       0.45804383505652096     
  0.42878560719640180       0.45857830860967908     
  0.42928535732133932       0.45911278216283719     
  0.42978510744627685       0.45964725571599535     
  0.43028485757121437       0.46018172926915346     
  0.43078460769615190       0.46071620282231157     
  0.43128435782108943       0.46125067637546974     
  0.43178410794602695       0.46178514992862785     
  0.43228385807096448       0.46231962348178596     
  0.43278360819590206       0.46285409703494418     
  0.43328335832083958       0.46338857058810229     
  0.43378310844577711       0.46392304414126040     
  0.43428285857071464       0.46445751769441856     
  0.43478260869565216       0.46499199124757667     
  0.43528235882058969       0.46552646480073478     
  0.43578210894552721       0.46606093835389295     
  0.43628185907046474       0.46659541190705106     
  0.43678160919540227       0.46712988546020917     
  0.43728135932033979       0.46766435901336734     
  0.43778110944527737       0.46819883256652550     
  0.43828085957021490       0.46873330611968361     
  0.43878060969515242       0.46926777967284178     
  0.43928035982008995       0.46980225322599989     
  0.43978010994502748       0.47033672677915800     
  0.44027986006996500       0.47087120033231616     
  0.44077961019490253       0.47140567388547427     
  0.44127936031984005       0.47194014743863238     
  0.44177911044477758       0.47247462099179055     
  0.44227886056971510       0.47300909454494866     
  0.44277861069465269       0.47354356809810683     
  0.44327836081959021       0.47407804165126499     
  0.44377811094452774       0.47461251520442310     
  0.44427786106946526       0.47514698875758121     
  0.44477761119440279       0.47568146231073938     
  0.44527736131934031       0.47621593586389749     
  0.44577711144427784       0.47675040941705560     
  0.44627686156921537       0.47728488297021376     
  0.44677661169415289       0.47781935652337187     
  0.44727636181909042       0.47835383007652998     
  0.44777611194402800       0.47888830362968821     
  0.44827586206896552       0.47942277718284632     
  0.44877561219390305       0.47995725073600443     
  0.44927536231884058       0.48049172428916259     
  0.44977511244377810       0.48102619784232070     
  0.45027486256871563       0.48156066253647795     
  0.45077461269365315       0.48209494765642968     
  0.45127436281859068       0.48262874443922871     
  0.45177411294352821       0.48316174564953379     
  0.45227386306846573       0.48369365045607582     
  0.45277361319340326       0.48422416443165689     
  0.45327336331834084       0.48475299955315143     
  0.45377311344327836       0.48527987420150487     
  0.45427286356821589       0.48580451316173506     
  0.45477261369315342       0.48632664762293115     
  0.45527236381809094       0.48684601517825427     
  0.45577211394302847       0.48736235982493703     
  0.45627186406796599       0.48787543196428390     
  0.45677161419290352       0.48838498840167116     
  0.45727136431784104       0.48889079234654664     
  0.45777111444277857       0.48939261341243007     
  0.45827086456771615       0.48989022761691281     
  0.45877061469265368       0.49038341738165780     
  0.45927036481759120       0.49087197153239998     
  0.45977011494252873       0.49135568529894591     
  0.46026986506746626       0.49183436031517375     
  0.46076961519240378       0.49230780461903367     
  0.46126936531734131       0.49277583265254726     
  0.46176911544227883       0.49323826526180808     
  0.46226886556721636       0.49369492969698120     
  0.46276861569215388       0.49414565961230361     
  0.46326836581709147       0.49459029506608387     
  0.46376811594202899       0.49502868252070248     
  0.46426786606696652       0.49546067484261130     
  0.46476761619190404       0.49588613130233428     
  0.46526736631684157       0.49630491757446699     
  0.46576711644177909       0.49671690573767663     
  0.46626686656671662       0.49712197427470212     
  0.46676661669165415       0.49752000807235436     
  0.46726636681659167       0.49791089842151570     
  0.46776611694152920       0.49829454301714027     
  0.46826586706646678       0.49867084595825401     
  0.46876561719140430       0.49903971774795453     
  0.46926536731634183       0.49940107529341121     
  0.46976511744127936       0.49975484190586505     
  0.47026486756621688       0.50010094730062893     
  0.47076461769115441       0.50043932759708731     
  0.47126436781609193       0.50076992531869657     
  0.47176411794102946       0.50109268939298457     
  0.47226386806596699       0.50140757515155099     
  0.47276361819090451       0.50171454433006735     
  0.47326336831584204       0.50201356506827688     
  0.47376311844077962       0.50230461190999431     
  0.47426286856571714       0.50258766580310632     
  0.47476261869065467       0.50286271409957128     
  0.47526236881559220       0.50312975055541920     
  0.47576211894052972       0.50338877533075188     
  0.47626186906546725       0.50363979498974287     
  0.47676161919040477       0.50388282250063743     
  0.47726136931534230       0.50411787723575252     
  0.47776111944027982       0.50434498497147684     
  0.47826086956521735       0.50456417788827079     
  0.47876061969015493       0.50477549457066651     
  0.47926036981509246       0.50497898000726793     
  0.47976011994002998       0.50517468559075063     
  0.48025987006496751       0.50536266911786187     
  0.48075962018990503       0.50554299478942089     
  0.48125937031484256       0.50571573321031826     
  0.48175912043978009       0.50588096138951666     
  0.48225887056471761       0.50603876274005022     
  0.48275862068965514       0.50618922707902503     
  0.48325837081459266       0.50633245062761856     
  0.48375812093953025       0.50646853601108044     
  0.48425787106446777       0.50659759225873169     
  0.48475762118940530       0.50671973480396526     
  0.48525737131434282       0.50683508548424572     
  0.48575712143928035       0.50694377254110934     
  0.48625687156421787       0.50704593062016423     
  0.48675662168915540       0.50714170077109011     
  0.48725637181409293       0.50723123044763863     
  0.48775612193903045       0.50731467350763271     
  0.48825587206396798       0.50739219021296766     
  0.48875562218890556       0.50746394722960997     
  0.48925537231384308       0.50753011762759803     
  0.48975512243878061       0.50759088088104198     
  0.49025487256371814       0.50764642286812378     
  0.49075462268865566       0.50769693587109699     
  0.49125437281359319       0.50774261857628689     
  0.49175412293853071       0.50778367607409047     
  0.49225387306346824       0.50782031985897658     
  0.49275362318840576       0.50785276782948563     
  0.49325337331334329       0.50788124428822989     
  0.49375312343828082       0.50790597994189335     
  0.49425287356321840       0.50792721190123158     
  0.49475262368815592       0.50794518368107200     
  0.49525237381309345       0.50796014520031385     
  0.49575212393803098       0.50797235278192798     
  0.49625187406296850       0.50798206915295674     
  0.49675162418790603       0.50798956344451462     
  0.49725137431284355       0.50799511119178764     
  0.49775112443778108       0.50799899433403362     
  0.49825087456271860       0.50800150121458176     
  0.49875062468765613       0.50800292658083357     
  0.49925037481259371       0.50800357158426190     
  0.49975012493753124       0.50800374378041135     
  0.50024987506246876       0.50800374378041135     
  0.50074962518740629       0.50800357158426190     
  0.50124937531234381       0.50800292658083357     
  0.50174912543728134       0.50800150121458176     
  0.50224887556221887       0.50799899433403362     
  0.50274862568715639       0.50799511119178764     
  0.50324837581209392       0.50798956344451462     
  0.50374812593703144       0.50798206915295674     
  0.50424787606196897       0.50797235278192798     
  0.50474762618690650       0.50796014520031385     
  0.50524737631184402       0.50794518368107200     
  0.50574712643678155       0.50792721190123158     
  0.50624687656171907       0.50790597994189335     
  0.50674662668665671       0.50788124428822989     
  0.50724637681159424       0.50785276782948563     
  0.50774612693653176       0.50782031985897658     
  0.50824587706146929       0.50778367607409047     
  0.50874562718640681       0.50774261857628689     
  0.50924537731134434       0.50769693587109699     
  0.50974512743628186       0.50764642286812378     
  0.51024487756121939       0.50759088088104198     
  0.51074462768615692       0.50753011762759803     
  0.51124437781109444       0.50746394722960997     
  0.51174412793603197       0.50739219021296766     
  0.51224387806096949       0.50731467350763271     
  0.51274362818590702       0.50723123044763863     
  0.51324337831084454       0.50714170077109011     
  0.51374312843578207       0.50704593062016423     
  0.51424287856071960       0.50694377254110934     
  0.51474262868565712       0.50683508548424572     
  0.51524237881059465       0.50671973480396526     
  0.51574212893553217       0.50659759225873169     
  0.51624187906046970       0.50646853601108044     
  0.51674162918540723       0.50633245062761856     
  0.51724137931034486       0.50618922707902503     
  0.51774112943528239       0.50603876274005022     
  0.51824087956021991       0.50588096138951666     
  0.51874062968515744       0.50571573321031826     
  0.51924037981009497       0.50554299478942089     
  0.51974012993503249       0.50536266911786187     
  0.52023988005997002       0.50517468559075063     
  0.52073963018490754       0.50497898000726793     
  0.52123938030984507       0.50477549457066651     
  0.52173913043478259       0.50456417788827079     
  0.52223888055972012       0.50434498497147684     
  0.52273863068465765       0.50411787723575263     
  0.52323838080959517       0.50388282250063754     
  0.52373813093453270       0.50363979498974298     
  0.52423788105947022       0.50338877533075188     
  0.52473763118440775       0.50312975055541920     
  0.52523738130934527       0.50286271409957128     
  0.52573713143428280       0.50258766580310632     
  0.52623688155922033       0.50230461190999443     
  0.52673663168415785       0.50201356506827688     
  0.52723638180909549       0.50171454433006735     
  0.52773613193403301       0.50140757515155099     
  0.52823588205897054       0.50109268939298457     
  0.52873563218390807       0.50076992531869657     
  0.52923538230884559       0.50043932759708731     
  0.52973513243378312       0.50010094730062893     
  0.53023488255872064       0.49975484190586505     
  0.53073463268365817       0.49940107529341121     
  0.53123438280859570       0.49903971774795453     
  0.53173413293353322       0.49867084595825401     
  0.53223388305847075       0.49829454301714032     
  0.53273363318340827       0.49791089842151576     
  0.53323338330834580       0.49752000807235441     
  0.53373313343328332       0.49712197427470223     
  0.53423288355822085       0.49671690573767668     
  0.53473263368315838       0.49630491757446704     
  0.53523238380809590       0.49588613130233439     
  0.53573213393303343       0.49546067484261136     
  0.53623188405797095       0.49502868252070248     
  0.53673163418290848       0.49459029506608393     
  0.53723138430784600       0.49414565961230372     
  0.53773113443278364       0.49369492969698120     
  0.53823088455772117       0.49323826526180808     
  0.53873063468265869       0.49277583265254726     
  0.53923038480759622       0.49230780461903367     
  0.53973013493253374       0.49183436031517375     
  0.54022988505747127       0.49135568529894591     
  0.54072963518240880       0.49087197153239998     
  0.54122938530734632       0.49038341738165780     
  0.54172913543228385       0.48989022761691281     
  0.54222888555722137       0.48939261341243012     
  0.54272863568215890       0.48889079234654670     
  0.54322838580709643       0.48838498840167122     
  0.54372813593203395       0.48787543196428396     
  0.54422788605697148       0.48736235982493709     
  0.54472763618190900       0.48684601517825427     
  0.54522738630684653       0.48632664762293121     
  0.54572713643178405       0.48580451316173512     
  0.54622688655672158       0.48527987420150492     
  0.54672663668165911       0.48475299955315143     
  0.54722638680659663       0.48422416443165706     
  0.54772613693153427       0.48369365045607582     
  0.54822588705647179       0.48316174564953379     
  0.54872563718140932       0.48262874443922871     
  0.54922538730634685       0.48209494765642968     
  0.54972513743128437       0.48156066253647795     
  0.55022488755622190       0.48102619784232070     
  0.55072463768115942       0.48049172428916259     
  0.55122438780609695       0.47995725073600443     
  0.55172413793103448       0.47942277718284632     
  0.55222388805597200       0.47888830362968821     
  0.55272363818090953       0.47835383007653004     
  0.55322338830584705       0.47781935652337193     
  0.55372313843078458       0.47728488297021382     
  0.55422288855572210       0.47675040941705565     
  0.55472263868065963       0.47621593586389754     
  0.55522238880559716       0.47568146231073943     
  0.55572213893053468       0.47514698875758127     
  0.55622188905547221       0.47461251520442316     
  0.55672163918040973       0.47407804165126505     
  0.55722138930534726       0.47354356809810688     
  0.55772113943028478       0.47300909454494877     
  0.55822088955522242       0.47247462099179055     
  0.55872063968015995       0.47194014743863238     
  0.55922038980509747       0.47140567388547427     
  0.55972013993003500       0.47087120033231616     
  0.56021989005497252       0.47033672677915800     
  0.56071964017991005       0.46980225322599989     
  0.56121939030484758       0.46926777967284178     
  0.56171914042978510       0.46873330611968361     
  0.56221889055472263       0.46819883256652550     
  0.56271864067966015       0.46766435901336739     
  0.56321839080459768       0.46712988546020923     
  0.56371814092953521       0.46659541190705112     
  0.56421789105447273       0.46606093835389301     
  0.56471764117941026       0.46552646480073484     
  0.56521739130434778       0.46499199124757673     
  0.56571714142928531       0.46445751769441862     
  0.56621689155422283       0.46392304414126045     
  0.56671664167916036       0.46338857058810234     
  0.56721639180409789       0.46285409703494423     
  0.56771614192903541       0.46231962348178607     
  0.56821589205397305       0.46178514992862785     
  0.56871564217891057       0.46125067637546974     
  0.56921539230384810       0.46071620282231157     
  0.56971514242878563       0.46018172926915346     
  0.57021489255372315       0.45964725571599535     
  0.57071464267866068       0.45911278216283719     
  0.57121439280359820       0.45857830860967908     
  0.57171414292853573       0.45804383505652096     
  0.57221389305347325       0.45750936150336280     
  0.57271364317841078       0.45697488795020469     
  0.57321339330334831       0.45644041439704658     
  0.57371314342828583       0.45590594084388841     
  0.57421289355322336       0.45537146729073030     
  0.57471264367816088       0.45483699373757219     
  0.57521239380309841       0.45430252018441403     
  0.57571214392803594       0.45376804663125592     
  0.57621189405297346       0.45323357307809781     
  0.57671164417791099       0.45269909952493964     
  0.57721139430284851       0.45216462597178153     
  0.57771114442778604       0.45163015241862342     
  0.57821089455272356       0.45109567886546525     
  0.57871064467766120       0.45056120531230703     
  0.57921039480259873       0.45002673175914892     
  0.57971014492753625       0.44949225820599076     
  0.58020989505247378       0.44895778465283265     
  0.58070964517741130       0.44842331109967454     
  0.58120939530234883       0.44788883754651637     
  0.58170914542728636       0.44735436399335826     
  0.58220889555222388       0.44681989044020015     
  0.58270864567716141       0.44628541688704199     
  0.58320839580209893       0.44575094333388388     
  0.58370814592703646       0.44521646978072577     
  0.58420789605197398       0.44468199622756760     
  0.58470764617691151       0.44414752267440949     
  0.58520739630184904       0.44361304912125138     
  0.58570714642678656       0.44307857556809321     
  0.58620689655172409       0.44254410201493510     
  0.58670664667666161       0.44200962846177699     
  0.58720639680159914       0.44147515490861883     
  0.58770614692653667       0.44094068135546072     
  0.58820589705147419       0.44040620780230261     
  0.58870564717641183       0.43987173424914433     
  0.58920539730134935       0.43933726069598622     
  0.58970514742628688       0.43880278714282811     
  0.59020489755122441       0.43826831358966994     
  0.59070464767616193       0.43773384003651183     
  0.59120439780109946       0.43719936648335372     
  0.59170414792603698       0.43666489293019556     
  0.59220389805097451       0.43613041937703745     
  0.59270364817591203       0.43559594582387934     
  0.59320339830084956       0.43506147227072117     
  0.59370314842578709       0.43452699871756306     
  0.59420289855072461       0.43399252516440495     
  0.59470264867566214       0.43345805161124679     
  0.59520239880059966       0.43292357805808868     
  0.59570214892553719       0.43238910450493057     
  0.59620189905047472       0.43185463095177240     
  0.59670164917541224       0.43132015739861429     
  0.59720139930034977       0.43078568384545618     
  0.59770114942528729       0.43025121029229801     
  0.59820089955022482       0.42971673673913990     
  0.59870064967516234       0.42918226318598179     
  0.59920039980009998       0.42864778963282352     
  0.59970014992503751       0.42811331607966541     
  0.60019990004997503       0.42757884252650730     
  0.60069965017491256       0.42704436897334913     
  0.60119940029985008       0.42650989542019102     
  0.60169915042478761       0.42597542186703291     
  0.60219890054972514       0.42544094831387474     
  0.60269865067466266       0.42490647476071663     
  0.60319840079960019       0.42437200120755852     
  0.60369815092453771       0.42383752765440036     
  0.60419790104947524       0.42330305410124225     
  0.60469765117441276       0.42276858054808414     
  0.60519740129935029       0.42223410699492597     
  0.60569715142428782       0.42169963344176786     
  0.60619690154922534       0.42116515988860975     
  0.60669665167416287       0.42063068633545159     
  0.60719640179910039       0.42009621278229348     
  0.60769615192403792       0.41956173922913537     
  0.60819590204897545       0.41902726567597720     
  0.60869565217391297       0.41849279212281909     
  0.60919540229885061       0.41795831856966087     
  0.60969515242378813       0.41742384501650270     
  0.61019490254872566       0.41688937146334459     
  0.61069465267366319       0.41635489791018648     
  0.61119440279860071       0.41582042435702832     
  0.61169415292353824       0.41528595080387021     
  0.61219390304847576       0.41475147725071210     
  0.61269365317341329       0.41421700369755393     
  0.61319340329835081       0.41368253014439582     
  0.61369315342328834       0.41314805659123771     
  0.61419290354822587       0.41261358303807955     
  0.61469265367316339       0.41207910948492144     
  0.61519240379810092       0.41154463593176333     
  0.61569215392303844       0.41101016237860516     
  0.61619190404797597       0.41047568882544705     
  0.61669165417291349       0.40994121527228894     
  0.61719140429785102       0.40940674171913077     
  0.61769115442278855       0.40887226816597266     
  0.61819090454772607       0.40833779461281455     
  0.61869065467266360       0.40780332105965639     
  0.61919040479760112       0.40726884750649828     
  0.61969015492253876       0.40673437395334006     
  0.62018990504747629       0.40619990040018189     
  0.62068965517241381       0.40566542684702378     
  0.62118940529735134       0.40513095329386567     
  0.62168915542228886       0.40459647974070750     
  0.62218890554722639       0.40406200618754939     
  0.62268865567216392       0.40352753263439128     
  0.62318840579710144       0.40299305908123312     
  0.62368815592203897       0.40245858552807501     
  0.62418790604697649       0.40192411197491690     
  0.62468765617191402       0.40138963842175873     
  0.62518740629685154       0.40085516486860062     
  0.62568715642178907       0.40032069131544251     
  0.62618690654672660       0.39978621776228435     
  0.62668665667166412       0.39925174420912624     
  0.62718640679660165       0.39871727065596813     
  0.62768615692153917       0.39818279710280996     
  0.62818590704647670       0.39764832354965185     
  0.62868565717141422       0.39711384999649374     
  0.62918540729635175       0.39657937644333557     
  0.62968515742128939       0.39604490289017735     
  0.63018490754622691       0.39551042933701924     
  0.63068465767116444       0.39497595578386108     
  0.63118440779610197       0.39444148223070297     
  0.63168415792103949       0.39390700867754486     
  0.63218390804597702       0.39337253512438669     
  0.63268365817091454       0.39283806157122858     
  0.63318340829585207       0.39230358801807047     
  0.63368315842078959       0.39176911446491230     
  0.63418290854572712       0.39123464091175419     
  0.63468265867066465       0.39070016735859608     
  0.63518240879560217       0.39016569380543792     
  0.63568215892053970       0.38963122025227981     
  0.63618190904547722       0.38909674669912170     
  0.63668165917041475       0.38856227314596353     
  0.63718140929535227       0.38802779959280542     
  0.63768115942028980       0.38749332603964731     
  0.63818090954522733       0.38695885248648915     
  0.63868065967016485       0.38642437893333104     
  0.63918040979510238       0.38588990538017293     
  0.63968015992003990       0.38535543182701476     
  0.64017991004497754       0.38482095827385654     
  0.64067966016991507       0.38428648472069843     
  0.64117941029485259       0.38375201116754026     
  0.64167916041979012       0.38321753761438215     
  0.64217891054472764       0.38268306406122404     
  0.64267866066966517       0.38214859050806588     
  0.64317841079460270       0.38161411695490777     
  0.64367816091954022       0.38107964340174966     
  0.64417791104447775       0.38054516984859149     
  0.64467766116941527       0.38001069629543338     
  0.64517741129435280       0.37947622274227527     
  0.64567716141929032       0.37894174918911711     
  0.64617691154422785       0.37840727563595900     
  0.64667666166916538       0.37787280208280088     
  0.64717641179410290       0.37733832852964272     
  0.64767616191904043       0.37680385497648461     
  0.64817591204397795       0.37626938142332650     
  0.64867566216891548       0.37573490787016833     
  0.64917541229385300       0.37520043431701022     
  0.64967516241879053       0.37466596076385211     
  0.65017491254372817       0.37413148721069384     
  0.65067466266866569       0.37359701365753573     
  0.65117441279360322       0.37306254010437762     
  0.65167416291854074       0.37252806655121945     
  0.65217391304347827       0.37199359299806134     
  0.65267366316841580       0.37145911944490323     
  0.65317341329335332       0.37092464589174506     
  0.65367316341829085       0.37039017233858695     
  0.65417291354322837       0.36985569878542884     
  0.65467266366816590       0.36932122523227068     
  0.65517241379310343       0.36878675167911257     
  0.65567216391804095       0.36825227812595446     
  0.65617191404297848       0.36771780457279629     
  0.65667166416791600       0.36718333101963818     
  0.65717141429285353       0.36664885746648007     
  0.65767116441779105       0.36611438391332191     
  0.65817091454272858       0.36557991036016380     
  0.65867066466766611       0.36504543680700569     
  0.65917041479260363       0.36451096325384752     
  0.65967016491754116       0.36397648970068941     
  0.66016991504247879       0.36344201614753119     
  0.66066966516741632       0.36290754259437302     
  0.66116941529235385       0.36237306904121491     
  0.66166916541729137       0.36183859548805680     
  0.66216891554222890       0.36130412193489864     
  0.66266866566716642       0.36076964838174053     
  0.66316841579210395       0.36023517482858242     
  0.66366816591704147       0.35970070127542425     
  0.66416791604197900       0.35916622772226614     
  0.66466766616691653       0.35863175416910803     
  0.66516741629185405       0.35809728061594986     
  0.66566716641679158       0.35756280706279175     
  0.66616691654172910       0.35702833350963364     
  0.66666666666666663       0.35649385995647548     
  0.66716641679160416       0.35595938640331737     
  0.66766616691654168       0.35542491285015926     
  0.66816591704147921       0.35489043929700109     
  0.66866566716641673       0.35435596574384298     
  0.66916541729135426       0.35382149219068487     
  0.66966516741629178       0.35328701863752671     
  0.67016491754122931       0.35275254508436860     
  0.67066466766616695       0.35221807153121037     
  0.67116441779110447       0.35168359797805221     
  0.67166416791604200       0.35114912442489410     
  0.67216391804097952       0.35061465087173599     
  0.67266366816591705       0.35008017731857782     
  0.67316341829085458       0.34954570376541971     
  0.67366316841579210       0.34901123021226160     
  0.67416291854072963       0.34847675665910344     
  0.67466266866566715       0.34794228310594533     
  0.67516241879060468       0.34740780955278722     
  0.67566216891554221       0.34687333599962905     
  0.67616191904047973       0.34633886244647094     
  0.67666166916541726       0.34580438889331283     
  0.67716141929035478       0.34526991534015467     
  0.67766116941529231       0.34473544178699655     
  0.67816091954022983       0.34420096823383844     
  0.67866066966516736       0.34366649468068028     
  0.67916041979010489       0.34313202112752217     
  0.67966016991504241       0.34259754757436406     
  0.68015992003997994       0.34206307402120589     
  0.68065967016491757       0.34152860046804767     
  0.68115942028985510       0.34099412691488956     
  0.68165917041479263       0.34045965336173140     
  0.68215892053973015       0.33992517980857329     
  0.68265867066466768       0.33939070625541518     
  0.68315842078960520       0.33885623270225701     
  0.68365817091454273       0.33832175914909890     
  0.68415792103948025       0.33778728559594079     
  0.68465767116441778       0.33725281204278262     
  0.68515742128935531       0.33671833848962451     
  0.68565717141429283       0.33618386493646640     
  0.68615692153923036       0.33564939138330824     
  0.68665667166416788       0.33511491783015013     
  0.68715642178910541       0.33458044427699202     
  0.68765617191404294       0.33404597072383385     
  0.68815592203898046       0.33351149717067574     
  0.68865567216391799       0.33297702361751763     
  0.68915542228885551       0.33244255006435947     
  0.68965517241379304       0.33190807651120136     
  0.69015492253873056       0.33137360295804325     
  0.69065467266366809       0.33083912940488508     
  0.69115442278860573       0.33030465585172686     
  0.69165417291354325       0.32977018229856875     
  0.69215392303848078       0.32923570874541058     
  0.69265367316341830       0.32870123519225247     
  0.69315342328835583       0.32816676163909436     
  0.69365317341329336       0.32763228808593620     
  0.69415292353823088       0.32709781453277809     
  0.69465267366316841       0.32656334097961998     
  0.69515242378810593       0.32602886742646181     
  0.69565217391304346       0.32549439387330370     
  0.69615192403798098       0.32495992032014559     
  0.69665167416291851       0.32442544676698742     
  0.69715142428785604       0.32389097321382931     
  0.69765117441279356       0.32335649966067120     
  0.69815092453773109       0.32282202610751304     
  0.69865067466266861       0.32228755255435493     
  0.69915042478760614       0.32175307900119682     
  0.69965017491254367       0.32121860544803865     
  0.70014992503748119       0.32068413189488054     
  0.70064967516241872       0.32014965834172243     
  0.70114942528735635       0.31961518478856416     
  0.70164917541229388       0.31908071123540604     
  0.70214892553723141       0.31854623768224793     
  0.70264867566216893       0.31801176412908977     
  0.70314842578710646       0.31747729057593166     
  0.70364817591204398       0.31694281702277355     
  0.70414792603698151       0.31640834346961538     
  0.70464767616191903       0.31587386991645727     
  0.70514742628685656       0.31533939636329916     
  0.70564717641179409       0.31480492281014100     
  0.70614692653673161       0.31427044925698289     
  0.70664667666166914       0.31373597570382478     
  0.70714642678660666       0.31320150215066661     
  0.70764617691154419       0.31266702859750850     
  0.70814592703648171       0.31213255504435039     
  0.70864567716141924       0.31159808149119222     
  0.70914542728635677       0.31106360793803411     
  0.70964517741129429       0.31052913438487600     
  0.71014492753623182       0.30999466083171784     
  0.71064467766116934       0.30946018727855973     
  0.71114442778610687       0.30892571372540162     
  0.71164417791104451       0.30839124017224334     
  0.71214392803598203       0.30785676661908523     
  0.71264367816091956       0.30732229306592712     
  0.71314342828585708       0.30678781951276896     
  0.71364317841079461       0.30625334595961085     
  0.71414292853573214       0.30571887240645274     
  0.71464267866066966       0.30518439885329457     
  0.71514242878560719       0.30464992530013646     
  0.71564217891054471       0.30411545174697835     
  0.71614192903548224       0.30358097819382018     
  0.71664167916041976       0.30304650464066207     
  0.71714142928535729       0.30251203108750396     
  0.71764117941029482       0.30197755753434580     
  0.71814092953523234       0.30144308398118769     
  0.71864067966016987       0.30090861042802958     
  0.71914042978510739       0.30037413687487141     
  0.71964017991004492       0.29983966332171330     
  0.72013993003498245       0.29930518976855519     
  0.72063968015991997       0.29877071621539703     
  0.72113943028485750       0.29823624266223892     
  0.72163918040979513       0.29770176910908069     
  0.72213893053473266       0.29716729555592253     
  0.72263868065967019       0.29663282200276442     
  0.72313843078460771       0.29609834844960631     
  0.72363818090954524       0.29556387489644814     
  0.72413793103448276       0.29502940134329003     
  0.72463768115942029       0.29449492779013192     
  0.72513743128435781       0.29396045423697376     
  0.72563718140929534       0.29342598068381565     
  0.72613693153423287       0.29289150713065754     
  0.72663668165917039       0.29235703357749937     
  0.72713643178410792       0.29182256002434126     
  0.72763618190904544       0.29128808647118315     
  0.72813593203398297       0.29075361291802498     
  0.72863568215892049       0.29021913936486687     
  0.72913543228385802       0.28968466581170876     
  0.72963518240879555       0.28915019225855060     
  0.73013493253373307       0.28861571870539249     
  0.73063468265867060       0.28808124515223438     
  0.73113443278360812       0.28754677159907621     
  0.73163418290854565       0.28701229804591810     
  0.73213393303348329       0.28647782449275988     
  0.73263368315842081       0.28594335093960171     
  0.73313343328335834       0.28540887738644360     
  0.73363318340829586       0.28487440383328549     
  0.73413293353323339       0.28433993028012733     
  0.73463268365817092       0.28380545672696922     
  0.73513243378310844       0.28327098317381111     
  0.73563218390804597       0.28273650962065294     
  0.73613193403298349       0.28220203606749483     
  0.73663168415792102       0.28166756251433672     
  0.73713143428285854       0.28113308896117856     
  0.73763118440779607       0.28059861540802045     
  0.73813093453273360       0.28006414185486234     
  0.73863068465767112       0.27952966830170417     
  0.73913043478260865       0.27899519474854606     
  0.73963018490754617       0.27846072119538795     
  0.74012993503248370       0.27792624764222978     
  0.74062968515742122       0.27739177408907167     
  0.74112943528235875       0.27685730053591356     
  0.74162918540729628       0.27632282698275540     
  0.74212893553223391       0.27578835342959718     
  0.74262868565717144       0.27525387987643907     
  0.74312843578210896       0.27471940632328090     
  0.74362818590704649       0.27418493277012279     
  0.74412793603198402       0.27365045921696468     
  0.74462768615692154       0.27311598566380652     
  0.74512743628185907       0.27258151211064841     
  0.74562718640679659       0.27204703855749029     
  0.74612693653173412       0.27151256500433213     
  0.74662668665667165       0.27097809145117402     
  0.74712643678160917       0.27044361789801591     
  0.74762618690654670       0.26990914434485774     
  0.74812593703148422       0.26937467079169963     
  0.74862568715642175       0.26884019723854152     
  0.74912543728135927       0.26830572368538336     
  0.74962518740629680       0.26777125013222525     
  0.75012493753123433       0.26723677657906714     
  0.75062468765617185       0.26670230302590897     
  0.75112443778110938       0.26616782947275086     
  0.75162418790604690       0.26563335591959275     
  0.75212393803098443       0.26509888236643459     
  0.75262368815592207       0.26456440881327636     
  0.75312343828085959       0.26402993526011825     
  0.75362318840579712       0.26349546170696009     
  0.75412293853073464       0.26296098815380198     
  0.75462268865567217       0.26242651460064387     
  0.75512243878060969       0.26189204104748570     
  0.75562218890554722       0.26135756749432759     
  0.75612193903048475       0.26082309394116948     
  0.75662168915542227       0.26028862038801132     
  0.75712143928035980       0.25975414683485321     
  0.75762118940529732       0.25921967328169510     
  0.75812093953023485       0.25868519972853693     
  0.75862068965517238       0.25815072617537882     
  0.75912043978010990       0.25761625262222071     
  0.75962018990504743       0.25708177906906254     
  0.76011994002998495       0.25654730551590443     
  0.76061969015492248       0.25601283196274632     
  0.76111944027986000       0.25547835840958816     
  0.76161919040479753       0.25494388485643005     
  0.76211894052973506       0.25440941130327194     
  0.76261869065467269       0.25387493775011366     
  0.76311844077961022       0.25334046419695555     
  0.76361819090454774       0.25280599064379744     
  0.76411794102948527       0.25227151709063927     
  0.76461769115442280       0.25173704353748116     
  0.76511744127936032       0.25120256998432305     
  0.76561719140429785       0.25066809643116489     
  0.76611694152923537       0.25013362287800678     
  0.76661669165417290       0.24959914932484864     
  0.76711644177911043       0.24906467577169053     
  0.76761619190404795       0.24853020221853239     
  0.76811594202898548       0.24799572866537425     
  0.76861569215392300       0.24746125511221614     
  0.76911544227886053       0.24692678155905801     
  0.76961519240379805       0.24639230800589990     
  0.77011494252873558       0.24585783445274176     
  0.77061469265367311       0.24532336089958362     
  0.77111444277861063       0.24478888734642551     
  0.77161419290354816       0.24425441379326737     
  0.77211394302848568       0.24371994024010923     
  0.77261369315342321       0.24318546668695112     
  0.77311344327836085       0.24265099313379287     
  0.77361319340329837       0.24211651958063474     
  0.77411294352823590       0.24158204602747660     
  0.77461269365317342       0.24104757247431849     
  0.77511244377811095       0.24051309892116035     
  0.77561219390304847       0.23997862536800221     
  0.77611194402798600       0.23944415181484410     
  0.77661169415292353       0.23890967826168596     
  0.77711144427786105       0.23837520470852783     
  0.77761119440279858       0.23784073115536972     
  0.77811094452773610       0.23730625760221158     
  0.77861069465267363       0.23677178404905344     
  0.77911044477761116       0.23623731049589533     
  0.77961019490254868       0.23570283694273719     
  0.78010994502748621       0.23516836338957908     
  0.78060969515242373       0.23463388983642094     
  0.78110944527736126       0.23409941628326281     
  0.78160919540229878       0.23356494273010470     
  0.78210894552723631       0.23303046917694656     
  0.78260869565217384       0.23249599562378842     
  0.78310844577711147       0.23196152207063017     
  0.78360819590204900       0.23142704851747206     
  0.78410794602698652       0.23089257496431392     
  0.78460769615192405       0.23035810141115579     
  0.78510744627686158       0.22982362785799768     
  0.78560719640179910       0.22928915430483954     
  0.78610694652673663       0.22875468075168140     
  0.78660669665167415       0.22822020719852329     
  0.78710644677661168       0.22768573364536515     
  0.78760619690154920       0.22715126009220701     
  0.78810594702648673       0.22661678653904890     
  0.78860569715142426       0.22608231298589077     
  0.78910544727636178       0.22554783943273263     
  0.78960519740129931       0.22501336587957452     
  0.79010494752623683       0.22447889232641638     
  0.79060469765117436       0.22394441877325827     
  0.79110444777611189       0.22340994522010013     
  0.79160419790104941       0.22287547166694199     
  0.79210394802598694       0.22234099811378388     
  0.79260369815092446       0.22180652456062575     
  0.79310344827586199       0.22127205100746761     
  0.79360319840079963       0.22073757745430936     
  0.79410294852573715       0.22020310390115125     
  0.79460269865067468       0.21966863034799311     
  0.79510244877561220       0.21913415679483497     
  0.79560219890054973       0.21859968324167686     
  0.79610194902548725       0.21806520968851872     
  0.79660169915042478       0.21753073613536059     
  0.79710144927536231       0.21699626258220248     
  0.79760119940029983       0.21646178902904434     
  0.79810094952523736       0.21592731547588620     
  0.79860069965017488       0.21539284192272809     
  0.79910044977511241       0.21485836836956995     
  0.79960019990004993       0.21432389481641181     
  0.80009995002498746       0.21378942126325370     
  0.80059970014992499       0.21325494771009557     
  0.80109945027486251       0.21272047415693746     
  0.80159920039980004       0.21218600060377932     
  0.80209895052473756       0.21165152705062118     
  0.80259870064967509       0.21111705349746307     
  0.80309845077461262       0.21058257994430493     
  0.80359820089955025       0.21004810639114668     
  0.80409795102448778       0.20951363283798854     
  0.80459770114942530       0.20897915928483043     
  0.80509745127436283       0.20844468573167230     
  0.80559720139930036       0.20791021217851416     
  0.80609695152423788       0.20737573862535605     
  0.80659670164917541       0.20684126507219791     
  0.80709645177411293       0.20630679151903977     
  0.80759620189905046       0.20577231796588166     
  0.80809595202398798       0.20523784441272352     
  0.80859570214892551       0.20470337085956539     
  0.80909545227386304       0.20416889730640728     
  0.80959520239880056       0.20363442375324914     
  0.81009495252373809       0.20309995020009100     
  0.81059470264867561       0.20256547664693289     
  0.81109445277361314       0.20203100309377475     
  0.81159420289855067       0.20149652954061664     
  0.81209395302348819       0.20096205598745850     
  0.81259370314842572       0.20042758243430037     
  0.81309345327336324       0.19989310888114226     
  0.81359320339830077       0.19935863532798412     
  0.81409295352323841       0.19882416177482587     
  0.81459270364817593       0.19828968822166773     
  0.81509245377311346       0.19775521466850962     
  0.81559220389805098       0.19722074111535148     
  0.81609195402298851       0.19668626756219335     
  0.81659170414792603       0.19615179400903524     
  0.81709145427286356       0.19561732045587710     
  0.81759120439780109       0.19508284690271896     
  0.81809095452273861       0.19454837334956085     
  0.81859070464767614       0.19401389979640271     
  0.81909045477261366       0.19347942624324457     
  0.81959020489755119       0.19294495269008646     
  0.82008995502248871       0.19241047913692833     
  0.82058970514742624       0.19187600558377019     
  0.82108945527236377       0.19134153203061208     
  0.82158920539730129       0.19080705847745394     
  0.82208895552223882       0.19027258492429583     
  0.82258870564717634       0.18973811137113769     
  0.82308845577211387       0.18920363781797955     
  0.82358820589705140       0.18866916426482144     
  0.82408795602198903       0.18813469071166319     
  0.82458770614692656       0.18760021715850506     
  0.82508745627186408       0.18706574360534692     
  0.82558720639680161       0.18653127005218881     
  0.82608695652173914       0.18599679649903067     
  0.82658670664667666       0.18546232294587253     
  0.82708645677161419       0.18492784939271442     
  0.82758620689655171       0.18439337583955628     
  0.82808595702148924       0.18385890228639815     
  0.82858570714642676       0.18332442873324004     
  0.82908545727136429       0.18278995518008190     
  0.82958520739630182       0.18225548162692376     
  0.83008495752123934       0.18172100807376565     
  0.83058470764617687       0.18118653452060751     
  0.83108445777111439       0.18065206096744937     
  0.83158420789605192       0.18011758741429126     
  0.83208395802098944       0.17958311386113313     
  0.83258370814592697       0.17904864030797502     
  0.83308345827086450       0.17851416675481688     
  0.83358320839580202       0.17797969320165874     
  0.83408295852073955       0.17744521964850063     
  0.83458270864567718       0.17691074609534238     
  0.83508245877061471       0.17637627254218424     
  0.83558220889555224       0.17584179898902610     
  0.83608195902048976       0.17530732543586799     
  0.83658170914542729       0.17477285188270986     
  0.83708145927036481       0.17423837832955172     
  0.83758120939530234       0.17370390477639361     
  0.83808095952023987       0.17316943122323547     
  0.83858070964517739       0.17263495767007733     
  0.83908045977011492       0.17210048411691922     
  0.83958020989505244       0.17156601056376108     
  0.84007996001998997       0.17103153701060295     
  0.84057971014492749       0.17049706345744484     
  0.84107946026986502       0.16996258990428670     
  0.84157921039480255       0.16942811635112859     
  0.84207896051974007       0.16889364279797045     
  0.84257871064467760       0.16835916924481231     
  0.84307846076961512       0.16782469569165420     
  0.84357821089455265       0.16729022213849606     
  0.84407796101949017       0.16675574858533793     
  0.84457771114442781       0.16622127503217968     
  0.84507746126936534       0.16568680147902157     
  0.84557721139430286       0.16515232792586343     
  0.84607696151924039       0.16461785437270529     
  0.84657671164417791       0.16408338081954718     
  0.84707646176911544       0.16354890726638904     
  0.84757621189405297       0.16301443371323091     
  0.84807596201899049       0.16247996016007279     
  0.84857571214392802       0.16194548660691466     
  0.84907546226886554       0.16141101305375652     
  0.84957521239380307       0.16087653950059841     
  0.85007496251874060       0.16034206594744027     
  0.85057471264367812       0.15980759239428213     
  0.85107446276861565       0.15927311884112402     
  0.85157421289355317       0.15873864528796588     
  0.85207396301849070       0.15820417173480777     
  0.85257371314342822       0.15766969818164964     
  0.85307346326836575       0.15713522462849150     
  0.85357321339330328       0.15660075107533339     
  0.85407296351824080       0.15606627752217525     
  0.85457271364317833       0.15553180396901711     
  0.85507246376811596       0.15499733041585886     
  0.85557221389305349       0.15446285686270075     
  0.85607196401799102       0.15392838330954262     
  0.85657171414292854       0.15339390975638448     
  0.85707146426786607       0.15285943620322637     
  0.85757121439280359       0.15232496265006823     
  0.85807096451774112       0.15179048909691009     
  0.85857071464267865       0.15125601554375198     
  0.85907046476761617       0.15072154199059384     
  0.85957021489255370       0.15018706843743571     
  0.86006996501749122       0.14965259488427760     
  0.86056971514242875       0.14911812133111946     
  0.86106946526736627       0.14858364777796132     
  0.86156921539230380       0.14804917422480321     
  0.86206896551724133       0.14751470067164507     
  0.86256871564217885       0.14698022711848696     
  0.86306846576711638       0.14644575356532882     
  0.86356821589205390       0.14591128001217069     
  0.86406796601699143       0.14537680645901258     
  0.86456771614192895       0.14484233290585444     
  0.86506746626686659       0.14430785935269619     
  0.86556721639180412       0.14377338579953805     
  0.86606696651674164       0.14323891224637994     
  0.86656671664167917       0.14270443869322180     
  0.86706646676661669       0.14216996514006366     
  0.86756621689155422       0.14163549158690555     
  0.86806596701649175       0.14110101803374742     
  0.86856571714142927       0.14056654448058928     
  0.86906546726636680       0.14003207092743117     
  0.86956521739130432       0.13949759737427303     
  0.87006496751624185       0.13896312382111489     
  0.87056471764117938       0.13842865026795678     
  0.87106446776611690       0.13789417671479864     
  0.87156421789105443       0.13735970316164051     
  0.87206396801599195       0.13682522960848240     
  0.87256371814092948       0.13629075605532426     
  0.87306346826586700       0.13575628250216615     
  0.87356321839080453       0.13522180894900801     
  0.87406296851574206       0.13468733539584987     
  0.87456271864067958       0.13415286184269176     
  0.87506246876561711       0.13361838828953362     
  0.87556221889055474       0.13308391473637537     
  0.87606196901549227       0.13254944118321724     
  0.87656171914042980       0.13201496763005913     
  0.87706146926536732       0.13148049407690099     
  0.87756121939030485       0.13094602052374285     
  0.87806096951524237       0.13041154697058474     
  0.87856071964017990       0.12987707341742660     
  0.87906046976511742       0.12934259986426846     
  0.87956021989005495       0.12880812631111035     
  0.88005997001499248       0.12827365275795222     
  0.88055972013993000       0.12773917920479408     
  0.88105947026486753       0.12720470565163597     
  0.88155922038980505       0.12667023209847783     
  0.88205897051474258       0.12613575854531969     
  0.88255872063968011       0.12560128499216158     
  0.88305847076461763       0.12506681143900344     
  0.88355822088955516       0.12453233788584532     
  0.88405797101449268       0.12399786433268720     
  0.88455772113943021       0.12346339077952906     
  0.88505747126436773       0.12292891722637093     
  0.88555722138930537       0.12239444367321269     
  0.88605697151424290       0.12185997012005456     
  0.88655672163918042       0.12132549656689644     
  0.88705647176411795       0.12079102301373830     
  0.88755622188905547       0.12025654946058018     
  0.88805597201399300       0.11972207590742205     
  0.88855572213893053       0.11918760235426391     
  0.88905547226386805       0.11865312880110579     
  0.88955522238880558       0.11811865524794767     
  0.89005497251374310       0.11758418169478954     
  0.89055472263868063       0.11704970814163140     
  0.89105447276361816       0.11651523458847328     
  0.89155422288855568       0.11598076103531516     
  0.89205397301349321       0.11544628748215702     
  0.89255372313843073       0.11491181392899889     
  0.89305347326336826       0.11437734037584077     
  0.89355322338830578       0.11384286682268263     
  0.89405297351324331       0.11330839326952451     
  0.89455272363818084       0.11277391971636638     
  0.89505247376311836       0.11223944616320825     
  0.89555222388805600       0.11170497261005001     
  0.89605197401299352       0.11117049905689187     
  0.89655172413793105       0.11063602550373375     
  0.89705147426286858       0.11010155195057562     
  0.89755122438780610       0.10956707839741749     
  0.89805097451274363       0.10903260484425936     
  0.89855072463768115       0.10849813129110124     
  0.89905047476261868       0.10796365773794310     
  0.89955022488755620       0.10742918418478498     
  0.90004997501249373       0.10689471063162685     
  0.90054972513743126       0.10636023707846873     
  0.90104947526236878       0.10582576352531059     
  0.90154922538730631       0.10529128997215247     
  0.90204897551224383       0.10475681641899434     
  0.90254872563718136       0.10422234286583620     
  0.90304847576211889       0.10368786931267808     
  0.90354822588705641       0.10315339575951996     
  0.90404797601199394       0.10261892220636182     
  0.90454772613693146       0.10208444865320369     
  0.90504747626186899       0.10154997510004557     
  0.90554722638680651       0.10101550154688743     
  0.90604697651174415       0.10048102799372920     
  0.90654672663668168        9.9946554440571059E-002
  0.90704647676161920        9.9412080887412935E-002
  0.90754622688655673        9.8877607334254811E-002
  0.90804597701149425        9.8343133781096673E-002
  0.90854572713643178        9.7808660227938549E-002
  0.90904547726136931        9.7274186674780425E-002
  0.90954522738630683        9.6739713121622287E-002
  0.91004497751124436        9.6205239568464163E-002
  0.91054472763618188        9.5670766015306039E-002
  0.91104447776111941        9.5136292462147914E-002
  0.91154422788605693        9.4601818908989777E-002
  0.91204397801099446        9.4067345355831652E-002
  0.91254372813593199        9.3532871802673528E-002
  0.91304347826086951        9.2998398249515390E-002
  0.91354322838580704        9.2463924696357266E-002
  0.91404297851074456        9.1929451143199142E-002
  0.91454272863568209        9.1394977590041004E-002
  0.91504247876061962        9.0860504036882880E-002
  0.91554222888555714        9.0326030483724756E-002
  0.91604197901049478        8.9791556930566507E-002
  0.91654172913543230        8.9257083377408383E-002
  0.91704147926036983        8.8722609824250245E-002
  0.91754122938530736        8.8188136271092121E-002
  0.91804097951024488        8.7653662717933997E-002
  0.91854072963518241        8.7119189164775859E-002
  0.91904047976011993        8.6584715611617735E-002
  0.91954022988505746        8.6050242058459611E-002
  0.92003998000999498        8.5515768505301473E-002
  0.92053973013493251        8.4981294952143349E-002
  0.92103948025987004        8.4446821398985225E-002
  0.92153923038480756        8.3912347845827101E-002
  0.92203898050974509        8.3377874292668963E-002
  0.92253873063468261        8.2843400739510839E-002
  0.92303848075962014        8.2308927186352715E-002
  0.92353823088455766        8.1774453633194577E-002
  0.92403798100949519        8.1239980080036453E-002
  0.92453773113443272        8.0705506526878329E-002
  0.92503748125937024        8.0171032973720191E-002
  0.92553723138430777        7.9636559420562067E-002
  0.92603698150924529        7.9102085867403943E-002
  0.92653673163418293        7.8567612314245694E-002
  0.92703648175912046        7.8033138761087570E-002
  0.92753623188405798        7.7498665207929432E-002
  0.92803598200899551        7.6964191654771308E-002
  0.92853573213393303        7.6429718101613184E-002
  0.92903548225887056        7.5895244548455046E-002
  0.92953523238380809        7.5360770995296922E-002
  0.93003498250874561        7.4826297442138798E-002
  0.93053473263368314        7.4291823888980660E-002
  0.93103448275862066        7.3757350335822536E-002
  0.93153423288355819        7.3222876782664412E-002
  0.93203398300849571        7.2688403229506288E-002
  0.93253373313343324        7.2153929676348150E-002
  0.93303348325837077        7.1619456123190026E-002
  0.93353323338330829        7.1084982570031902E-002
  0.93403298350824582        7.0550509016873764E-002
  0.93453273363318334        7.0016035463715640E-002
  0.93503248375812087        6.9481561910557516E-002
  0.93553223388305840        6.8947088357399378E-002
  0.93603198400799592        6.8412614804241254E-002
  0.93653173413293356        6.7878141251083005E-002
  0.93703148425787108        6.7343667697924880E-002
  0.93753123438280861        6.6809194144766756E-002
  0.93803098450774614        6.6274720591608619E-002
  0.93853073463268366        6.5740247038450494E-002
  0.93903048475762119        6.5205773485292370E-002
  0.93953023488255871        6.4671299932134232E-002
  0.94002998500749624        6.4136826378976108E-002
  0.94052973513243376        6.3602352825817984E-002
  0.94102948525737129        6.3067879272659846E-002
  0.94152923538230882        6.2533405719501722E-002
  0.94202898550724634        6.1998932166343598E-002
  0.94252873563218387        6.1464458613185467E-002
  0.94302848575712139        6.0929985060027343E-002
  0.94352823588205892        6.0395511506869212E-002
  0.94402798600699644        5.9861037953711081E-002
  0.94452773613193397        5.9326564400552957E-002
  0.94502748625687150        5.8792090847394826E-002
  0.94552723638180902        5.8257617294236695E-002
  0.94602698650674655        5.7723143741078571E-002
  0.94652673663168407        5.7188670187920440E-002
  0.94702648675662171        5.6654196634762198E-002
  0.94752623688155924        5.6119723081604067E-002
  0.94802598700649676        5.5585249528445936E-002
  0.94852573713143429        5.5050775975287812E-002
  0.94902548725637181        5.4516302422129681E-002
  0.94952523738130934        5.3981828868971550E-002
  0.95002498750624687        5.3447355322486019E-002
  0.95052473763118439        5.2912943248483182E-002
  0.95102448775612192        5.2378863492435680E-002
  0.95152423788105944        5.1845426491720449E-002
  0.95202398800599697        5.1312936279642708E-002
  0.95252373813093449        5.0781690485435946E-002
  0.95302348825587202        5.0251980334261925E-002
  0.95352323838080955        4.9724090647210679E-002
  0.95402298850574707        4.9198299841300509E-002
  0.95452273863068460        4.8674879929478013E-002
  0.95502248875562212        4.8154096520618021E-002
  0.95552223888055965        4.7636208819523684E-002
  0.95602198900549717        4.7121469626926385E-002
  0.95652173913043470        4.6610125339485810E-002
  0.95702148925537234        4.6102415949789796E-002
  0.95752123938030986        4.5598575046354783E-002
  0.95802098950524739        4.5098829813625160E-002
  0.95852073963018491        4.4603401031973702E-002
  0.95902048975512244        4.4112503077701447E-002
  0.95952023988005997        4.3626343923037700E-002
  0.96001999000499749        4.3145125136140064E-002
  0.96051974012993502        4.2669041881094404E-002
  0.96101949025487254        4.2198282917914852E-002
  0.96151924037981007        4.1733030602543811E-002
  0.96201899050474760        4.1273460886851979E-002
  0.96251874062968512        4.0819743318638316E-002
  0.96301849075462265        4.0372041041630051E-002
  0.96351824087956017        3.9930510795482668E-002
  0.96401799100449770        3.9495302915779962E-002
  0.96451774112943522        3.9066561334033988E-002
  0.96501749125437275        3.8644423577685078E-002
  0.96551724137931028        3.8229020770101811E-002
  0.96601699150424780        3.7820477630581079E-002
  0.96651674162918533        3.7418912474348018E-002
  0.96701649175412285        3.7024437212556049E-002
  0.96751624187906049        3.6637157352286780E-002
  0.96801599200399802        3.6257171996550333E-002
  0.96851574212893554        3.5884573844284895E-002
  0.96901549225387307        3.5519449190356968E-002
  0.96951524237881059        3.5161877925561330E-002
  0.97001499250374812        3.4811933536621049E-002
  0.97051474262868564        3.4469683106187456E-002
  0.97101449275362317        3.4135187312840161E-002
  0.97151424287856070        3.3808500431087046E-002
  0.97201399300349822        3.3489670331364262E-002
  0.97251374312843575        3.3178738480036253E-002
  0.97301349325337327        3.2875739939395701E-002
  0.97351324337831080        3.2580703367663597E-002
  0.97401299350324833        3.2293651018989178E-002
  0.97451274362818585        3.2014598743449973E-002
  0.97501249375312338        3.1743555987051787E-002
  0.97551224387806090        3.1480525791728678E-002
  0.97601199400299843        3.1225504795342994E-002
  0.97651174412793595        3.0978483231685349E-002
  0.97701149425287348        3.0739444930474639E-002
  0.97751124437781112        3.0508367317357978E-002
  0.97801099450274864        3.0285221413910896E-002
  0.97851074462768617        3.0069971837637068E-002
  0.97901049475262369        2.9862576801968466E-002
  0.97951024487756122        2.9662988116265353E-002
  0.98000999500249875        2.9471151185816266E-002
  0.98050974512743627        2.9287005011838004E-002
  0.98100949525237380        2.9110482191475644E-002
  0.98150924537731132        2.8941508917802547E-002
  0.98200899550224885        2.8780004979820334E-002
  0.98250874562718638        2.8625883762458903E-002
  0.98300849575212390        2.8479052246576431E-002
  0.98350824587706143        2.8339411008959359E-002
  0.98400799600199895        2.8206854222322421E-002
  0.98450774612693648        2.8081269655308595E-002
  0.98500749625187400        2.7962538672489157E-002
  0.98550724637681153        2.7850536234363649E-002
  0.98600699650174906        2.7745130897359877E-002
  0.98650674662668658        2.7646184813833935E-002
  0.98700649675162411        2.7553553732070191E-002
  0.98750624687656163        2.7467086996281271E-002
  0.98800599700149927        2.7386627546608065E-002
  0.98850574712643680        2.7312011919119798E-002
  0.98900549725137432        2.7243070245813905E-002
  0.98950524737631185        2.7179626254616115E-002
  0.99000499750124937        2.7121497269380426E-002
  0.99050474762618690        2.7068494209889122E-002
  0.99100449775112442        2.7020421591852754E-002
  0.99150424787606195        2.6977077526910136E-002
  0.99200399800099948        2.6938253722628373E-002
  0.99250374812593700        2.6903735482502838E-002
  0.99300349825087453        2.6873301705957163E-002
  0.99350324837581205        2.6846724888343280E-002
  0.99400299850074958        2.6823771120941368E-002
  0.99450274862568711        2.6804200090959903E-002
  0.99500249875062463        2.6787765081535613E-002
  0.99550224887556216        2.6774212971733515E-002
  0.99600199900049968        2.6763284236546898E-002
  0.99650174912543721        2.6754712946897317E-002
  0.99700149925037473        2.6748226769634603E-002
  0.99750124937531226        2.6743546967536867E-002
  0.99800099950024990        2.6740388399310484E-002
  0.99850074962518742        2.6738459519590106E-002
  0.99900049975012495        2.6737462378938665E-002
  0.99950024987506247        2.6737092623847360E-002
   1.0000000000000000        2.6737039496735660E-002


==> Data-Plot_riblet-sawtooth_eps.txt <==
   0.0000000000000000       -1.8905941936994342E-002
   1.9980019980019980E-003  -1.8924472360888372E-002
   3.9960039960039960E-003  -1.9048014947661552E-002
   5.9940059940059940E-003  -1.9364613313859292E-002
   7.9920079920079920E-003  -1.9943799934571963E-002
   9.9900099900099900E-003  -2.0836596143434954E-002
   1.1988011988011988E-002  -2.2075512132628615E-002
   1.3986013986013986E-002  -2.3674546952878305E-002
   1.5984015984015984E-002  -2.5629188513454366E-002
   1.7982017982017984E-002  -2.7916413582172128E-002
   1.9980019980019980E-002  -3.0494687785391907E-002
   2.1978021978021976E-002  -3.3303965608019008E-002
   2.3976023976023976E-002  -3.6265690393503740E-002
   2.5974025974025976E-002  -3.9285074154793445E-002
   2.7972027972027972E-002  -4.2307002935931391E-002
   2.9970029970029968E-002  -4.5328931717069351E-002
   3.1968031968031968E-002  -4.8350860498207311E-002
   3.3966033966033968E-002  -5.1372789279345271E-002
   3.5964035964035967E-002  -5.4394718060483224E-002
   3.7962037962037960E-002  -5.7416646841621177E-002
   3.9960039960039960E-002  -6.0438575622759137E-002
   4.1958041958041960E-002  -6.3460504403897097E-002
   4.3956043956043953E-002  -6.6482433185035036E-002
   4.5954045954045952E-002  -6.9504361966173003E-002
   4.7952047952047952E-002  -7.2526290747310956E-002
   4.9950049950049952E-002  -7.5548219528448923E-002
   5.1948051948051951E-002  -7.8570148309586890E-002
   5.3946053946053944E-002  -8.1592077090724829E-002
   5.5944055944055944E-002  -8.4614005871862782E-002
   5.7942057942057944E-002  -8.7635934653000749E-002
   5.9940059940059937E-002  -9.0657863434138702E-002
   6.1938061938061936E-002  -9.3679792215276655E-002
   6.3936063936063936E-002  -9.6701720996414622E-002
   6.5934065934065936E-002  -9.9723649777552589E-002
   6.7932067932067935E-002 -0.10274557855869054     
   6.9930069930069935E-002 -0.10576750733982848     
   7.1928071928071935E-002 -0.10878943612096645     
   7.3926073926073921E-002 -0.11181136490210439     
   7.5924075924075921E-002 -0.11483329368324235     
   7.7922077922077920E-002 -0.11785522246438031     
   7.9920079920079920E-002 -0.12087715124551827     
   8.1918081918081920E-002 -0.12389908002665623     
   8.3916083916083919E-002 -0.12692100880779419     
   8.5914085914085919E-002 -0.12994293758893216     
   8.7912087912087905E-002 -0.13296486637007007     
   8.9910089910089905E-002 -0.13598679515120804     
   9.1908091908091905E-002 -0.13900872393234601     
   9.3906093906093904E-002 -0.14203065271348397     
   9.5904095904095904E-002 -0.14505258149462191     
   9.7902097902097904E-002 -0.14807451027575988     
   9.9900099900099903E-002 -0.15109643905689785     
  0.10189810189810190      -0.15411836783803581     
  0.10389610389610390      -0.15714029661917378     
  0.10589410589410589      -0.16016222540031172     
  0.10789210789210789      -0.16318415418144966     
  0.10989010989010989      -0.16620608296258763     
  0.11188811188811189      -0.16922801174372556     
  0.11388611388611389      -0.17224994052486353     
  0.11588411588411589      -0.17527186930600150     
  0.11788211788211789      -0.17829379808713947     
  0.11988011988011987      -0.18131572686827740     
  0.12187812187812187      -0.18433765564941537     
  0.12387612387612387      -0.18735958443055331     
  0.12587412587412589      -0.19038151321169128     
  0.12787212787212787      -0.19340344199282924     
  0.12987012987012986      -0.19642537077396716     
  0.13186813186813187      -0.19944729955510518     
  0.13386613386613386      -0.20246922833624309     
  0.13586413586413587      -0.20549115711738108     
  0.13786213786213786      -0.20851308589851902     
  0.13986013986013987      -0.21153501467965696     
  0.14185814185814186      -0.21455694346079493     
  0.14385614385614387      -0.21757887224193290     
  0.14585414585414586      -0.22060080102307086     
  0.14785214785214784      -0.22362272980420878     
  0.14985014985014986      -0.22664465858534677     
  0.15184815184815184      -0.22966658736648471     
  0.15384615384615385      -0.23268851614762270     
  0.15584415584415584      -0.23571044492876062     
  0.15784215784215785      -0.23873237370989861     
  0.15984015984015984      -0.24175430249103655     
  0.16183816183816183      -0.24477623127217446     
  0.16383616383616384      -0.24779816005331246     
  0.16583416583416583      -0.25082008883445039     
  0.16783216783216784      -0.25384201761558839     
  0.16983016983016982      -0.25686394639672633     
  0.17182817182817184      -0.25988587517786432     
  0.17382617382617382      -0.26290780395900226     
  0.17582417582417581      -0.26592973274014015     
  0.17782217782217782      -0.26895166152127814     
  0.17982017982017981      -0.27197359030241608     
  0.18181818181818182      -0.27499551908355407     
  0.18381618381618381      -0.27801744786469201     
  0.18581418581418582      -0.28103937664583001     
  0.18781218781218781      -0.28406130542696795     
  0.18981018981018982      -0.28708323420810594     
  0.19180819180819181      -0.29010516298924383     
  0.19380619380619379      -0.29312709177038182     
  0.19580419580419581      -0.29614902055151976     
  0.19780219780219779      -0.29917094933265770     
  0.19980019980019981      -0.30219287811379569     
  0.20179820179820179      -0.30521480689493363     
  0.20379620379620381      -0.30823673567607163     
  0.20579420579420579      -0.31125866445720951     
  0.20779220779220781      -0.31428059323834756     
  0.20979020979020979      -0.31730252201948544     
  0.21178821178821178      -0.32032445080062344     
  0.21378621378621379      -0.32334637958176138     
  0.21578421578421578      -0.32636830836289932     
  0.21778221778221779      -0.32939023714403731     
  0.21978021978021978      -0.33241216592517525     
  0.22177822177822179      -0.33543409470631325     
  0.22377622377622378      -0.33845602348745113     
  0.22577422577422576      -0.34147684657773913     
  0.22777222777222778      -0.34445118177705197     
  0.22977022977022976      -0.34728419116020948     
  0.23176823176823177      -0.34989500417798003     
  0.23376623376623376      -0.35222126142258708     
  0.23576423576423577      -0.35421911462770905     
  0.23776223776223776      -0.35586322666847947     
  0.23976023976023975      -0.35714677156148666     
  0.24175824175824176      -0.35808143446477431     
  0.24375624375624375      -0.35869741167784064     
  0.24575424575424576      -0.35904341064163942     
  0.24775224775224775      -0.35918664993857896     
  0.24975024975024976      -0.35921285929252283     
  0.25174825174825177      -0.35920041827793431     
  0.25374625374625376      -0.35909519671981904     
  0.25574425574425574      -0.35880691250629898     
  0.25774225774225773      -0.35826371926960193     
  0.25974025974025972      -0.35741228178341078     
  0.26173826173826176      -0.35621777596286308     
  0.26373626373626374      -0.35466388886455175     
  0.26573426573426573      -0.35275281868652453     
  0.26773226773226771      -0.35050527476828419     
  0.26973026973026976      -0.34796047759078846     
  0.27172827172827174      -0.34517615877645036     
  0.27372627372627373      -0.34222856108913763     
  0.27572427572427571      -0.33921150568273567     
  0.27772227772227770      -0.33618957690159773     
  0.27972027972027974      -0.33316764812045968     
  0.28171828171828173      -0.33014571933932180     
  0.28371628371628371      -0.32712379055818380     
  0.28571428571428570      -0.32410186177704592     
  0.28771228771228774      -0.32107993299590787     
  0.28971028971028973      -0.31805800421476993     
  0.29170829170829171      -0.31503607543363199     
  0.29370629370629370      -0.31201414665249405     
  0.29570429570429568      -0.30899221787135611     
  0.29770229770229772      -0.30597028909021806     
  0.29970029970029971      -0.30294836030908018     
  0.30169830169830170      -0.29992643152794218     
  0.30369630369630368      -0.29690450274680430     
  0.30569430569430567      -0.29388257396566630     
  0.30769230769230771      -0.29086064518452831     
  0.30969030969030970      -0.28783871640339037     
  0.31168831168831168      -0.28481678762225243     
  0.31368631368631367      -0.28179485884111449     
  0.31568431568431571      -0.27877293005997650     
  0.31768231768231769      -0.27575100127883856     
  0.31968031968031968      -0.27272907249770056     
  0.32167832167832167      -0.26970714371656268     
  0.32367632367632365      -0.26668521493542469     
  0.32567432567432569      -0.26366328615428669     
  0.32767232767232768      -0.26064135737314875     
  0.32967032967032966      -0.25761942859201081     
  0.33166833166833165      -0.25459749981087287     
  0.33366633366633369      -0.25157557102973488     
  0.33566433566433568      -0.24855364224859694     
  0.33766233766233766      -0.24553171346745897     
  0.33966033966033965      -0.24250978468632106     
  0.34165834165834164      -0.23948785590518309     
  0.34365634365634368      -0.23646592712404510     
  0.34565434565434566      -0.23344399834290713     
  0.34765234765234765      -0.23042206956176922     
  0.34965034965034963      -0.22740014078063128     
  0.35164835164835162      -0.22437821199949332     
  0.35364635364635366      -0.22135628321835532     
  0.35564435564435565      -0.21833435443721735     
  0.35764235764235763      -0.21531242565607944     
  0.35964035964035962      -0.21229049687494148     
  0.36163836163836166      -0.20926856809380348     
  0.36363636363636365      -0.20624663931266551     
  0.36563436563436563      -0.20322471053152760     
  0.36763236763236762      -0.20020278175038966     
  0.36963036963036960      -0.19718085296925172     
  0.37162837162837165      -0.19415892418811370     
  0.37362637362637363      -0.19113699540697576     
  0.37562437562437562      -0.18811506662583782     
  0.37762237762237760      -0.18509313784469988     
  0.37962037962037964      -0.18207120906356186     
  0.38161838161838163      -0.17904928028242392     
  0.38361638361638362      -0.17602735150128598     
  0.38561438561438560      -0.17300542272014804     
  0.38761238761238759      -0.16998349393901011     
  0.38961038961038963      -0.16696156515787208     
  0.39160839160839161      -0.16393963637673414     
  0.39360639360639360      -0.16091770759559620     
  0.39560439560439559      -0.15789577881445827     
  0.39760239760239763      -0.15487385003332024     
  0.39960039960039961      -0.15185192125218230     
  0.40159840159840160      -0.14882999247104436     
  0.40359640359640359      -0.14580806368990643     
  0.40559440559440557      -0.14278613490876849     
  0.40759240759240761      -0.13976420612763046     
  0.40959040959040960      -0.13674227734649252     
  0.41158841158841158      -0.13372034856535459     
  0.41358641358641357      -0.13069841978421665     
  0.41558441558441561      -0.12767649100307862     
  0.41758241758241760      -0.12465456222194068     
  0.41958041958041958      -0.12163263344080276     
  0.42157842157842157      -0.11861070465966482     
  0.42357642357642356      -0.11558877587852688     
  0.42557442557442560      -0.11256684709738886     
  0.42757242757242758      -0.10954491831625092     
  0.42957042957042957      -0.10652298953511298     
  0.43156843156843155      -0.10350106075397504     
  0.43356643356643354      -0.10047913197283709     
  0.43556443556443558       -9.7457203191699079E-002
  0.43756243756243757       -9.4435274410561154E-002
  0.43956043956043955       -9.1413345629423215E-002
  0.44155844155844154       -8.8391416848285262E-002
  0.44355644355644358       -8.5369488067147253E-002
  0.44555444555444557       -8.2347559286009300E-002
  0.44755244755244755       -7.9325630504871361E-002
  0.44955044955044954       -7.6303701723733422E-002
  0.45154845154845152       -7.3281772942595497E-002
  0.45354645354645357       -7.0259844161457474E-002
  0.45554445554445555       -6.7237915380319535E-002
  0.45754245754245754       -6.4215986599181582E-002
  0.45954045954045952       -6.1194057818043657E-002
  0.46153846153846156       -5.8172129036905627E-002
  0.46353646353646355       -5.5150200255767695E-002
  0.46553446553446554       -5.2128271474629756E-002
  0.46753246753246752       -4.9106342693491810E-002
  0.46953046953046951       -4.6084413912353878E-002
  0.47152847152847155       -4.3062485131215855E-002
  0.47352647352647353       -4.0040556350077916E-002
  0.47552447552447552       -3.7018973034190737E-002
  0.47752247752247751       -3.4033580259966771E-002
  0.47952047952047949       -3.1178102918610655E-002
  0.48151848151848153       -2.8535725452035775E-002
  0.48351648351648352       -2.6171121160700719E-002
  0.48551448551448551       -2.4130452203608845E-002
  0.48751248751248749       -2.2441369598308582E-002
  0.48951048951048953       -2.1113013220893297E-002
  0.49150849150849152       -2.0136011806001469E-002
  0.49350649350649350       -1.9482482946816451E-002
  0.49550449550449549       -1.9106033095066619E-002
  0.49750249750249748       -1.8941757561025341E-002
  0.49950049950049952       -1.8906240513510975E-002
  0.50149850149850150       -1.8913840807364232E-002
  0.50349650349650354       -1.9002153172903415E-002
  0.50549450549450547       -1.9263245833242192E-002
  0.50749250749250752       -1.9771279048834745E-002
  0.50949050949050945       -2.0581901938680130E-002
  0.51148851148851149       -2.1732252480322557E-002
  0.51348651348651353       -2.3240957509851095E-002
  0.51548451548451546       -2.5108132721899729E-002
  0.51748251748251750       -2.7315382669647746E-002
  0.51948051948051943       -2.9825800764818972E-002
  0.52147852147852147       -3.2583969277682749E-002
  0.52347652347652351       -3.5515959337052982E-002
  0.52547452547452544       -3.8529591959508905E-002
  0.52747252747252749       -4.1551520740646927E-002
  0.52947052947052942       -4.4573449521784783E-002
  0.53146853146853146       -4.7595378302922799E-002
  0.53346653346653350       -5.0617307084060821E-002
  0.53546453546453543       -5.3639235865198684E-002
  0.53746253746253747       -5.6661164646336706E-002
  0.53946053946053951       -5.9683093427474722E-002
  0.54145854145854144       -6.2705022208612585E-002
  0.54345654345654348       -6.5726950989750593E-002
  0.54545454545454541       -6.8748879770888449E-002
  0.54745254745254746       -7.1770808552026485E-002
  0.54945054945054950       -7.4792737333164508E-002
  0.55144855144855143       -7.7814666114302350E-002
  0.55344655344655347       -8.0836594895440372E-002
  0.55544455544455540       -8.3858523676578228E-002
  0.55744255744255744       -8.6880452457716265E-002
  0.55944055944055948       -8.9902381238854273E-002
  0.56143856143856141       -9.2924310019992129E-002
  0.56343656343656345       -9.5946238801130151E-002
  0.56543456543456538       -9.8968167582268021E-002
  0.56743256743256743      -0.10199009636340603     
  0.56943056943056947      -0.10501202514454405     
  0.57142857142857140      -0.10803395392568189     
  0.57342657342657344      -0.11105588270681994     
  0.57542457542457548      -0.11407781148795795     
  0.57742257742257741      -0.11709974026909580     
  0.57942057942057945      -0.12012166905023382     
  0.58141858141858138      -0.12314359783137169     
  0.58341658341658342      -0.12616552661250971     
  0.58541458541458546      -0.12918745539364773     
  0.58741258741258739      -0.13220938417478559     
  0.58941058941058944      -0.13523131295592361     
  0.59140859140859137      -0.13825324173706144     
  0.59340659340659341      -0.14127517051819946     
  0.59540459540459545      -0.14429709929933751     
  0.59740259740259738      -0.14731902808047537     
  0.59940059940059942      -0.15034095686161336     
  0.60139860139860135      -0.15336288564275125     
  0.60339660339660339      -0.15638481442388927     
  0.60539460539460543      -0.15940674320502729     
  0.60739260739260736      -0.16242867198616515     
  0.60939060939060941      -0.16545060076730317     
  0.61138861138861134      -0.16847252954844100     
  0.61338661338661338      -0.17149445832957902     
  0.61538461538461542      -0.17451638711071707     
  0.61738261738261735      -0.17753831589185493     
  0.61938061938061939      -0.18056024467299292     
  0.62137862137862143      -0.18358217345413097     
  0.62337662337662336      -0.18660410223526880     
  0.62537462537462540      -0.18962603101640682     
  0.62737262737262733      -0.19264795979754470     
  0.62937062937062938      -0.19566988857868270     
  0.63136863136863142      -0.19869181735982072     
  0.63336663336663335      -0.20171374614095858     
  0.63536463536463539      -0.20473567492209663     
  0.63736263736263732      -0.20775760370323446     
  0.63936063936063936      -0.21077953248437251     
  0.64135864135864140      -0.21380146126551050     
  0.64335664335664333      -0.21682339004664836     
  0.64535464535464537      -0.21984531882778638     
  0.64735264735264730      -0.22286724760892423     
  0.64935064935064934      -0.22588917639006226     
  0.65134865134865139      -0.22891110517120028     
  0.65334665334665332      -0.23193303395233816     
  0.65534465534465536      -0.23495496273347616     
  0.65734265734265729      -0.23797689151461399     
  0.65934065934065933      -0.24099882029575204     
  0.66133866133866137      -0.24402074907689009     
  0.66333666333666330      -0.24704267785802791     
  0.66533466533466534      -0.25006460663916591     
  0.66733266733266738      -0.25308653542030396     
  0.66933066933066931      -0.25610846420144179     
  0.67132867132867136      -0.25913039298257984     
  0.67332667332667329      -0.26215232176371767     
  0.67532467532467533      -0.26517425054485572     
  0.67732267732267737      -0.26819617932599371     
  0.67932067932067930      -0.27121810810713159     
  0.68131868131868134      -0.27424003688826959     
  0.68331668331668327      -0.27726196566940747     
  0.68531468531468531      -0.28028389445054547     
  0.68731268731268735      -0.28330582323168352     
  0.68931068931068928      -0.28632775201282140     
  0.69130869130869133      -0.28934968079395940     
  0.69330669330669326      -0.29237160957509728     
  0.69530469530469530      -0.29539353835623527     
  0.69730269730269734      -0.29841546713737332     
  0.69930069930069927      -0.30143739591851115     
  0.70129870129870131      -0.30445932469964920     
  0.70329670329670324      -0.30748125348078703     
  0.70529470529470528      -0.31050318226192503     
  0.70729270729270732      -0.31352511104306308     
  0.70929070929070925      -0.31654703982420090     
  0.71128871128871130      -0.31956896860533895     
  0.71328671328671334      -0.32259089738647695     
  0.71528471528471527      -0.32561282616761483     
  0.71728271728271731      -0.32863475494875283     
  0.71928071928071924      -0.33165668372989066     
  0.72127872127872128      -0.33467861251102871     
  0.72327672327672332      -0.33770054129216676     
  0.72527472527472525      -0.34072242017206600     
  0.72727272727272729      -0.34371728152771103     
  0.72927072927072922      -0.34659392707036080     
  0.73126873126873126      -0.34926685846542027     
  0.73326673326673331      -0.35166908851974898     
  0.73526473526473524      -0.35375214118166154     
  0.73726273726273728      -0.35548605154092777     
  0.73926073926073921      -0.35685936582877231     
  0.74125874125874125      -0.35787914141787491     
  0.74325674325674329      -0.35857094682237028     
  0.74525474525474522      -0.35897886169784821     
  0.74725274725274726      -0.35916547684135341     
  0.74925074925074930      -0.35921189419138572     
  0.75124875124875123      -0.35920830215922084     
  0.75324675324675328      -0.35913545099560296     
  0.75524475524475521      -0.35890039113437588     
  0.75724275724275725      -0.35842664842240335     
  0.75924075924075929      -0.35765625984800464     
  0.76123876123876122      -0.35654977354095363     
  0.76323676323676326      -0.35508624877247930     
  0.76523476523476519      -0.35326325595526581     
  0.76723276723276723      -0.35109687664345196     
  0.76923076923076927      -0.34862170353263194     
  0.77122877122877120      -0.34589084045985502     
  0.77322677322677325      -0.34297590240362491     
  0.77522477522477518      -0.33996698787802021     
  0.77722277722277722      -0.33694505909688222     
  0.77922077922077926      -0.33392313031574417     
  0.78121878121878119      -0.33090120153460634     
  0.78321678321678323      -0.32787927275346829     
  0.78521478521478516      -0.32485734397233046     
  0.78721278721278720      -0.32183541519119241     
  0.78921078921078924      -0.31881348641005441     
  0.79120879120879117      -0.31579155762891653     
  0.79320679320679321      -0.31276962884777854     
  0.79520479520479526      -0.30974770006664049     
  0.79720279720279719      -0.30672577128550266     
  0.79920079920079923      -0.30370384250436461     
  0.80119880119880116      -0.30068191372322672     
  0.80319680319680320      -0.29765998494208873     
  0.80519480519480524      -0.29463805616095073     
  0.80719280719280717      -0.29161612737981285     
  0.80919080919080921      -0.28859419859867480     
  0.81118881118881114      -0.28557226981753697     
  0.81318681318681318      -0.28255034103639892     
  0.81518481518481523      -0.27952841225526093     
  0.81718281718281716      -0.27650648347412310     
  0.81918081918081920      -0.27348455469298505     
  0.82117882117882113      -0.27046262591184722     
  0.82317682317682317      -0.26744069713070917     
  0.82517482517482521      -0.26441876834957118     
  0.82717282717282714      -0.26139683956843329     
  0.82917082917082918      -0.25837491078729530     
  0.83116883116883122      -0.25535298200615725     
  0.83316683316683315      -0.25233105322501942     
  0.83516483516483520      -0.24930912444388137     
  0.83716283716283713      -0.24628719566274351     
  0.83916083916083917      -0.24326526688160552     
  0.84115884115884121      -0.24024333810046750     
  0.84315684315684314      -0.23722140931932964     
  0.84515484515484518      -0.23419948053819159     
  0.84715284715284711      -0.23117755175705376     
  0.84915084915084915      -0.22815562297591571     
  0.85114885114885119      -0.22513369419477772     
  0.85314685314685312      -0.22211176541363989     
  0.85514485514485516      -0.21908983663250184     
  0.85714285714285710      -0.21606790785136398     
  0.85914085914085914      -0.21304597907022596     
  0.86113886113886118      -0.21002405028908797     
  0.86313686313686311      -0.20700212150795008     
  0.86513486513486515      -0.20398019272681206     
  0.86713286713286708      -0.20095826394567418     
  0.86913086913086912      -0.19793633516453618     
  0.87112887112887116      -0.19491440638339816     
  0.87312687312687309      -0.19189247760226030     
  0.87512487512487513      -0.18887054882112231     
  0.87712287712287718      -0.18584862003998426     
  0.87912087912087911      -0.18282669125884643     
  0.88111888111888115      -0.17980476247770838     
  0.88311688311688308      -0.17678283369657052     
  0.88511488511488512      -0.17376090491543253     
  0.88711288711288716      -0.17073897613429451     
  0.88911088911088909      -0.16771704735315662     
  0.89110889110889113      -0.16469511857201860     
  0.89310689310689306      -0.16167318979088074     
  0.89510489510489510      -0.15865126100974272     
  0.89710289710289715      -0.15562933222860470     
  0.89910089910089908      -0.15260740344746684     
  0.90109890109890112      -0.14958547466632882     
  0.90309690309690305      -0.14656354588519099     
  0.90509490509490509      -0.14354161710405297     
  0.90709290709290713      -0.14051968832291495     
  0.90909090909090906      -0.13749775954177709     
  0.91108891108891110      -0.13447583076063907     
  0.91308691308691303      -0.13145390197950119     
  0.91508491508491507      -0.12843197319836316     
  0.91708291708291712      -0.12541004441722517     
  0.91908091908091905      -0.12238811563608731     
  0.92107892107892109      -0.11936618685494928     
  0.92307692307692313      -0.11634425807381125     
  0.92507492507492506      -0.11332232929267341     
  0.92707292707292710      -0.11030040051153539     
  0.92907092907092903      -0.10727847173039752     
  0.93106893106893107      -0.10425654294925951     
  0.93306693306693311      -0.10123461416812149     
  0.93506493506493504       -9.8212685386983620E-002
  0.93706293706293708       -9.5190756605845597E-002
  0.93906093906093902       -9.2168827824707755E-002
  0.94105894105894106       -8.9146899043569733E-002
  0.94305694305694310       -8.6124970262431710E-002
  0.94505494505494503       -8.3103041481293854E-002
  0.94705294705294707       -8.0081112700155832E-002
  0.94905094905094900       -7.7059183919017976E-002
  0.95104895104895104       -7.4037255137879954E-002
  0.95304695304695308       -7.1015326356741931E-002
  0.95504495504495501       -6.7993397575604075E-002
  0.95704295704295705       -6.4971468794466053E-002
  0.95904095904095898       -6.1949540013328197E-002
  0.96103896103896103       -5.8927611232190175E-002
  0.96303696303696307       -5.5905682451052152E-002
  0.96503496503496500       -5.2883753669914303E-002
  0.96703296703296704       -4.9861824888776281E-002
  0.96903096903096908       -4.6839896107638251E-002
  0.97102897102897101       -4.3817967326500395E-002
  0.97302697302697305       -4.0796038545362380E-002
  0.97502497502497498       -3.7774109801904383E-002
  0.97702297702297702       -3.4771405012901616E-002
  0.97902097902097907       -3.1874927180435983E-002
  0.98101898101898100       -2.9172488531784856E-002
  0.98301698301698304       -2.6733390152770140E-002
  0.98501498501498497       -2.4608421987759279E-002
  0.98701298701298701       -2.2829862839664209E-002
  0.98901098901098905       -2.1411480369942240E-002
  0.99100899100899098       -2.0348531098595558E-002
  0.99300699300699302       -1.9617760404171191E-002
  0.99500499500499495       -1.9177402523761360E-002
  0.99700299700299699       -1.8967180553003130E-002
  0.99900099900099903       -1.8908306446078636E-002
   1.0009990009990011       -1.8908306446078636E-002
   1.0029970029970030       -1.8967180553003130E-002
   1.0049950049950049       -1.9177402523761343E-002
   1.0069930069930071       -1.9617760404171226E-002
   1.0089910089910090       -2.0348531098595558E-002
   1.0109890109890109       -2.1411480369942240E-002
   1.0129870129870129       -2.2829862839664122E-002
   1.0149850149850150       -2.4608421987759279E-002
   1.0169830169830170       -2.6733390152770140E-002
   1.0189810189810189       -2.9172488531784713E-002
   1.0209790209790210       -3.1874927180436143E-002
   1.0229770229770230       -3.4771405012901616E-002
   1.0249750249750249       -3.7774109801904217E-002
   1.0269730269730271       -4.0796038545362547E-002
   1.0289710289710290       -4.3817967326500395E-002
   1.0309690309690309       -4.6839896107638251E-002
   1.0329670329670331       -4.9861824888776447E-002
   1.0349650349650350       -5.2883753669914303E-002
   1.0369630369630369       -5.5905682451052152E-002
   1.0389610389610389       -5.8927611232190008E-002
   1.0409590409590410       -6.1949540013328197E-002
   1.0429570429570429       -6.4971468794466053E-002
   1.0449550449550449       -6.7993397575603909E-002
   1.0469530469530470       -7.1015326356742098E-002
   1.0489510489510490       -7.4037255137879954E-002
   1.0509490509490509       -7.7059183919017810E-002
   1.0529470529470530       -8.0081112700155999E-002
   1.0549450549450550       -8.3103041481293854E-002
   1.0569430569430569       -8.6124970262431710E-002
   1.0589410589410588       -8.9146899043569566E-002
   1.0609390609390610       -9.2168827824707755E-002
   1.0629370629370629       -9.5190756605845597E-002
   1.0649350649350648       -9.8212685386983467E-002
   1.0669330669330670      -0.10123461416812164     
   1.0689310689310689      -0.10425654294925951     
   1.0709290709290709      -0.10727847173039737     
   1.0729270729270730      -0.11030040051153554     
   1.0749250749250749      -0.11332232929267341     
   1.0769230769230769      -0.11634425807381125     
   1.0789210789210790      -0.11936618685494944     
   1.0809190809190810      -0.12238811563608731     
   1.0829170829170829      -0.12541004441722517     
   1.0849150849150848      -0.12843197319836303     
   1.0869130869130870      -0.13145390197950119     
   1.0889110889110889      -0.13447583076063907     
   1.0909090909090908      -0.13749775954177690     
   1.0929070929070930      -0.14051968832291509     
   1.0949050949050949      -0.14354161710405297     
   1.0969030969030968      -0.14656354588519080     
   1.0989010989010990      -0.14958547466632902     
   1.1008991008991009      -0.15260740344746684     
   1.1028971028971029      -0.15562933222860470     
   1.1048951048951048      -0.15865126100974258     
   1.1068931068931069      -0.16167318979088074     
   1.1088911088911089      -0.16469511857201860     
   1.1108891108891108      -0.16771704735315646     
   1.1128871128871130      -0.17073897613429465     
   1.1148851148851149      -0.17376090491543253     
   1.1168831168831168      -0.17678283369657039     
   1.1188811188811190      -0.17980476247770855     
   1.1208791208791209      -0.18282669125884643     
   1.1228771228771228      -0.18584862003998426     
   1.1248751248751250      -0.18887054882112245     
   1.1268731268731269      -0.19189247760226030     
   1.1288711288711288      -0.19491440638339816     
   1.1308691308691308      -0.19793633516453604     
   1.1328671328671329      -0.20095826394567418     
   1.1348651348651349      -0.20398019272681206     
   1.1368631368631368      -0.20700212150794992     
   1.1388611388611389      -0.21002405028908810     
   1.1408591408591409      -0.21304597907022596     
   1.1428571428571428      -0.21606790785136379     
   1.1448551448551449      -0.21908983663250201     
   1.1468531468531469      -0.22211176541363989     
   1.1488511488511488      -0.22513369419477772     
   1.1508491508491510      -0.22815562297591591     
   1.1528471528471529      -0.23117755175705376     
   1.1548451548451548      -0.23419948053819159     
   1.1568431568431568      -0.23722140931932947     
   1.1588411588411589      -0.24024333810046763     
   1.1608391608391608      -0.24326526688160552     
   1.1628371628371628      -0.24628719566274337     
   1.1648351648351649      -0.24930912444388156     
   1.1668331668331668      -0.25233105322501942     
   1.1688311688311688      -0.25535298200615725     
   1.1708291708291709      -0.25837491078729546     
   1.1728271728271729      -0.26139683956843329     
   1.1748251748251748      -0.26441876834957118     
   1.1768231768231767      -0.26744069713070900     
   1.1788211788211789      -0.27046262591184722     
   1.1808191808191808      -0.27348455469298505     
   1.1828171828171827      -0.27650648347412288     
   1.1848151848151849      -0.27952841225526109     
   1.1868131868131868      -0.28255034103639892     
   1.1888111888111887      -0.28557226981753681     
   1.1908091908091909      -0.28859419859867502     
   1.1928071928071928      -0.29161612737981285     
   1.1948051948051948      -0.29463805616095073     
   1.1968031968031969      -0.29765998494208890     
   1.1988011988011988      -0.30068191372322672     
   1.2007992007992008      -0.30370384250436461     
   1.2027972027972027      -0.30672577128550249     
   1.2047952047952049      -0.30974770006664065     
   1.2067932067932068      -0.31276962884777854     
   1.2087912087912087      -0.31579155762891636     
   1.2107892107892109      -0.31881348641005458     
   1.2127872127872128      -0.32183541519119241     
   1.2147852147852147      -0.32485734397233029     
   1.2167832167832169      -0.32787927275346845     
   1.2187812187812188      -0.33090120153460634     
   1.2207792207792207      -0.33392313031574417     
   1.2227772227772227      -0.33694505909688199     
   1.2247752247752248      -0.33996698787802021     
   1.2267732267732268      -0.34297590240362491     
   1.2287712287712287      -0.34589084045985485     
   1.2307692307692308      -0.34862170353263211     
   1.2327672327672328      -0.35109687664345196     
   1.2347652347652347      -0.35326325595526570     
   1.2367632367632369      -0.35508624877247935     
   1.2387612387612388      -0.35654977354095363     
   1.2407592407592407      -0.35765625984800464     
   1.2427572427572429      -0.35842664842240346     
   1.2447552447552448      -0.35890039113437588     
   1.2467532467532467      -0.35913545099560296     
   1.2487512487512487      -0.35920830215922084     
   1.2507492507492508      -0.35921189419138572     
   1.2527472527472527      -0.35916547684135341     
   1.2547452547452547      -0.35897886169784821     
   1.2567432567432568      -0.35857094682237028     
   1.2587412587412588      -0.35787914141787491     
   1.2607392607392607      -0.35685936582877231     
   1.2627372627372628      -0.35548605154092772     
   1.2647352647352648      -0.35375214118166154     
   1.2667332667332667      -0.35166908851974898     
   1.2687312687312686      -0.34926685846542044     
   1.2707292707292708      -0.34659392707036080     
   1.2727272727272727      -0.34371728152771103     
   1.2747252747252746      -0.34072242017206616     
   1.2767232767232768      -0.33770054129216653     
   1.2787212787212787      -0.33467861251102871     
   1.2807192807192807      -0.33165668372989088     
   1.2827172827172828      -0.32863475494875266     
   1.2847152847152847      -0.32561282616761483     
   1.2867132867132867      -0.32259089738647695     
   1.2887112887112888      -0.31956896860533873     
   1.2907092907092907      -0.31654703982420090     
   1.2927072927072927      -0.31352511104306308     
   1.2947052947052946      -0.31050318226192525     
   1.2967032967032968      -0.30748125348078703     
   1.2987012987012987      -0.30445932469964920     
   1.3006993006993006      -0.30143739591851132     
   1.3026973026973028      -0.29841546713737310     
   1.3046953046953047      -0.29539353835623527     
   1.3066933066933066      -0.29237160957509739     
   1.3086913086913088      -0.28934968079395923     
   1.3106893106893107      -0.28632775201282140     
   1.3126873126873126      -0.28330582323168352     
   1.3146853146853146      -0.28028389445054563     
   1.3166833166833167      -0.27726196566940747     
   1.3186813186813187      -0.27424003688826959     
   1.3206793206793206      -0.27121810810713176     
   1.3226773226773227      -0.26819617932599354     
   1.3246753246753247      -0.26517425054485572     
   1.3266733266733266      -0.26215232176371783     
   1.3286713286713288      -0.25913039298257967     
   1.3306693306693307      -0.25610846420144179     
   1.3326673326673326      -0.25308653542030396     
   1.3346653346653348      -0.25006460663916574     
   1.3366633366633367      -0.24704267785802791     
   1.3386613386613386      -0.24402074907689009     
   1.3406593406593406      -0.24099882029575220     
   1.3426573426573427      -0.23797689151461399     
   1.3446553446553446      -0.23495496273347616     
   1.3466533466533466      -0.23193303395233830     
   1.3486513486513487      -0.22891110517120011     
   1.3506493506493507      -0.22588917639006226     
   1.3526473526473526      -0.22286724760892443     
   1.3546453546453547      -0.21984531882778624     
   1.3566433566433567      -0.21682339004664836     
   1.3586413586413586      -0.21380146126551050     
   1.3606393606393605      -0.21077953248437267     
   1.3626373626373627      -0.20775760370323446     
   1.3646353646353646      -0.20473567492209663     
   1.3666333666333665      -0.20171374614095874     
   1.3686313686313687      -0.19869181735982058     
   1.3706293706293706      -0.19566988857868270     
   1.3726273726273726      -0.19264795979754484     
   1.3746253746253747      -0.18962603101640665     
   1.3766233766233766      -0.18660410223526880     
   1.3786213786213786      -0.18358217345413097     
   1.3806193806193807      -0.18056024467299278     
   1.3826173826173827      -0.17753831589185493     
   1.3846153846153846      -0.17451638711071707     
   1.3866133866133865      -0.17149445832957921     
   1.3886113886113887      -0.16847252954844100     
   1.3906093906093906      -0.16545060076730317     
   1.3926073926073925      -0.16242867198616529     
   1.3946053946053947      -0.15940674320502712     
   1.3966033966033966      -0.15638481442388927     
   1.3986013986013985      -0.15336288564275138     
   1.4005994005994007      -0.15034095686161322     
   1.4025974025974026      -0.14731902808047537     
   1.4045954045954046      -0.14429709929933751     
   1.4065934065934065      -0.14127517051819966     
   1.4085914085914086      -0.13825324173706144     
   1.4105894105894106      -0.13523131295592361     
   1.4125874125874125      -0.13220938417478575     
   1.4145854145854146      -0.12918745539364757     
   1.4165834165834166      -0.12616552661250971     
   1.4185814185814185      -0.12314359783137184     
   1.4205794205794207      -0.12012166905023366     
   1.4225774225774226      -0.11709974026909580     
   1.4245754245754245      -0.11407781148795795     
   1.4265734265734267      -0.11105588270681976     
   1.4285714285714286      -0.10803395392568189     
   1.4305694305694305      -0.10501202514454405     
   1.4325674325674325      -0.10199009636340620     
   1.4345654345654346       -9.8968167582268021E-002
   1.4365634365634365       -9.5946238801130151E-002
   1.4385614385614385       -9.2924310019992309E-002
   1.4405594405594406       -8.9902381238854107E-002
   1.4425574425574426       -8.6880452457716265E-002
   1.4445554445554445       -8.3858523676578395E-002
   1.4465534465534466       -8.0836594895440206E-002
   1.4485514485514486       -7.7814666114302350E-002
   1.4505494505494505       -7.4792737333164508E-002
   1.4525474525474527       -7.1770808552026319E-002
   1.4545454545454546       -6.8748879770888449E-002
   1.4565434565434565       -6.5726950989750593E-002
   1.4585414585414584       -6.2705022208612751E-002
   1.4605394605394606       -5.9683093427474555E-002
   1.4625374625374625       -5.6661164646336706E-002
   1.4645354645354645       -5.3639235865198850E-002
   1.4665334665334666       -5.0617307084060655E-002
   1.4685314685314685       -4.7595378302922799E-002
   1.4705294705294705       -4.4573449521784950E-002
   1.4725274725274726       -4.1551520740646754E-002
   1.4745254745254746       -3.8529591959508905E-002
   1.4765234765234765       -3.5515959337052982E-002
   1.4785214785214784       -3.2583969277682909E-002
   1.4805194805194806       -2.9825800764818972E-002
   1.4825174825174825       -2.7315382669647746E-002
   1.4845154845154844       -2.5108132721899847E-002
   1.4865134865134866       -2.3240957509851005E-002
   1.4885114885114885       -2.1732252480322557E-002
   1.4905094905094904       -2.0581901938680182E-002
   1.4925074925074926       -1.9771279048834706E-002
   1.4945054945054945       -1.9263245833242192E-002
   1.4965034965034965       -1.9002153172903415E-002
   1.4985014985014986       -1.8913840807364232E-002
   1.5004995004995005       -1.8906240513510975E-002
   1.5024975024975025       -1.8941757561025337E-002
   1.5044955044955044       -1.9106033095066605E-002
   1.5064935064935066       -1.9482482946816468E-002
   1.5084915084915085       -2.0136011806001469E-002
   1.5104895104895104       -2.1113013220893265E-002
   1.5124875124875126       -2.2441369598308621E-002
   1.5144855144855145       -2.4130452203608845E-002
   1.5164835164835164       -2.6171121160700653E-002
   1.5184815184815186       -2.8535725452035917E-002
   1.5204795204795205       -3.1178102918610655E-002
   1.5224775224775224       -3.4033580259966688E-002
   1.5244755244755244       -3.7018973034190571E-002
   1.5264735264735265       -4.0040556350077999E-002
   1.5284715284715285       -4.3062485131215855E-002
   1.5304695304695304       -4.6084413912353711E-002
   1.5324675324675325       -4.9106342693491900E-002
   1.5344655344655345       -5.2128271474629756E-002
   1.5364635364635364       -5.5150200255767605E-002
   1.5384615384615385       -5.8172129036905794E-002
   1.5404595404595405       -6.1194057818043657E-002
   1.5424575424575424       -6.4215986599181513E-002
   1.5444555444555446       -6.7237915380319702E-002
   1.5464535464535465       -7.0259844161457544E-002
   1.5484515484515484       -7.3281772942595400E-002
   1.5504495504495504       -7.6303701723733255E-002
   1.5524475524475525       -7.9325630504871458E-002
   1.5544455544455544       -8.2347559286009300E-002
   1.5564435564435564       -8.5369488067147156E-002
   1.5584415584415585       -8.8391416848285345E-002
   1.5604395604395604       -9.1413345629423215E-002
   1.5624375624375624       -9.4435274410561057E-002
   1.5644355644355645       -9.7457203191699246E-002
   1.5664335664335665      -0.10047913197283709     
   1.5684315684315684      -0.10350106075397496     
   1.5704295704295703      -0.10652298953511281     
   1.5724275724275725      -0.10954491831625100     
   1.5744255744255744      -0.11256684709738886     
   1.5764235764235763      -0.11558877587852670     
   1.5784215784215785      -0.11861070465966490     
   1.5804195804195804      -0.12163263344080276     
   1.5824175824175823      -0.12465456222194060     
   1.5844155844155845      -0.12767649100307879     
   1.5864135864135864      -0.13069841978421665     
   1.5884115884115884      -0.13372034856535450     
   1.5904095904095905      -0.13674227734649272     
   1.5924075924075924      -0.13976420612763055     
   1.5944055944055944      -0.14278613490876840     
   1.5964035964035963      -0.14580806368990626     
   1.5984015984015985      -0.14882999247104445     
   1.6003996003996004      -0.15185192125218230     
   1.6023976023976023      -0.15487385003332016     
   1.6043956043956045      -0.15789577881445835     
   1.6063936063936064      -0.16091770759559620     
   1.6083916083916083      -0.16393963637673406     
   1.6103896103896105      -0.16696156515787225     
   1.6123876123876124      -0.16998349393901011     
   1.6143856143856143      -0.17300542272014796     
   1.6163836163836163      -0.17602735150128582     
   1.6183816183816184      -0.17904928028242398     
   1.6203796203796204      -0.18207120906356186     
   1.6223776223776223      -0.18509313784469972     
   1.6243756243756244      -0.18811506662583791     
   1.6263736263736264      -0.19113699540697576     
   1.6283716283716283      -0.19415892418811359     
   1.6303696303696305      -0.19718085296925181     
   1.6323676323676324      -0.20020278175038966     
   1.6343656343656343      -0.20322471053152752     
   1.6363636363636365      -0.20624663931266571     
   1.6383616383616384      -0.20926856809380356     
   1.6403596403596403      -0.21229049687494139     
   1.6423576423576423      -0.21531242565607925     
   1.6443556443556444      -0.21833435443721744     
   1.6463536463536463      -0.22135628321835532     
   1.6483516483516483      -0.22437821199949318     
   1.6503496503496504      -0.22740014078063137     
   1.6523476523476524      -0.23042206956176922     
   1.6543456543456543      -0.23344399834290705     
   1.6563436563436564      -0.23646592712404524     
   1.6583416583416584      -0.23948785590518309     
   1.6603396603396603      -0.24250978468632098     
   1.6623376623376624      -0.24553171346745917     
   1.6643356643356644      -0.24855364224859702     
   1.6663336663336663      -0.25157557102973488     
   1.6683316683316682      -0.25459749981087271     
   1.6703296703296704      -0.25761942859201092     
   1.6723276723276723      -0.26064135737314875     
   1.6743256743256743      -0.26366328615428664     
   1.6763236763236764      -0.26668521493542480     
   1.6783216783216783      -0.26970714371656268     
   1.6803196803196803      -0.27272907249770051     
   1.6823176823176824      -0.27575100127883873     
   1.6843156843156843      -0.27877293005997655     
   1.6863136863136863      -0.28179485884111444     
   1.6883116883116882      -0.28481678762225227     
   1.6903096903096904      -0.28783871640339048     
   1.6923076923076923      -0.29086064518452831     
   1.6943056943056942      -0.29388257396566614     
   1.6963036963036964      -0.29690450274680436     
   1.6983016983016983      -0.29992643152794218     
   1.7002997002997002      -0.30294836030908007     
   1.7022977022977024      -0.30597028909021823     
   1.7042957042957043      -0.30899221787135611     
   1.7062937062937062      -0.31201414665249394     
   1.7082917082917084      -0.31503607543363216     
   1.7102897102897103      -0.31805800421476998     
   1.7122877122877123      -0.32107993299590787     
   1.7142857142857142      -0.32410186177704575     
   1.7162837162837163      -0.32712379055818391     
   1.7182817182817183      -0.33014571933932180     
   1.7202797202797202      -0.33316764812045963     
   1.7222777222777224      -0.33618957690159784     
   1.7242757242757243      -0.33921150568273567     
   1.7262737262737262      -0.34222856108913746     
   1.7282717282717284      -0.34517615877645047     
   1.7302697302697303      -0.34796047759078857     
   1.7322677322677322      -0.35050527476828414     
   1.7342657342657342      -0.35275281868652442     
   1.7362637362637363      -0.35466388886455186     
   1.7382617382617382      -0.35621777596286308     
   1.7402597402597402      -0.35741228178341078     
   1.7422577422577423      -0.35826371926960193     
   1.7442557442557443      -0.35880691250629898     
   1.7462537462537462      -0.35909519671981904     
   1.7482517482517483      -0.35920041827793431     
   1.7502497502497503      -0.35921285929252283     
   1.7522477522477522      -0.35918664993857896     
   1.7542457542457544      -0.35904341064163942     
   1.7562437562437563      -0.35869741167784064     
   1.7582417582417582      -0.35808143446477431     
   1.7602397602397601      -0.35714677156148683     
   1.7622377622377623      -0.35586322666847947     
   1.7642357642357642      -0.35421911462770905     
   1.7662337662337662      -0.35222126142258714     
   1.7682317682317683      -0.34989500417797992     
   1.7702297702297702      -0.34728419116020948     
   1.7722277722277722      -0.34445118177705208     
   1.7742257742257743      -0.34147684657773897     
   1.7762237762237763      -0.33845602348745113     
   1.7782217782217782      -0.33543409470631325     
   1.7802197802197801      -0.33241216592517542     
   1.7822177822177823      -0.32939023714403720     
   1.7842157842157842      -0.32636830836289937     
   1.7862137862137861      -0.32334637958176149     
   1.7882117882117883      -0.32032445080062333     
   1.7902097902097902      -0.31730252201948544     
   1.7922077922077921      -0.31428059323834762     
   1.7942057942057943      -0.31125866445720940     
   1.7962037962037962      -0.30823673567607157     
   1.7982017982017982      -0.30521480689493369     
   1.8001998001998003      -0.30219287811379553     
   1.8021978021978022      -0.29917094933265764     
   1.8041958041958042      -0.29614902055151981     
   1.8061938061938061      -0.29312709177038199     
   1.8081918081918082      -0.29010516298924377     
   1.8101898101898102      -0.28708323420810594     
   1.8121878121878121      -0.28406130542696806     
   1.8141858141858143      -0.28103937664582990     
   1.8161838161838162      -0.27801744786469201     
   1.8181818181818181      -0.27499551908355419     
   1.8201798201798203      -0.27197359030241597     
   1.8221778221778222      -0.26895166152127814     
   1.8241758241758241      -0.26592973274014026     
   1.8261738261738261      -0.26290780395900237     
   1.8281718281718282      -0.25988587517786421     
   1.8301698301698301      -0.25686394639672633     
   1.8321678321678321      -0.25384201761558850     
   1.8341658341658342      -0.25082008883445034     
   1.8361638361638362      -0.24779816005331246     
   1.8381618381618381      -0.24477623127217463     
   1.8401598401598402      -0.24175430249103644     
   1.8421578421578422      -0.23873237370989855     
   1.8441558441558441      -0.23571044492876070     
   1.8461538461538463      -0.23268851614762251     
   1.8481518481518482      -0.22966658736648465     
   1.8501498501498501      -0.22664465858534683     
   1.8521478521478520      -0.22362272980420894     
   1.8541458541458542      -0.22060080102307078     
   1.8561438561438561      -0.21757887224193290     
   1.8581418581418581      -0.21455694346079504     
   1.8601398601398602      -0.21153501467965685     
   1.8621378621378621      -0.20851308589851902     
   1.8641358641358641      -0.20549115711738117     
   1.8661338661338662      -0.20246922833624298     
   1.8681318681318682      -0.19944729955510512     
   1.8701298701298701      -0.19642537077396724     
   1.8721278721278720      -0.19340344199282941     
   1.8741258741258742      -0.19038151321169119     
   1.8761238761238761      -0.18735958443055337     
   1.8781218781218780      -0.18433765564941551     
   1.8801198801198802      -0.18131572686827732     
   1.8821178821178821      -0.17829379808713947     
   1.8841158841158840      -0.17527186930600158     
   1.8861138861138862      -0.17224994052486342     
   1.8881118881118881      -0.16922801174372556     
   1.8901098901098901      -0.16620608296258771     
   1.8921078921078922      -0.16318415418144952     
   1.8941058941058941      -0.16016222540031166     
   1.8961038961038961      -0.15714029661917381     
   1.8981018981018980      -0.15411836783803595     
   1.9000999000999002      -0.15109643905689776     
   1.9020979020979021      -0.14807451027575991     
   1.9040959040959040      -0.14505258149462205     
   1.9060939060939062      -0.14203065271348386     
   1.9080919080919081      -0.13900872393234601     
   1.9100899100899100      -0.13598679515120815     
   1.9120879120879122      -0.13296486637006996     
   1.9140859140859141      -0.12994293758893211     
   1.9160839160839160      -0.12692100880779425     
   1.9180819180819180      -0.12389908002665639     
   1.9200799200799201      -0.12087715124551822     
   1.9220779220779221      -0.11785522246438035     
   1.9240759240759240      -0.11483329368324251     
   1.9260739260739261      -0.11181136490210430     
   1.9280719280719281      -0.10878943612096645     
   1.9300699300699300      -0.10576750733982861     
   1.9320679320679321      -0.10274557855869040     
   1.9340659340659341       -9.9723649777552562E-002
   1.9360639360639360       -9.6701720996414706E-002
   1.9380619380619382       -9.3679792215276503E-002
   1.9400599400599401       -9.0657863434138661E-002
   1.9420579420579420       -8.7635934653000791E-002
   1.9440559440559440       -8.4614005871862949E-002
   1.9460539460539461       -8.1592077090724760E-002
   1.9480519480519480       -7.8570148309586904E-002
   1.9500499500499500       -7.5548219528449048E-002
   1.9520479520479521       -7.2526290747310859E-002
   1.9540459540459540       -6.9504361966173003E-002
   1.9560439560439560       -6.6482433185035147E-002
   1.9580419580419581       -6.3460504403896958E-002
   1.9600399600399601       -6.0438575622759109E-002
   1.9620379620379620       -5.7416646841621254E-002
   1.9640359640359641       -5.4394718060483058E-002
   1.9660339660339661       -5.1372789279345202E-002
   1.9680319680319680       -4.8350860498207353E-002
   1.9700299700299699       -4.5328931717069497E-002
   1.9720279720279721       -4.2307002935931308E-002
   1.9740259740259740       -3.9285074154793452E-002
   1.9760239760239759       -3.6265690393503858E-002
   1.9780219780219781       -3.3303965608018897E-002
   1.9800199800199800       -3.0494687785391893E-002
   1.9820179820179820       -2.7916413582172193E-002
   1.9840159840159841       -2.5629188513454262E-002
   1.9860139860139860       -2.3674546952878281E-002
   1.9880119880119880       -2.2075512132628639E-002
   1.9900099900099899       -2.0836596143435009E-002
   1.9920079920079921       -1.9943799934571946E-002
   1.9940059940059940       -1.9364613313859295E-002
   1.9960039960039959       -1.9048014947661562E-002
   1.9980019980019981       -1.8924472360888369E-002
   2.0000000000000000       -1.8905941936994342E-002


==> Data-Plot_riblet-scallop.txt <==
   0.0000000000000000        0.0000000000000000     
   4.9975012493753122E-004   9.8763811199427327E-007
   9.9950024987506244E-004   7.7877331248637325E-006
   1.4992503748125937E-003   2.5903982143260656E-005
   1.9990004997501249E-003   6.0509339411868585E-005
   2.4987506246876559E-003   1.1645271092490411E-004
   2.9985007496251873E-003   1.9826564903561902E-004
   3.4982508745627187E-003   3.1016904706580162E-004
   3.9980009995002497E-003   4.5607983391527914E-004
   4.4977511244377807E-003   6.3961766867141954E-004
   4.9975012493753117E-003   8.6411163521863212E-004
   5.4972513743128436E-003   1.1326069368478733E-003
   5.9970014992503746E-003   1.4478715908661421E-003
   6.4967516241879056E-003   1.8124031232059873E-003
   6.9965017491254375E-003   2.2284352630350087E-003
   7.4962518740629685E-003   2.6979446373653557E-003
   7.9960019990004995E-003   3.2226574656632318E-003
   8.4957521239380305E-003   3.8040562544583976E-003
   8.9955022488755615E-003   4.4433864919536711E-003
   9.4952523738130925E-003   5.1416633426344237E-003
   9.9950024987506235E-003   5.8996783418780972E-003
   1.0494752623688156E-002   6.7180060905636940E-003
   1.0994502748625687E-002   7.5970109496812724E-003
   1.1494252873563218E-002   8.5368537349414676E-003
   1.1994002998500749E-002   9.5374984113849801E-003
   1.2493753123438280E-002   1.0598718787992078E-002
   1.2993503248375811E-002   1.1720105212292100E-002
   1.3493253373313342E-002   1.2901071264972978E-002
   1.3993003498250875E-002   1.4140860454490697E-002
   1.4492753623188406E-002   1.5438552911678826E-002
   1.4992503748125937E-002   1.6793072084358016E-002
   1.5492253873063468E-002   1.8203191431945497E-002
   1.5992003998000999E-002   1.9667541120064587E-002
   1.6491754122938532E-002   2.1184614715154197E-002
   1.6991504247876061E-002   2.2752775879078289E-002
   1.7491254372813594E-002   2.4370265063735474E-002
   1.7991004497751123E-002   2.6035206205668397E-002
   1.8490754622688656E-002   2.7745613420673328E-002
   1.8990504747626185E-002   2.9499397698409605E-002
   1.9490254872563718E-002   3.1294373597009227E-002
   1.9990004997501247E-002   3.3128265937686176E-002
   2.0489755122438780E-002   3.4998716499346168E-002
   2.0989505247376312E-002   3.6903290713195924E-002
   2.1489255372313842E-002   3.8839484357352808E-002
   2.1989005497251374E-002   4.0804730251454265E-002
   2.2488755622188904E-002   4.2796404951267394E-002
   2.2988505747126436E-002   4.4811835443298358E-002
   2.3488255872063966E-002   4.6848305839401951E-002
   2.3988005997001498E-002   4.8903064071391077E-002
   2.4487756121939031E-002   5.0973328585646280E-002
   2.4987506246876560E-002   5.3056295037725146E-002
   2.5487256371814093E-002   5.5149142986971968E-002
   2.5987006496751622E-002   5.7249042591127099E-002
   2.6486756621689155E-002   5.9353161300936597E-002
   2.6986506746626684E-002   6.1458670554761494E-002
   2.7486256871564217E-002   6.3562752473187642E-002
   2.7986006996501750E-002   6.5662606553634831E-002
   2.8485757121439279E-002   6.7755456364966632E-002
   2.8985507246376812E-002   6.9838556242099656E-002
   2.9485257371314341E-002   7.1909197980613168E-002
   2.9985007496251874E-002   7.3964717531358609E-002
   3.0484757621189403E-002   7.6002501695068975E-002
   3.0984507746126936E-002   7.8019994816968502E-002
   3.1484257871064465E-002   8.0014705481381981E-002
   3.1984007996001998E-002   8.1984213206344428E-002
   3.2483758120939531E-002   8.3926175138210463E-002
   3.2983508245877063E-002   8.5838332746263790E-002
   3.3483258370814589E-002   8.7718518517326857E-002
   3.3983008495752122E-002   8.9564662650370191E-002
   3.4482758620689655E-002   9.1374799751122074E-002
   3.4982508745627187E-002   9.3147075526677905E-002
   3.5482258870564713E-002   9.4879753480109602E-002
   3.5982008995502246E-002   9.6571221605075377E-002
   3.6481759120439779E-002   9.8219999080429082E-002
   3.6981509245377311E-002   9.9824742964829780E-002
   3.7481259370314844E-002  0.10138425489135100     
   3.7981009495252370E-002  0.10289748776209065     
   3.8480759620189903E-002  0.10436355244278032     
   3.8980509745127435E-002  0.10578172445739469     
   3.9480259870064968E-002  0.10715145068276088     
   3.9980009995002494E-002  0.10847235604316861     
   4.0479760119940027E-002  0.10974425020497906     
   4.0979510244877559E-002  0.11096713427123439     
   4.1479260369815092E-002  0.11214120747626806     
   4.1979010494752625E-002  0.11326687388031280     
   4.2478760619690151E-002  0.11434474906411178     
   4.2978510744627683E-002  0.11537566682352726     
   4.3478260869565216E-002  0.11636068586414967     
   4.3978010994502749E-002  0.11730109649590806     
   4.4477761119440282E-002  0.11819842732767946     
   4.4977511244377807E-002  0.11905445196189722     
   4.5477261369315340E-002  0.11987119568916195     
   4.5977011494252873E-002  0.12065094218285066     
   4.6476761619190406E-002  0.12139624019372559     
   4.6976511744127931E-002  0.12210991024454453     
   4.7476261869065464E-002  0.12279505132466967     
   4.7976011994002997E-002  0.12345504758467739     
   4.8475762118940530E-002  0.12409357503096821     
   4.8975512243878062E-002  0.12471460822037568     
   4.9475262368815588E-002  0.12532242695477563     
   4.9975012493753121E-002  0.12592162297569665     
   5.0474762618690654E-002  0.12651637559349949     
   5.0974512743628186E-002  0.12710768901697533     
   5.1474262868565712E-002  0.12769561112664699     
   5.1974012993503245E-002  0.12828018855080703     
   5.2473763118440778E-002  0.12886146680875704     
   5.2973513243378310E-002  0.12943949034753352     
   5.3473263368315843E-002  0.13001430257708219     
   5.3973013493253369E-002  0.13058594590396005     
   5.4472763618190902E-002  0.13115446176363932     
   5.4972513743128434E-002  0.13171989065148396     
   5.5472263868065967E-002  0.13228227215246527     
   5.5972013993003500E-002  0.13284164496967776     
   5.6471764117941026E-002  0.13339804695171503     
   5.6971514242878558E-002  0.13395151511896039     
   5.7471264367816091E-002  0.13450208568884425     
   5.7971014492753624E-002  0.13504979410011836     
   5.8470764617691150E-002  0.13559467503619219     
   5.8970514742628682E-002  0.13613676244757625     
   5.9470264867566215E-002  0.13667608957347321     
   5.9970014992503748E-002  0.13721268896255684     
   6.0469765117441281E-002  0.13774659249297497     
   6.0969515242378806E-002  0.13827783139161198     
   6.1469265367316339E-002  0.13880643625264455     
   6.1969015492253872E-002  0.13933243705542120     
   6.2468765617191405E-002  0.13985586318169638     
   6.2968515742128930E-002  0.14037674343224690     
   6.3468265867066470E-002  0.14089510604289779     
   6.3968015992003996E-002  0.14141097869998276     
   6.4467766116941522E-002  0.14192438855526410     
   6.4967516241879061E-002  0.14243536224033423     
   6.5467266366816587E-002  0.14294392588052110     
   6.5967016491754127E-002  0.14345010510831843     
   6.6466766616691653E-002  0.14395392507636023     
   6.6966516741629178E-002  0.14445541046995822     
   6.7466266866566718E-002  0.14495458551922016     
   6.7966016991504244E-002  0.14545147401076677     
   6.8465767116441784E-002  0.14594609929906197     
   6.8965517241379309E-002  0.14643848431737319     
   6.9465267366316835E-002  0.14692865158837637     
   6.9965017491254375E-002  0.14741662323441840     
   7.0464767616191901E-002  0.14790242098745199     
   7.0964517741129426E-002  0.14838606619865463     
   7.1464267866066966E-002  0.14886757984774449     
   7.1964017991004492E-002  0.14934698255200435     
   7.2463768115942032E-002  0.14982429457502489     
   7.2963518240879557E-002  0.15029953583517816     
   7.3463268365817083E-002  0.15077272591383106     
   7.3963018490754623E-002  0.15124388406330835     
   7.4462768615692149E-002  0.15171302921461541     
   7.4962518740629688E-002  0.15218017998492794     
   7.5462268865567214E-002  0.15264535468485904     
   7.5962018990504740E-002  0.15310857132551001     
   7.6461769115442280E-002  0.15356984762531412     
   7.6961519240379805E-002  0.15402920101667944     
   7.7461269365317345E-002  0.15448664865243897     
   7.7961019490254871E-002  0.15494220741211426     
   7.8460769615192397E-002  0.15539589390799935     
   7.8960519740129936E-002  0.15584772449107101     
   7.9460269865067462E-002  0.15629771525673172     
   7.9960019990004988E-002  0.15674588205039083     
   8.0459770114942528E-002  0.15719224047288952     
   8.0959520239880053E-002  0.15763680588577475     
   8.1459270364817593E-002  0.15807959341642799     
   8.1959020489755119E-002  0.15852061796305228     
   8.2458770614692645E-002  0.15895989419952375     
   8.2958520739630184E-002  0.15939743658011141     
   8.3458270864567710E-002  0.15983325934406928     
   8.3958020989505250E-002  0.16026737652010603     
   8.4457771114442776E-002  0.16069980193073477     
   8.4957521239380301E-002  0.16113054919650824     
   8.5457271364317841E-002  0.16155963174014235     
   8.5957021489255367E-002  0.16198706279053107     
   8.6456771614192907E-002  0.16241285538665817     
   8.6956521739130432E-002  0.16283702238140643     
   8.7456271864067958E-002  0.16325957644526956     
   8.7956021989005498E-002  0.16368053006996891     
   8.8455772113943024E-002  0.16409989557197840     
   8.8955522238880563E-002  0.16451768509596010     
   8.9455272363818089E-002  0.16493391061811327     
   8.9955022488755615E-002  0.16534858394944027     
   9.0454772613693155E-002  0.16576171673893056     
   9.0954522738630680E-002  0.16617332047666630     
   9.1454272863568206E-002  0.16658340649685149     
   9.1954022988505746E-002  0.16699198598076712     
   9.2453773113443272E-002  0.16739906995965426     
   9.2953523238380811E-002  0.16780466931752744     
   9.3453273363318337E-002  0.16820879479392059     
   9.3953023488255863E-002  0.16861145698656685     
   9.4452773613193403E-002  0.16901266635401477     
   9.4952523738130928E-002  0.16941243321818256     
   9.5452273863068468E-002  0.16981076776685242     
   9.5952023988005994E-002  0.17020768005610559     
   9.6451774112943520E-002  0.17060318001270189     
   9.6951524237881059E-002  0.17099727743640294     
   9.7451274362818585E-002  0.17138998200224242     
   9.7951024487756125E-002  0.17178130326274407     
   9.8450774612693651E-002  0.17217125065008890     
   9.8950524737631176E-002  0.17255983347823348     
   9.9450274862568716E-002  0.17294706094498005     
   9.9950024987506242E-002  0.17333294213400016     
  0.10044977511244378       0.17371748601681317     
  0.10094952523738131       0.17410070145472056     
  0.10144927536231883       0.17448259720069745     
  0.10194902548725637       0.17486318190124234     
  0.10244877561219390       0.17524246409818633     
  0.10294852573713142       0.17562045223046296     
  0.10344827586206896       0.17599715463583937     
  0.10394802598700649       0.17637257955261026     
  0.10444777611194403       0.17674673512125513     
  0.10494752623688156       0.17711962938606060     
  0.10544727636181908       0.17749127029670733     
  0.10594702648675662       0.17786166570982417     
  0.10644677661169415       0.17823082339050861     
  0.10694652673663169       0.17859875101381628     
  0.10744627686156921       0.17896545616621842     
  0.10794602698650674       0.17933094634702951     
  0.10844577711144428       0.17969522896980525     
  0.10894552723638180       0.18005831136371170     
  0.10944527736131934       0.18042020077486612     
  0.10994502748625687       0.18078090436765071     
  0.11044477761119439       0.18114042922599963     
  0.11094452773613193       0.18149878235465963     
  0.11144427786106946       0.18185597068042580     
  0.11194402798600700       0.18221200105335184     
  0.11244377811094453       0.18256688024793688     
  0.11294352823588205       0.18292061496428827     
  0.11344327836081959       0.18327321182926137     
  0.11394302848575712       0.18362467739757704     
  0.11444277861069464       0.18397501815291720     
  0.11494252873563218       0.18432424050899879     
  0.11544227886056971       0.18467235081062694     
  0.11594202898550725       0.18501935533472805     
  0.11644177911044477       0.18536526029136224     
  0.11694152923538230       0.18571007182471716     
  0.11744127936031984       0.18605379601408242     
  0.11794102948525736       0.18639643887480520     
  0.11844077961019490       0.18673800635922844     
  0.11894052973513243       0.18707850435761059     
  0.11944027986006996       0.18741793869902856     
  0.11994002998500750       0.18775631515226374     
  0.12043978010994502       0.18809363942667109     
  0.12093953023488256       0.18842991717303270     
  0.12143928035982009       0.18876515398439517     
  0.12193903048475761       0.18909935539689157     
  0.12243878060969515       0.18943252689054857     
  0.12293853073463268       0.18976467389007881     
  0.12343828085957020       0.19009580176565852     
  0.12393803098450774       0.19042591583369151     
  0.12443778110944527       0.19075502135755906     
  0.12493753123438281       0.19108312354835652     
  0.12543728135932034       0.19141022756561676     
  0.12593703148425786       0.19173633851802047     
  0.12643678160919539       0.19206146146409417     
  0.12693653173413294       0.19238560141289565     
  0.12743628185907047       0.19270876332468750     
  0.12793603198400799       0.19303095211159868     
  0.12843578210894552       0.19335217263827478     
  0.12893553223388304       0.19367242972251666     
  0.12943528235882060       0.19399172813590831     
  0.12993503248375812       0.19431007260443339     
  0.13043478260869565       0.19462746780908197     
  0.13093453273363317       0.19494391838644598     
  0.13143428285857070       0.19525942892930534     
  0.13193403298350825       0.19557400398720326     
  0.13243378310844578       0.19588764806701262     
  0.13293353323338331       0.19620036563349214     
  0.13343328335832083       0.19651216110983377     
  0.13393303348325836       0.19682303887820030     
  0.13443278360819591       0.19713300328025460     
  0.13493253373313344       0.19744205861767961     
  0.13543228385807096       0.19775020915268993     
  0.13593203398300849       0.19805745910853506     
  0.13643178410794601       0.19836381266999406     
  0.13693153423288357       0.19866927398386242     
  0.13743128435782109       0.19897384715943076     
  0.13793103448275862       0.19927753626895600     
  0.13843078460769614       0.19958034534812458     
  0.13893053473263367       0.19988227839650843     
  0.13943028485757120       0.20018333937801358     
  0.13993003498250875       0.20048353222132151     
  0.14042978510744628       0.20078286082032346     
  0.14092953523238380       0.20108132903454801     
  0.14142928535732133       0.20137894068958140     
  0.14192903548225885       0.20167569957748199     
  0.14242878560719641       0.20197160945718740     
  0.14292853573213393       0.20226667405491572     
  0.14342828585707146       0.20256089706456049     
  0.14392803598200898       0.20285428214807896     
  0.14442778610694651       0.20314683293587524     
  0.14492753623188406       0.20343855302717684     
  0.14542728635682159       0.20372944599040541     
  0.14592703648175911       0.20401951536354215     
  0.14642678660669664       0.20430876465448744     
  0.14692653673163417       0.20459719734141499     
  0.14742628685657172       0.20488481687312049     
  0.14792603698150925       0.20517162666936514     
  0.14842578710644677       0.20545763012121407     
  0.14892553723138430       0.20574283059136939     
  0.14942528735632182       0.20602723141449833     
  0.14992503748125938       0.20631083589755686     
  0.15042478760619690       0.20659364732010768     
  0.15092453773113443       0.20687566893463444     
  0.15142428785607195       0.20715690396685055     
  0.15192403798100948       0.20743735561600382     
  0.15242378810594703       0.20771702705517661     
  0.15292353823088456       0.20799592143158127     
  0.15342328835582209       0.20827404186685183     
  0.15392303848075961       0.20855139145733068     
  0.15442278860569714       0.20882797327435193     
  0.15492253873063469       0.20910379036452006     
  0.15542228885557222       0.20937884574998475     
  0.15592203898050974       0.20965314242871166     
  0.15642178910544727       0.20992668337474985     
  0.15692153923038479       0.21019947153849436     
  0.15742128935532235       0.21047150984694626     
  0.15792103948025987       0.21074280120396782     
  0.15842078960519740       0.21101334849053519     
  0.15892053973013492       0.21128315456498661     
  0.15942028985507245       0.21155222226326773     
  0.15992003998000998       0.21182055439917313     
  0.16041979010494753       0.21208815376458476     
  0.16091954022988506       0.21235502312970669     
  0.16141929035482258       0.21262116524329699     
  0.16191904047976011       0.21288658283289622     
  0.16241879060469763       0.21315127860505267     
  0.16291854072963519       0.21341525524554480     
  0.16341829085457271       0.21367851541960017     
  0.16391804097951024       0.21394106177211197     
  0.16441779110444776       0.21420289692785197     
  0.16491754122938529       0.21446402349168112     
  0.16541729135432284       0.21472444404875698     
  0.16591704147926037       0.21498416116473837     
  0.16641679160419789       0.21524317738598750     
  0.16691654172913542       0.21550149523976905     
  0.16741629185407295       0.21575911723444677     
  0.16791604197901050       0.21601604585967762     
  0.16841579210394803       0.21627228358660280     
  0.16891554222888555       0.21652783286803709     
  0.16941529235382308       0.21678269613865467     
  0.16991504247876060       0.21703687581517342     
  0.17041479260369816       0.21729037429653611     
  0.17091454272863568       0.21754319396408969     
  0.17141429285357321       0.21779533718176192     
  0.17191404297851073       0.21804680629623588     
  0.17241379310344826       0.21829760363712217     
  0.17291354322838581       0.21854773151712881     
  0.17341329335332334       0.21879719223222899     
  0.17391304347826086       0.21904598806182676     
  0.17441279360319839       0.21929412126892042     
  0.17491254372813592       0.21954159410026391     
  0.17541229385307347       0.21978840878652614     
  0.17591204397801100       0.22003456754244827     
  0.17641179410294852       0.22028007256699911     
  0.17691154422788605       0.22052492604352819     
  0.17741129435282357       0.22076913013991745     
  0.17791104447776113       0.22101268700873045     
  0.17841079460269865       0.22125559878736029     
  0.17891054472763618       0.22149786759817505     
  0.17941029485257370       0.22173949554866187     
  0.17991004497751123       0.22198048473156917     
  0.18040979510244878       0.22222083722504704     
  0.18090954522738631       0.22246055509278562     
  0.18140929535232383       0.22269964038415238     
  0.18190904547726136       0.22293809513432722     
  0.18240879560219889       0.22317592136443593     
  0.18290854572713641       0.22341312108168243     
  0.18340829585207397       0.22364969627947878     
  0.18390804597701149       0.22388564893757429     
  0.18440779610194902       0.22412098102218245     
  0.18490754622688654       0.22435569448610654     
  0.18540729635182407       0.22458979126886411     
  0.18590704647676162       0.22482327329680918     
  0.18640679660169915       0.22505614248325367     
  0.18690654672663667       0.22528840072858711     
  0.18740629685157420       0.22552004992039473     
  0.18790604697651173       0.22575109193357462     
  0.18840579710144928       0.22598152863045298     
  0.18890554722638681       0.22621136186089821     
  0.18940529735132433       0.22644059346243392     
  0.18990504747626186       0.22666922526035010     
  0.19040479760119938       0.22689725906781338     
  0.19090454772613694       0.22712469668597593     
  0.19140429785107446       0.22735153990408274     
  0.19190404797601199       0.22757779049957824     
  0.19240379810094951       0.22780345023821119     
  0.19290354822588704       0.22802852087413852     
  0.19340329835082459       0.22825300415002805     
  0.19390304847576212       0.22847690179715993     
  0.19440279860069964       0.22870021553552683     
  0.19490254872563717       0.22892294707393324     
  0.19540229885057470       0.22914509811009326     
  0.19590204897551225       0.22936667033072772     
  0.19640179910044978       0.22958766541165979     
  0.19690154922538730       0.22980808501790964     
  0.19740129935032483       0.23002793080378814     
  0.19790104947526235       0.23024720441298946     
  0.19840079960019991       0.23046590747868240     
  0.19890054972513743       0.23068404162360098     
  0.19940029985007496       0.23090160846013388     
  0.19990004997501248       0.23111860959041294     
  0.20039980009995001       0.23133504660640047     
  0.20089955022488756       0.23155092108997602     
  0.20139930034982509       0.23176623461302154     
  0.20189905047476261       0.23198098873750631     
  0.20239880059970014       0.23219518501557032     
  0.20289855072463767       0.23240882498960719     
  0.20339830084957519       0.23262191019234588     
  0.20389805097451275       0.23283444214693161     
  0.20439780109945027       0.23304642236700587     
  0.20489755122438780       0.23325785235678556     
  0.20539730134932532       0.23346873361114134     
  0.20589705147426285       0.23367906761567503     
  0.20639680159920040       0.23388885584679620     
  0.20689655172413793       0.23409809977179780     
  0.20739630184907545       0.23430680084893152     
  0.20789605197401298       0.23451496052748130     
  0.20839580209895051       0.23472258024783735     
  0.20889555222388806       0.23492966144156807     
  0.20939530234882558       0.23513620553149228     
  0.20989505247376311       0.23534221393175001     
  0.21039480259870064       0.23554768804787288     
  0.21089455272363816       0.23575262927685350     
  0.21139430284857572       0.23595703900721426     
  0.21189405297351324       0.23616091861907548     
  0.21239380309845077       0.23636426948422254     
  0.21289355322338829       0.23656709296617268     
  0.21339330334832582       0.23676939042024084     
  0.21389305347326337       0.23697116319360489     
  0.21439280359820090       0.23717241262537014     
  0.21489255372313842       0.23737314004663329     
  0.21539230384807595       0.23757334678054556     
  0.21589205397301348       0.23777303414237533     
  0.21639180409795103       0.23797220343956987     
  0.21689155422288856       0.23817085597181684     
  0.21739130434782608       0.23836899303110468     
  0.21789105447276361       0.23856661590178285     
  0.21839080459770113       0.23876372586062097     
  0.21889055472263869       0.23896032417686791     
  0.21939030484757621       0.23915641211230956     
  0.21989005497251374       0.23935199092132686     
  0.22038980509745126       0.23954706185095251     
  0.22088955522238879       0.23974162614092745     
  0.22138930534732634       0.23993568502375676     
  0.22188905547226387       0.24012923972476499     
  0.22238880559720139       0.24032229146215064     
  0.22288855572213892       0.24051484144704083     
  0.22338830584707645       0.24070689088354430     
  0.22388805597201400       0.24089844096880508     
  0.22438780609695153       0.24108949289305465     
  0.22488755622188905       0.24128004783966425     
  0.22538730634682658       0.24147010698519628     
  0.22588705647176410       0.24165967149945525     
  0.22638680659670163       0.24184874254553848     
  0.22688655672163918       0.24203732127988589     
  0.22738630684657671       0.24222540885232977     
  0.22788605697151423       0.24241300640614341     
  0.22838580709645176       0.24260011507809018     
  0.22888555722138929       0.24278673599847106     
  0.22938530734632684       0.24297287029117268     
  0.22988505747126436       0.24315851907371411     
  0.23038480759620189       0.24334368345729376     
  0.23088455772113942       0.24352836454683552     
  0.23138430784607694       0.24371256344103451     
  0.23188405797101450       0.24389628123240251     
  0.23238380809595202       0.24407951900731267     
  0.23288355822088955       0.24426227784604415     
  0.23338330834582707       0.24444455882282604     
  0.23388305847076460       0.24462636300588106     
  0.23438280859570215       0.24480769145746867     
  0.23488255872063968       0.24498854523392774     
  0.23538230884557720       0.24516892538571930     
  0.23588205897051473       0.24534883295746807     
  0.23638180909545226       0.24552826898800423     
  0.23688155922038981       0.24570723451040469     
  0.23738130934532733       0.24588573055203355     
  0.23788105947026486       0.24606375813458298     
  0.23838080959520239       0.24624131827411275     
  0.23888055972013991       0.24641841198109013     
  0.23938030984507747       0.24659504026042914     
  0.23988005997001499       0.24677120411152942     
  0.24037981009495252       0.24694690452831469     
  0.24087956021989004       0.24712214249927117     
  0.24137931034482757       0.24729691900748507     
  0.24187906046976512       0.24747123503068028     
  0.24237881059470265       0.24764509154125547     
  0.24287856071964017       0.24781848950632082     
  0.24337831084457770       0.24799142988773445     
  0.24387806096951523       0.24816391364213858     
  0.24437781109445278       0.24833594172099527     
  0.24487756121939031       0.24850751507062183     
  0.24537731134432783       0.24867863463222595     
  0.24587706146926536       0.24884930134194064     
  0.24637681159420288       0.24901951613085843     
  0.24687656171914041       0.24918927992506573     
  0.24737631184407796       0.24935859364567667     
  0.24787606196901549       0.24952745820886663     
  0.24837581209395301       0.24969587452590539     
  0.24887556221889054       0.24986384350319019     
  0.24937531234382806       0.25003136604227838     
  0.24987506246876562       0.25019844303991967     
  0.25037481259370314       0.25036507538808817     
  0.25087456271864067       0.25053126397401432     
  0.25137431284357820       0.25069700968021624     
  0.25187406296851572       0.25086231338453113     
  0.25237381309345325       0.25102717596014573     
  0.25287356321839077       0.25119159827562765     
  0.25337331334332835       0.25135558119495505     
  0.25387306346826588       0.25151912557754735     
  0.25437281359320341       0.25168223227829462     
  0.25487256371814093       0.25184490214758742     
  0.25537231384307846       0.25200713603134606     
  0.25587206396801598       0.25216893477104962     
  0.25637181409295351       0.25233029920376471     
  0.25687156421789104       0.25249123016217417     
  0.25737131434282856       0.25265172847460515     
  0.25787106446776609       0.25281179496505751     
  0.25837081459270361       0.25297143045323112     
  0.25887056471764119       0.25313063575455397     
  0.25937031484257872       0.25328941168020908     
  0.25987006496751625       0.25344775903716182     
  0.26036981509245377       0.25360567862818656     
  0.26086956521739130       0.25376317125189363     
  0.26136931534232882       0.25392023770275535     
  0.26186906546726635       0.25407687877113233     
  0.26236881559220387       0.25423309524329957     
  0.26286856571714140       0.25438888790147191     
  0.26336831584207893       0.25454425752382953     
  0.26386806596701651       0.25469920488454362     
  0.26436781609195403       0.25485373075380086     
  0.26486756621689156       0.25500783589782872     
  0.26536731634182908       0.25516152107891987     
  0.26586706646676661       0.25531478705545679     
  0.26636681659170414       0.25546763458193583     
  0.26686656671664166       0.25562006440899110     
  0.26736631684157919       0.25577207728341855     
  0.26786606696651671       0.25592367394819954     
  0.26836581709145424       0.25607485514252415     
  0.26886556721639182       0.25622562160181428     
  0.26936531734132935       0.25637597405774698     
  0.26986506746626687       0.25652591323827700     
  0.27036481759120440       0.25667543986765951     
  0.27086456771614192       0.25682455466647269     
  0.27136431784107945       0.25697325835163970     
  0.27186406796601698       0.25712155163645106     
  0.27236381809095450       0.25726943523058621     
  0.27286356821589203       0.25741690984013549     
  0.27336331834082955       0.25756397616762161     
  0.27386306846576713       0.25771063491202079     
  0.27436281859070466       0.25785688676878432     
  0.27486256871564219       0.25800273242985905     
  0.27536231884057971       0.25814817258370870     
  0.27586206896551724       0.25829320791533433     
  0.27636181909045476       0.25843783910629464     
  0.27686156921539229       0.25858206683472651     
  0.27736131934032981       0.25872589177536509     
  0.27786106946526734       0.25886931459956380     
  0.27836081959020487       0.25901233597531403     
  0.27886056971514239       0.25915495656726500     
  0.27936031984007997       0.25929717703674315     
  0.27986006996501750       0.25943899804177140     
  0.28035982008995503       0.25958042023708844     
  0.28085957021489255       0.25972144427416771     
  0.28135932033983008       0.25986207080123652     
  0.28185907046476760       0.26000230046329420     
  0.28235882058970513       0.26014213390213137     
  0.28285857071464265       0.26028157175634770     
  0.28335832083958018       0.26042061466137073     
  0.28385807096451771       0.26055926324947370     
  0.28435782108945529       0.26069751814979364     
  0.28485757121439281       0.26083537998834905     
  0.28535732133933034       0.26097284938805787     
  0.28585707146426786       0.26110992696875485     
  0.28635682158920539       0.26124661334720889     
  0.28685657171414292       0.26138290913714052     
  0.28735632183908044       0.26151881494923895     
  0.28785607196401797       0.26165433139117911     
  0.28835582208895549       0.26178945906763834     
  0.28885557221389302       0.26192419858031335     
  0.28935532233883060       0.26205855052793681     
  0.28985507246376813       0.26219251550629358     
  0.29035482258870565       0.26232609410823748     
  0.29085457271364318       0.26245928692370696     
  0.29135432283858070       0.26259209453974169     
  0.29185407296351823       0.26272451754049825     
  0.29235382308845576       0.26285655650726603     
  0.29285357321339328       0.26298821201848299     
  0.29335332333833081       0.26311948464975110     
  0.29385307346326833       0.26325037497385201     
  0.29435282358820591       0.26338088356076222     
  0.29485257371314344       0.26351101097766849     
  0.29535232383808097       0.26364075778898288     
  0.29585207396301849       0.26377012455635745     
  0.29635182408795602       0.26389911183869974     
  0.29685157421289354       0.26402772019218712     
  0.29735132433783107       0.26415595017028132     
  0.29785107446276859       0.26428380232374343     
  0.29835082458770612       0.26441127720064794     
  0.29885057471264365       0.26453837534639713     
  0.29935032483758117       0.26466509730373544     
  0.29985007496251875       0.26479144361276336     
  0.30034982508745628       0.26491741481095149     
  0.30084957521239380       0.26504301143315456     
  0.30134932533733133       0.26516823401162493     
  0.30184907546226886       0.26529308307602650     
  0.30234882558720638       0.26541755915344811     
  0.30284857571214391       0.26554166276841729     
  0.30334832583708143       0.26566539444291298     
  0.30384807596201896       0.26578875469637969     
  0.30434782608695649       0.26591174404573992     
  0.30484757621189407       0.26603436300540745     
  0.30534732633683159       0.26615661208730051     
  0.30584707646176912       0.26627849180085433     
  0.30634682658670664       0.26640000265303404     
  0.30684657671164417       0.26652114514834752     
  0.30734632683658170       0.26664191978885748     
  0.30784607696151922       0.26676232707419451     
  0.30834582708645675       0.26688236750156913     
  0.30884557721139427       0.26700204156578405     
  0.30934532733633180       0.26712134975924667     
  0.30984507746126938       0.26724029257198090     
  0.31034482758620691       0.26735887049163926     
  0.31084457771114443       0.26747708400351489     
  0.31134432783608196       0.26759493359055331     
  0.31184407796101948       0.26771241973336407     
  0.31234382808595701       0.26782954291023281     
  0.31284357821089454       0.26794630359713228     
  0.31334332833583206       0.26806270226773432     
  0.31384307846076959       0.26817873939342096     
  0.31434282858570711       0.26829441544329596     
  0.31484257871064469       0.26840973088419573     
  0.31534232883558222       0.26852468618070091     
  0.31584207896051975       0.26863928179514712     
  0.31634182908545727       0.26875351818763610     
  0.31684157921039480       0.26886739581604663     
  0.31734132933533232       0.26898091513604522     
  0.31784107946026985       0.26909407660109697     
  0.31834082958520737       0.26920688066247633     
  0.31884057971014490       0.26931932776927747     
  0.31934032983508243       0.26943141836842510     
  0.31984007996001995       0.26954315290468456     
  0.32033983008495753       0.26965453182067239     
  0.32083958020989506       0.26976555555686665     
  0.32133933033483258       0.26987622455161708     
  0.32183908045977011       0.26998653924115512     
  0.32233883058470764       0.27009650005960428     
  0.32283858070964516       0.27020610743898971     
  0.32333833083458269       0.27031536180924848     
  0.32383808095952021       0.27042426359823929     
  0.32433783108445774       0.27053281323175227     
  0.32483758120939527       0.27064101113351852     
  0.32533733133433285       0.27074885772522017     
  0.32583708145927037       0.27085635342649939     
  0.32633683158420790       0.27096349865496833     
  0.32683658170914542       0.27107029382621828     
  0.32733633183408295       0.27117673935382924     
  0.32783608195902048       0.27128283564937911     
  0.32833583208395800       0.27138858312245268     
  0.32883558220889553       0.27149398218065141     
  0.32933533233383305       0.27159903322960183     
  0.32983508245877058       0.27170373667296488     
  0.33033483258370816       0.27180809291244507     
  0.33083458270864569       0.27191210234779906     
  0.33133433283358321       0.27201576537684458     
  0.33183408295852074       0.27211908239546928     
  0.33233383308345826       0.27222205379763936     
  0.33283358320839579       0.27232467997540832     
  0.33333333333333331       0.27242696131892546     
  0.33383308345827084       0.27252889821644433     
  0.33433283358320837       0.27263049105433146     
  0.33483258370814589       0.27273174021707436     
  0.33533233383308347       0.27283264608729035     
  0.33583208395802100       0.27293320904573437     
  0.33633183408295853       0.27303342947130754     
  0.33683158420789605       0.27313330774106526     
  0.33733133433283358       0.27323284423022509     
  0.33783108445777110       0.27333203931217520     
  0.33833083458270863       0.27343089335848203     
  0.33883058470764615       0.27352940673889831     
  0.33933033483258368       0.27362757982137115     
  0.33983008495752121       0.27372541297204944     
  0.34032983508245879       0.27382290655529207     
  0.34082958520739631       0.27392006093367544     
  0.34132933533233384       0.27401687646800105     
  0.34182908545727136       0.27411335351730326     
  0.34232883558220889       0.27420949243885673     
  0.34282858570714642       0.27430529358818395     
  0.34332833583208394       0.27440075731906283     
  0.34382808595702147       0.27449588398353381     
  0.34432783608195899       0.27459067393190750     
  0.34482758620689652       0.27468512751277169     
  0.34532733633183404       0.27477924507299889     
  0.34582708645677163       0.27487302695775334     
  0.34632683658170915       0.27496647351049802     
  0.34682658670664668       0.27505958507300204     
  0.34732633683158420       0.27515236198534759     
  0.34782608695652173       0.27524480458593664     
  0.34832583708145926       0.27533691321149845     
  0.34882558720639678       0.27542868819709576     
  0.34932533733133431       0.27552012987613228     
  0.34982508745627183       0.27561123858035919     
  0.35032483758120936       0.27570201463988170     
  0.35082458770614694       0.27579245838316624     
  0.35132433783108447       0.27588257013704659     
  0.35182408795602199       0.27597235022673089     
  0.35232383808095952       0.27606179897580801     
  0.35282358820589704       0.27615091670625413     
  0.35332333833083457       0.27623970373843904     
  0.35382308845577209       0.27632816039113295     
  0.35432283858070962       0.27641628698151244     
  0.35482258870564715       0.27650408382516711     
  0.35532233883058467       0.27659155123610568     
  0.35582208895552225       0.27667868952676228     
  0.35632183908045978       0.27676549900800285     
  0.35682158920539730       0.27685197998913091     
  0.35732133933033483       0.27693813277789414     
  0.35782108945527236       0.27702395768048999     
  0.35832083958020988       0.27710945500157214     
  0.35882058970514741       0.27719462504425618     
  0.35932033983008493       0.27727946811012583     
  0.35982008995502246       0.27736398449923849     
  0.36031984007995999       0.27744817451013148     
  0.36081959020489757       0.27753203843982760     
  0.36131934032983509       0.27761557658384117     
  0.36181909045477262       0.27769878923618346     
  0.36231884057971014       0.27778167668936865     
  0.36281859070464767       0.27786423923441944     
  0.36331834082958520       0.27794647716087251     
  0.36381809095452272       0.27802839075678448     
  0.36431784107946025       0.27810998030873696     
  0.36481759120439777       0.27819124610184254     
  0.36531734132933530       0.27827218841974999     
  0.36581709145427282       0.27835280754464964     
  0.36631684157921041       0.27843310375727903     
  0.36681659170414793       0.27851307733692815     
  0.36731634182908546       0.27859272856144462     
  0.36781609195402298       0.27867205770723913     
  0.36831584207896051       0.27875106504929076     
  0.36881559220389803       0.27882975086115191     
  0.36931534232883556       0.27890811541495386     
  0.36981509245377309       0.27898615898141149     
  0.37031484257871061       0.27906388182982883     
  0.37081459270364814       0.27914128422810364     
  0.37131434282858572       0.27921836644273285     
  0.37181409295352325       0.27929512873881740     
  0.37231384307846077       0.27937157138006713     
  0.37281359320339830       0.27944769462880586     
  0.37331334332833582       0.27952349874597626     
  0.37381309345327335       0.27959898399114447     
  0.37431284357821087       0.27967415062250522     
  0.37481259370314840       0.27974899889688665     
  0.37531234382808593       0.27982352906975472     
  0.37581209395302345       0.27989774139521822     
  0.37631184407796103       0.27997163612603354     
  0.37681159420289856       0.28004521351360889     
  0.37731134432783608       0.28011847380800947     
  0.37781109445277361       0.28019141725796176     
  0.37831084457771114       0.28026404411085809     
  0.37881059470264866       0.28033635461276124     
  0.37931034482758619       0.28040834900840889     
  0.37981009495252371       0.28048002754121826     
  0.38030984507746124       0.28055139045329008     
  0.38080959520239877       0.28062243798541375     
  0.38130934532733635       0.28069317037707092     
  0.38180909545227387       0.28076358786644035     
  0.38230884557721140       0.28083369069040209     
  0.38280859570214892       0.28090347908454161     
  0.38330834582708645       0.28097295328315430     
  0.38380809595202398       0.28104211351924957     
  0.38430784607696150       0.28111096002455493     
  0.38480759620189903       0.28117949302952044     
  0.38530734632683655       0.28124771276332255     
  0.38580709645177408       0.28131561945386835     
  0.38630684657671160       0.28138321332779959     
  0.38680659670164919       0.28145049461049687     
  0.38730634682658671       0.28151746352608342     
  0.38780609695152424       0.28158412029742930     
  0.38830584707646176       0.28165046514615522     
  0.38880559720139929       0.28171649829263645     
  0.38930534732633681       0.28178221995600711     
  0.38980509745127434       0.28184763035416338     
  0.39030484757621187       0.28191272970376791     
  0.39080459770114939       0.28197751822025341     
  0.39130434782608692       0.28204199611782638     
  0.39180409795102450       0.28210616360947105     
  0.39230384807596203       0.28217002090695315     
  0.39280359820089955       0.28223356822082335     
  0.39330334832583708       0.28229680576042110     
  0.39380309845077460       0.28235973373387846     
  0.39430284857571213       0.28242235234812346     
  0.39480259870064965       0.28248466180888382     
  0.39530234882558718       0.28254666232069064     
  0.39580209895052471       0.28260835408688179     
  0.39630184907546223       0.28266973730960543     
  0.39680159920039981       0.28273081218982371     
  0.39730134932533734       0.28279157892731605     
  0.39780109945027486       0.28285203772068268     
  0.39830084957521239       0.28291218876734814     
  0.39880059970014992       0.28297203226356449     
  0.39930034982508744       0.28303156840441490     
  0.39980009995002497       0.28309079738381676     
  0.40029985007496249       0.28314971939452538     
  0.40079960019990002       0.28320833462813688     
  0.40129935032483754       0.28326664327509177     
  0.40179910044977513       0.28332464552467795     
  0.40229885057471265       0.28338234156503445     
  0.40279860069965018       0.28343973158315378     
  0.40329835082458770       0.28349681576488600     
  0.40379810094952523       0.28355359429494137     
  0.40429785107446276       0.28361006735689359     
  0.40479760119940028       0.28366623513318306     
  0.40529735132433781       0.28372209780511964     
  0.40579710144927533       0.28377765555288620     
  0.40629685157421286       0.28383290855554111     
  0.40679660169915038       0.28388785699102181     
  0.40729635182408797       0.28394250103614749     
  0.40779610194902549       0.28399684086662191     
  0.40829585207396302       0.28405087665703688     
  0.40879560219890054       0.28410460858087466     
  0.40929535232383807       0.28415803681051127     
  0.40979510244877559       0.28421116151721904     
  0.41029485257371312       0.28426398287116977     
  0.41079460269865065       0.28431650104143735     
  0.41129435282358817       0.28436871619600085     
  0.41179410294852570       0.28442062850174687     
  0.41229385307346328       0.28447223812447281     
  0.41279360319840080       0.28452354522888940     
  0.41329335332333833       0.28457454997862336     
  0.41379310344827586       0.28462525253622029     
  0.41429285357321338       0.28467565306314724     
  0.41479260369815091       0.28472575171979542     
  0.41529235382308843       0.28477554866548299     
  0.41579210394802596       0.28482504405845738     
  0.41629185407296349       0.28487423805589812     
  0.41679160419790101       0.28492313081391951     
  0.41729135432283859       0.28497172248757296     
  0.41779110444777612       0.28502001323084969     
  0.41829085457271364       0.28506800319668324     
  0.41879060469765117       0.28511569253695190     
  0.41929035482258870       0.28516308140248137     
  0.41979010494752622       0.28521016994304710     
  0.42028985507246375       0.28525695830737663     
  0.42078960519740127       0.28530344664315233     
  0.42128935532233880       0.28534963509701344     
  0.42178910544727632       0.28539552381455885     
  0.42228885557221391       0.28544111294034918     
  0.42278860569715143       0.28548640261790920     
  0.42328835582208896       0.28553139298973024     
  0.42378810594702648       0.28557608419727237     
  0.42428785607196401       0.28562047638096688     
  0.42478760619690153       0.28566456968021847     
  0.42528735632183906       0.28570836423340729     
  0.42578710644677659       0.28575186017789156     
  0.42628685657171411       0.28579505765000962     
  0.42678660669665164       0.28583795678508195     
  0.42728635682158916       0.28588055771741355     
  0.42778610694652675       0.28592286058029631     
  0.42828585707146427       0.28596486550601052     
  0.42878560719640180       0.28600657262582774     
  0.42928535732133932       0.28604798207001236     
  0.42978510744627685       0.28608909396782384     
  0.43028485757121437       0.28612990844751901     
  0.43078460769615190       0.28617042563635386     
  0.43128435782108943       0.28621064566058557     
  0.43178410794602695       0.28625056864547477     
  0.43228385807096448       0.28629019471528722     
  0.43278360819590206       0.28632952399329609     
  0.43328335832083958       0.28636855660178373     
  0.43378310844577711       0.28640729266204368     
  0.43428285857071464       0.28644573229438258     
  0.43478260869565216       0.28648387561812211     
  0.43528235882058969       0.28652172275160093     
  0.43578210894552721       0.28655927381217650     
  0.43628185907046474       0.28659652891622678     
  0.43678160919540227       0.28663348817915246     
  0.43728135932033979       0.28667015171537846     
  0.43778110944527737       0.28670651963835575     
  0.43828085957021490       0.28674259206056341     
  0.43878060969515242       0.28677836909351018     
  0.43928035982008995       0.28681385084773614     
  0.43978010994502748       0.28684903743281476     
  0.44027986006996500       0.28688392895735432     
  0.44077961019490253       0.28691852552899977     
  0.44127936031984005       0.28695282725443449     
  0.44177911044477758       0.28698683423938176     
  0.44227886056971510       0.28702054658860654     
  0.44277861069465269       0.28705396440591718     
  0.44327836081959021       0.28708708779416697     
  0.44377811094452774       0.28711991685525567     
  0.44427786106946526       0.28715245169013126     
  0.44477761119440279       0.28718469239879135     
  0.44527736131934031       0.28721663908028505     
  0.44577711144427784       0.28724829183271400     
  0.44627686156921537       0.28727965075323453     
  0.44677661169415289       0.28731071593805857     
  0.44727636181909042       0.28734148748245564     
  0.44777611194402800       0.28737196548075400     
  0.44827586206896552       0.28740215002634228     
  0.44877561219390305       0.28743204121167093     
  0.44927536231884058       0.28746163912825351     
  0.44977511244377810       0.28749094386666835     
  0.45027486256871563       0.28751995551655973     
  0.45077461269365315       0.28754867416663937     
  0.45127436281859068       0.28757709990468788     
  0.45177411294352821       0.28760523281755596     
  0.45227386306846573       0.28763307299116581     
  0.45277361319340326       0.28766062051051255     
  0.45327336331834084       0.28768787545966545     
  0.45377311344327836       0.28771483792176900     
  0.45427286356821589       0.28774150797904485     
  0.45477261369315342       0.28776788571279227     
  0.45527236381809094       0.28779397120338990     
  0.45577211394302847       0.28781976453029701     
  0.45627186406796599       0.28784526577205444     
  0.45677161419290352       0.28787047500628599     
  0.45727136431784104       0.28789539230969957     
  0.45777111444277857       0.28792001775808845     
  0.45827086456771615       0.28794435142633223     
  0.45877061469265368       0.28796839338839830     
  0.45927036481759120       0.28799214371734272     
  0.45977011494252873       0.28801560248531127     
  0.46026986506746626       0.28803876976354092     
  0.46076961519240378       0.28806164562236064     
  0.46126936531734131       0.28808423013119244     
  0.46176911544227883       0.28810652335855269     
  0.46226886556721636       0.28812852537205280     
  0.46276861569215388       0.28815023623840075     
  0.46326836581709147       0.28817165602340156     
  0.46376811594202899       0.28819278479195870     
  0.46426786606696652       0.28821362260807482     
  0.46476761619190404       0.28823416953485298     
  0.46526736631684157       0.28825442563449744     
  0.46576711644177909       0.28827439096831459     
  0.46626686656671662       0.28829406559671394     
  0.46676661669165415       0.28831344957920907     
  0.46726636681659167       0.28833254297441852     
  0.46776611694152920       0.28835134584006666     
  0.46826586706646678       0.28836985823298450     
  0.46876561719140430       0.28838808020911066     
  0.46926536731634183       0.28840601182349224     
  0.46976511744127936       0.28842365313028556     
  0.47026486756621688       0.28844100418275709     
  0.47076461769115441       0.28845806503328397     
  0.47126436781609193       0.28847483573335531     
  0.47176411794102946       0.28849131633357256     
  0.47226386806596699       0.28850750688365034     
  0.47276361819090451       0.28852340743241728     
  0.47326336831584204       0.28853901802781690     
  0.47376311844077962       0.28855433871690800     
  0.47426286856571714       0.28856936954586554     
  0.47476261869065467       0.28858411055998145     
  0.47526236881559220       0.28859856180366511     
  0.47576211894052972       0.28861272332044413     
  0.47626186906546725       0.28862659515296513     
  0.47676161919040477       0.28864017734299408     
  0.47726136931534230       0.28865346993141711     
  0.47776111944027982       0.28866647295824116     
  0.47826086956521735       0.28867918646259466     
  0.47876061969015493       0.28869161048272785     
  0.47926036981509246       0.28870374505601348     
  0.47976011994002998       0.28871559021894760     
  0.48025987006496751       0.28872714600714966     
  0.48075962018990503       0.28873841245536347     
  0.48125937031484256       0.28874938959745755     
  0.48175912043978009       0.28876007746642551     
  0.48225887056471761       0.28877047609438683     
  0.48275862068965514       0.28878058551258717     
  0.48325837081459266       0.28879040575139875     
  0.48375812093953025       0.28879993684032101     
  0.48425787106446777       0.28880917880798102     
  0.48475762118940530       0.28881813168213366     
  0.48525737131434282       0.28882679548966239     
  0.48575712143928035       0.28883517025657957     
  0.48625687156421787       0.28884325600802652     
  0.48675662168915540       0.28885105276827439     
  0.48725637181409293       0.28885856056072418     
  0.48775612193903045       0.28886577940790725     
  0.48825587206396798       0.28887270933148551     
  0.48875562218890556       0.28887935035225198     
  0.48925537231384308       0.28888570249013085     
  0.48975512243878061       0.28889176576417802     
  0.49025487256371814       0.28889754019258113     
  0.49075462268865566       0.28890302579266003     
  0.49125437281359319       0.28890822258086696     
  0.49175412293853071       0.28891313057278689     
  0.49225387306346824       0.28891774978313750     
  0.49275362318840576       0.28892208022576982     
  0.49325337331334329       0.28892612191366790     
  0.49375312343828082       0.28892987485894955     
  0.49425287356321840       0.28893333907286617     
  0.49475262368815592       0.28893651456580299     
  0.49525237381309345       0.28893940134727925     
  0.49575212393803098       0.28894199942594850     
  0.49625187406296850       0.28894430880959837     
  0.49675162418790603       0.28894632950515103     
  0.49725137431284355       0.28894806151866309     
  0.49775112443778108       0.28894950485532583     
  0.49825087456271860       0.28895065951946503     
  0.49875062468765613       0.28895152551454145     
  0.49925037481259371       0.28895210284315054     
  0.49975012493753124       0.28895239150702251     
  0.50024987506246876       0.28895239150702251     
  0.50074962518740629       0.28895210284315054     
  0.50124937531234381       0.28895152551454145     
  0.50174912543728134       0.28895065951946503     
  0.50224887556221887       0.28894950485532583     
  0.50274862568715639       0.28894806151866309     
  0.50324837581209392       0.28894632950515103     
  0.50374812593703144       0.28894430880959837     
  0.50424787606196897       0.28894199942594850     
  0.50474762618690650       0.28893940134727925     
  0.50524737631184402       0.28893651456580299     
  0.50574712643678155       0.28893333907286617     
  0.50624687656171907       0.28892987485894955     
  0.50674662668665671       0.28892612191366790     
  0.50724637681159424       0.28892208022576982     
  0.50774612693653176       0.28891774978313750     
  0.50824587706146929       0.28891313057278689     
  0.50874562718640681       0.28890822258086696     
  0.50924537731134434       0.28890302579266003     
  0.50974512743628186       0.28889754019258113     
  0.51024487756121939       0.28889176576417802     
  0.51074462768615692       0.28888570249013085     
  0.51124437781109444       0.28887935035225198     
  0.51174412793603197       0.28887270933148551     
  0.51224387806096949       0.28886577940790725     
  0.51274362818590702       0.28885856056072418     
  0.51324337831084454       0.28885105276827439     
  0.51374312843578207       0.28884325600802652     
  0.51424287856071960       0.28883517025657957     
  0.51474262868565712       0.28882679548966239     
  0.51524237881059465       0.28881813168213366     
  0.51574212893553217       0.28880917880798102     
  0.51624187906046970       0.28879993684032101     
  0.51674162918540723       0.28879040575139875     
  0.51724137931034486       0.28878058551258717     
  0.51774112943528239       0.28877047609438683     
  0.51824087956021991       0.28876007746642551     
  0.51874062968515744       0.28874938959745755     
  0.51924037981009497       0.28873841245536347     
  0.51974012993503249       0.28872714600714966     
  0.52023988005997002       0.28871559021894760     
  0.52073963018490754       0.28870374505601348     
  0.52123938030984507       0.28869161048272785     
  0.52173913043478259       0.28867918646259466     
  0.52223888055972012       0.28866647295824116     
  0.52273863068465765       0.28865346993141711     
  0.52323838080959517       0.28864017734299408     
  0.52373813093453270       0.28862659515296513     
  0.52423788105947022       0.28861272332044413     
  0.52473763118440775       0.28859856180366511     
  0.52523738130934527       0.28858411055998145     
  0.52573713143428280       0.28856936954586554     
  0.52623688155922033       0.28855433871690800     
  0.52673663168415785       0.28853901802781690     
  0.52723638180909549       0.28852340743241728     
  0.52773613193403301       0.28850750688365034     
  0.52823588205897054       0.28849131633357256     
  0.52873563218390807       0.28847483573335531     
  0.52923538230884559       0.28845806503328397     
  0.52973513243378312       0.28844100418275709     
  0.53023488255872064       0.28842365313028556     
  0.53073463268365817       0.28840601182349224     
  0.53123438280859570       0.28838808020911066     
  0.53173413293353322       0.28836985823298450     
  0.53223388305847075       0.28835134584006666     
  0.53273363318340827       0.28833254297441852     
  0.53323338330834580       0.28831344957920907     
  0.53373313343328332       0.28829406559671394     
  0.53423288355822085       0.28827439096831459     
  0.53473263368315838       0.28825442563449744     
  0.53523238380809590       0.28823416953485304     
  0.53573213393303343       0.28821362260807482     
  0.53623188405797095       0.28819278479195870     
  0.53673163418290848       0.28817165602340156     
  0.53723138430784600       0.28815023623840075     
  0.53773113443278364       0.28812852537205280     
  0.53823088455772117       0.28810652335855269     
  0.53873063468265869       0.28808423013119244     
  0.53923038480759622       0.28806164562236064     
  0.53973013493253374       0.28803876976354092     
  0.54022988505747127       0.28801560248531127     
  0.54072963518240880       0.28799214371734272     
  0.54122938530734632       0.28796839338839830     
  0.54172913543228385       0.28794435142633223     
  0.54222888555722137       0.28792001775808845     
  0.54272863568215890       0.28789539230969957     
  0.54322838580709643       0.28787047500628599     
  0.54372813593203395       0.28784526577205444     
  0.54422788605697148       0.28781976453029701     
  0.54472763618190900       0.28779397120338990     
  0.54522738630684653       0.28776788571279227     
  0.54572713643178405       0.28774150797904485     
  0.54622688655672158       0.28771483792176900     
  0.54672663668165911       0.28768787545966545     
  0.54722638680659663       0.28766062051051255     
  0.54772613693153427       0.28763307299116581     
  0.54822588705647179       0.28760523281755596     
  0.54872563718140932       0.28757709990468788     
  0.54922538730634685       0.28754867416663937     
  0.54972513743128437       0.28751995551655973     
  0.55022488755622190       0.28749094386666835     
  0.55072463768115942       0.28746163912825351     
  0.55122438780609695       0.28743204121167093     
  0.55172413793103448       0.28740215002634228     
  0.55222388805597200       0.28737196548075400     
  0.55272363818090953       0.28734148748245564     
  0.55322338830584705       0.28731071593805857     
  0.55372313843078458       0.28727965075323453     
  0.55422288855572210       0.28724829183271400     
  0.55472263868065963       0.28721663908028505     
  0.55522238880559716       0.28718469239879135     
  0.55572213893053468       0.28715245169013126     
  0.55622188905547221       0.28711991685525567     
  0.55672163918040973       0.28708708779416697     
  0.55722138930534726       0.28705396440591724     
  0.55772113943028478       0.28702054658860654     
  0.55822088955522242       0.28698683423938176     
  0.55872063968015995       0.28695282725443449     
  0.55922038980509747       0.28691852552899977     
  0.55972013993003500       0.28688392895735432     
  0.56021989005497252       0.28684903743281476     
  0.56071964017991005       0.28681385084773614     
  0.56121939030484758       0.28677836909351018     
  0.56171914042978510       0.28674259206056341     
  0.56221889055472263       0.28670651963835575     
  0.56271864067966015       0.28667015171537846     
  0.56321839080459768       0.28663348817915246     
  0.56371814092953521       0.28659652891622678     
  0.56421789105447273       0.28655927381217650     
  0.56471764117941026       0.28652172275160093     
  0.56521739130434778       0.28648387561812211     
  0.56571714142928531       0.28644573229438258     
  0.56621689155422283       0.28640729266204368     
  0.56671664167916036       0.28636855660178373     
  0.56721639180409789       0.28632952399329609     
  0.56771614192903541       0.28629019471528722     
  0.56821589205397305       0.28625056864547477     
  0.56871564217891057       0.28621064566058557     
  0.56921539230384810       0.28617042563635386     
  0.56971514242878563       0.28612990844751901     
  0.57021489255372315       0.28608909396782384     
  0.57071464267866068       0.28604798207001236     
  0.57121439280359820       0.28600657262582774     
  0.57171414292853573       0.28596486550601052     
  0.57221389305347325       0.28592286058029631     
  0.57271364317841078       0.28588055771741355     
  0.57321339330334831       0.28583795678508195     
  0.57371314342828583       0.28579505765000962     
  0.57421289355322336       0.28575186017789161     
  0.57471264367816088       0.28570836423340729     
  0.57521239380309841       0.28566456968021847     
  0.57571214392803594       0.28562047638096688     
  0.57621189405297346       0.28557608419727237     
  0.57671164417791099       0.28553139298973024     
  0.57721139430284851       0.28548640261790920     
  0.57771114442778604       0.28544111294034918     
  0.57821089455272356       0.28539552381455885     
  0.57871064467766120       0.28534963509701344     
  0.57921039480259873       0.28530344664315233     
  0.57971014492753625       0.28525695830737663     
  0.58020989505247378       0.28521016994304710     
  0.58070964517741130       0.28516308140248137     
  0.58120939530234883       0.28511569253695190     
  0.58170914542728636       0.28506800319668324     
  0.58220889555222388       0.28502001323084969     
  0.58270864567716141       0.28497172248757296     
  0.58320839580209893       0.28492313081391951     
  0.58370814592703646       0.28487423805589812     
  0.58420789605197398       0.28482504405845738     
  0.58470764617691151       0.28477554866548299     
  0.58520739630184904       0.28472575171979542     
  0.58570714642678656       0.28467565306314724     
  0.58620689655172409       0.28462525253622029     
  0.58670664667666161       0.28457454997862336     
  0.58720639680159914       0.28452354522888940     
  0.58770614692653667       0.28447223812447281     
  0.58820589705147419       0.28442062850174687     
  0.58870564717641183       0.28436871619600085     
  0.58920539730134935       0.28431650104143735     
  0.58970514742628688       0.28426398287116977     
  0.59020489755122441       0.28421116151721904     
  0.59070464767616193       0.28415803681051127     
  0.59120439780109946       0.28410460858087466     
  0.59170414792603698       0.28405087665703688     
  0.59220389805097451       0.28399684086662191     
  0.59270364817591203       0.28394250103614749     
  0.59320339830084956       0.28388785699102187     
  0.59370314842578709       0.28383290855554116     
  0.59420289855072461       0.28377765555288620     
  0.59470264867566214       0.28372209780511970     
  0.59520239880059966       0.28366623513318306     
  0.59570214892553719       0.28361006735689359     
  0.59620189905047472       0.28355359429494137     
  0.59670164917541224       0.28349681576488600     
  0.59720139930034977       0.28343973158315378     
  0.59770114942528729       0.28338234156503445     
  0.59820089955022482       0.28332464552467801     
  0.59870064967516234       0.28326664327509177     
  0.59920039980009998       0.28320833462813688     
  0.59970014992503751       0.28314971939452538     
  0.60019990004997503       0.28309079738381676     
  0.60069965017491256       0.28303156840441490     
  0.60119940029985008       0.28297203226356449     
  0.60169915042478761       0.28291218876734814     
  0.60219890054972514       0.28285203772068268     
  0.60269865067466266       0.28279157892731605     
  0.60319840079960019       0.28273081218982371     
  0.60369815092453771       0.28266973730960543     
  0.60419790104947524       0.28260835408688179     
  0.60469765117441276       0.28254666232069064     
  0.60519740129935029       0.28248466180888387     
  0.60569715142428782       0.28242235234812346     
  0.60619690154922534       0.28235973373387846     
  0.60669665167416287       0.28229680576042110     
  0.60719640179910039       0.28223356822082335     
  0.60769615192403792       0.28217002090695320     
  0.60819590204897545       0.28210616360947111     
  0.60869565217391297       0.28204199611782638     
  0.60919540229885061       0.28197751822025341     
  0.60969515242378813       0.28191272970376791     
  0.61019490254872566       0.28184763035416338     
  0.61069465267366319       0.28178221995600711     
  0.61119440279860071       0.28171649829263645     
  0.61169415292353824       0.28165046514615522     
  0.61219390304847576       0.28158412029742930     
  0.61269365317341329       0.28151746352608342     
  0.61319340329835081       0.28145049461049687     
  0.61369315342328834       0.28138321332779959     
  0.61419290354822587       0.28131561945386835     
  0.61469265367316339       0.28124771276332255     
  0.61519240379810092       0.28117949302952050     
  0.61569215392303844       0.28111096002455493     
  0.61619190404797597       0.28104211351924957     
  0.61669165417291349       0.28097295328315430     
  0.61719140429785102       0.28090347908454161     
  0.61769115442278855       0.28083369069040209     
  0.61819090454772607       0.28076358786644035     
  0.61869065467266360       0.28069317037707092     
  0.61919040479760112       0.28062243798541375     
  0.61969015492253876       0.28055139045329008     
  0.62018990504747629       0.28048002754121826     
  0.62068965517241381       0.28040834900840889     
  0.62118940529735134       0.28033635461276124     
  0.62168915542228886       0.28026404411085809     
  0.62218890554722639       0.28019141725796176     
  0.62268865567216392       0.28011847380800947     
  0.62318840579710144       0.28004521351360889     
  0.62368815592203897       0.27997163612603354     
  0.62418790604697649       0.27989774139521822     
  0.62468765617191402       0.27982352906975472     
  0.62518740629685154       0.27974899889688665     
  0.62568715642178907       0.27967415062250528     
  0.62618690654672660       0.27959898399114447     
  0.62668665667166412       0.27952349874597626     
  0.62718640679660165       0.27944769462880586     
  0.62768615692153917       0.27937157138006713     
  0.62818590704647670       0.27929512873881740     
  0.62868565717141422       0.27921836644273285     
  0.62918540729635175       0.27914128422810364     
  0.62968515742128939       0.27906388182982883     
  0.63018490754622691       0.27898615898141149     
  0.63068465767116444       0.27890811541495386     
  0.63118440779610197       0.27882975086115191     
  0.63168415792103949       0.27875106504929076     
  0.63218390804597702       0.27867205770723913     
  0.63268365817091454       0.27859272856144462     
  0.63318340829585207       0.27851307733692815     
  0.63368315842078959       0.27843310375727903     
  0.63418290854572712       0.27835280754464964     
  0.63468265867066465       0.27827218841974999     
  0.63518240879560217       0.27819124610184254     
  0.63568215892053970       0.27810998030873696     
  0.63618190904547722       0.27802839075678448     
  0.63668165917041475       0.27794647716087251     
  0.63718140929535227       0.27786423923441944     
  0.63768115942028980       0.27778167668936865     
  0.63818090954522733       0.27769878923618346     
  0.63868065967016485       0.27761557658384123     
  0.63918040979510238       0.27753203843982766     
  0.63968015992003990       0.27744817451013148     
  0.64017991004497754       0.27736398449923849     
  0.64067966016991507       0.27727946811012583     
  0.64117941029485259       0.27719462504425618     
  0.64167916041979012       0.27710945500157214     
  0.64217891054472764       0.27702395768048999     
  0.64267866066966517       0.27693813277789414     
  0.64317841079460270       0.27685197998913091     
  0.64367816091954022       0.27676549900800285     
  0.64417791104447775       0.27667868952676228     
  0.64467766116941527       0.27659155123610568     
  0.64517741129435280       0.27650408382516711     
  0.64567716141929032       0.27641628698151244     
  0.64617691154422785       0.27632816039113295     
  0.64667666166916538       0.27623970373843904     
  0.64717641179410290       0.27615091670625413     
  0.64767616191904043       0.27606179897580801     
  0.64817591204397795       0.27597235022673089     
  0.64867566216891548       0.27588257013704659     
  0.64917541229385300       0.27579245838316624     
  0.64967516241879053       0.27570201463988175     
  0.65017491254372817       0.27561123858035919     
  0.65067466266866569       0.27552012987613228     
  0.65117441279360322       0.27542868819709576     
  0.65167416291854074       0.27533691321149845     
  0.65217391304347827       0.27524480458593664     
  0.65267366316841580       0.27515236198534759     
  0.65317341329335332       0.27505958507300204     
  0.65367316341829085       0.27496647351049802     
  0.65417291354322837       0.27487302695775334     
  0.65467266366816590       0.27477924507299889     
  0.65517241379310343       0.27468512751277169     
  0.65567216391804095       0.27459067393190750     
  0.65617191404297848       0.27449588398353381     
  0.65667166416791600       0.27440075731906283     
  0.65717141429285353       0.27430529358818395     
  0.65767116441779105       0.27420949243885673     
  0.65817091454272858       0.27411335351730326     
  0.65867066466766611       0.27401687646800105     
  0.65917041479260363       0.27392006093367544     
  0.65967016491754116       0.27382290655529207     
  0.66016991504247879       0.27372541297204944     
  0.66066966516741632       0.27362757982137115     
  0.66116941529235385       0.27352940673889831     
  0.66166916541729137       0.27343089335848203     
  0.66216891554222890       0.27333203931217520     
  0.66266866566716642       0.27323284423022509     
  0.66316841579210395       0.27313330774106526     
  0.66366816591704147       0.27303342947130754     
  0.66416791604197900       0.27293320904573437     
  0.66466766616691653       0.27283264608729035     
  0.66516741629185405       0.27273174021707436     
  0.66566716641679158       0.27263049105433146     
  0.66616691654172910       0.27252889821644433     
  0.66666666666666663       0.27242696131892546     
  0.66716641679160416       0.27232467997540838     
  0.66766616691654168       0.27222205379763936     
  0.66816591704147921       0.27211908239546928     
  0.66866566716641673       0.27201576537684458     
  0.66916541729135426       0.27191210234779906     
  0.66966516741629178       0.27180809291244512     
  0.67016491754122931       0.27170373667296488     
  0.67066466766616695       0.27159903322960183     
  0.67116441779110447       0.27149398218065141     
  0.67166416791604200       0.27138858312245268     
  0.67216391804097952       0.27128283564937911     
  0.67266366816591705       0.27117673935382924     
  0.67316341829085458       0.27107029382621828     
  0.67366316841579210       0.27096349865496833     
  0.67416291854072963       0.27085635342649939     
  0.67466266866566715       0.27074885772522017     
  0.67516241879060468       0.27064101113351857     
  0.67566216891554221       0.27053281323175227     
  0.67616191904047973       0.27042426359823929     
  0.67666166916541726       0.27031536180924848     
  0.67716141929035478       0.27020610743898971     
  0.67766116941529231       0.27009650005960428     
  0.67816091954022983       0.26998653924115518     
  0.67866066966516736       0.26987622455161708     
  0.67916041979010489       0.26976555555686665     
  0.67966016991504241       0.26965453182067239     
  0.68015992003997994       0.26954315290468456     
  0.68065967016491757       0.26943141836842510     
  0.68115942028985510       0.26931932776927747     
  0.68165917041479263       0.26920688066247633     
  0.68215892053973015       0.26909407660109697     
  0.68265867066466768       0.26898091513604522     
  0.68315842078960520       0.26886739581604663     
  0.68365817091454273       0.26875351818763610     
  0.68415792103948025       0.26863928179514712     
  0.68465767116441778       0.26852468618070091     
  0.68515742128935531       0.26840973088419573     
  0.68565717141429283       0.26829441544329596     
  0.68615692153923036       0.26817873939342102     
  0.68665667166416788       0.26806270226773438     
  0.68715642178910541       0.26794630359713234     
  0.68765617191404294       0.26782954291023281     
  0.68815592203898046       0.26771241973336413     
  0.68865567216391799       0.26759493359055331     
  0.68915542228885551       0.26747708400351494     
  0.68965517241379304       0.26735887049163931     
  0.69015492253873056       0.26724029257198090     
  0.69065467266366809       0.26712134975924673     
  0.69115442278860573       0.26700204156578405     
  0.69165417291354325       0.26688236750156913     
  0.69215392303848078       0.26676232707419451     
  0.69265367316341830       0.26664191978885748     
  0.69315342328835583       0.26652114514834752     
  0.69365317341329336       0.26640000265303404     
  0.69415292353823088       0.26627849180085433     
  0.69465267366316841       0.26615661208730051     
  0.69515242378810593       0.26603436300540745     
  0.69565217391304346       0.26591174404573992     
  0.69615192403798098       0.26578875469637969     
  0.69665167416291851       0.26566539444291304     
  0.69715142428785604       0.26554166276841729     
  0.69765117441279356       0.26541755915344817     
  0.69815092453773109       0.26529308307602650     
  0.69865067466266861       0.26516823401162493     
  0.69915042478760614       0.26504301143315462     
  0.69965017491254367       0.26491741481095149     
  0.70014992503748119       0.26479144361276336     
  0.70064967516241872       0.26466509730373550     
  0.70114942528735635       0.26453837534639713     
  0.70164917541229388       0.26441127720064794     
  0.70214892553723141       0.26428380232374343     
  0.70264867566216893       0.26415595017028132     
  0.70314842578710646       0.26402772019218712     
  0.70364817591204398       0.26389911183869974     
  0.70414792603698151       0.26377012455635745     
  0.70464767616191903       0.26364075778898288     
  0.70514742628685656       0.26351101097766849     
  0.70564717641179409       0.26338088356076222     
  0.70614692653673161       0.26325037497385201     
  0.70664667666166914       0.26311948464975110     
  0.70714642678660666       0.26298821201848299     
  0.70764617691154419       0.26285655650726608     
  0.70814592703648171       0.26272451754049825     
  0.70864567716141924       0.26259209453974169     
  0.70914542728635677       0.26245928692370696     
  0.70964517741129429       0.26232609410823748     
  0.71014492753623182       0.26219251550629358     
  0.71064467766116934       0.26205855052793681     
  0.71114442778610687       0.26192419858031341     
  0.71164417791104451       0.26178945906763834     
  0.71214392803598203       0.26165433139117911     
  0.71264367816091956       0.26151881494923895     
  0.71314342828585708       0.26138290913714052     
  0.71364317841079461       0.26124661334720889     
  0.71414292853573214       0.26110992696875485     
  0.71464267866066966       0.26097284938805787     
  0.71514242878560719       0.26083537998834905     
  0.71564217891054471       0.26069751814979364     
  0.71614192903548224       0.26055926324947370     
  0.71664167916041976       0.26042061466137073     
  0.71714142928535729       0.26028157175634770     
  0.71764117941029482       0.26014213390213137     
  0.71814092953523234       0.26000230046329420     
  0.71864067966016987       0.25986207080123652     
  0.71914042978510739       0.25972144427416777     
  0.71964017991004492       0.25958042023708844     
  0.72013993003498245       0.25943899804177140     
  0.72063968015991997       0.25929717703674315     
  0.72113943028485750       0.25915495656726506     
  0.72163918040979513       0.25901233597531403     
  0.72213893053473266       0.25886931459956380     
  0.72263868065967019       0.25872589177536509     
  0.72313843078460771       0.25858206683472651     
  0.72363818090954524       0.25843783910629464     
  0.72413793103448276       0.25829320791533433     
  0.72463768115942029       0.25814817258370870     
  0.72513743128435781       0.25800273242985905     
  0.72563718140929534       0.25785688676878432     
  0.72613693153423287       0.25771063491202079     
  0.72663668165917039       0.25756397616762161     
  0.72713643178410792       0.25741690984013554     
  0.72763618190904544       0.25726943523058621     
  0.72813593203398297       0.25712155163645106     
  0.72863568215892049       0.25697325835163976     
  0.72913543228385802       0.25682455466647269     
  0.72963518240879555       0.25667543986765951     
  0.73013493253373307       0.25652591323827700     
  0.73063468265867060       0.25637597405774698     
  0.73113443278360812       0.25622562160181428     
  0.73163418290854565       0.25607485514252415     
  0.73213393303348329       0.25592367394819954     
  0.73263368315842081       0.25577207728341855     
  0.73313343328335834       0.25562006440899110     
  0.73363318340829586       0.25546763458193583     
  0.73413293353323339       0.25531478705545679     
  0.73463268365817092       0.25516152107891987     
  0.73513243378310844       0.25500783589782872     
  0.73563218390804597       0.25485373075380086     
  0.73613193403298349       0.25469920488454362     
  0.73663168415792102       0.25454425752382953     
  0.73713143428285854       0.25438888790147191     
  0.73763118440779607       0.25423309524329962     
  0.73813093453273360       0.25407687877113239     
  0.73863068465767112       0.25392023770275535     
  0.73913043478260865       0.25376317125189363     
  0.73963018490754617       0.25360567862818656     
  0.74012993503248370       0.25344775903716182     
  0.74062968515742122       0.25328941168020908     
  0.74112943528235875       0.25313063575455397     
  0.74162918540729628       0.25297143045323117     
  0.74212893553223391       0.25281179496505751     
  0.74262868565717144       0.25265172847460515     
  0.74312843578210896       0.25249123016217417     
  0.74362818590704649       0.25233029920376471     
  0.74412793603198402       0.25216893477104962     
  0.74462768615692154       0.25200713603134606     
  0.74512743628185907       0.25184490214758742     
  0.74562718640679659       0.25168223227829462     
  0.74612693653173412       0.25151912557754735     
  0.74662668665667165       0.25135558119495505     
  0.74712643678160917       0.25119159827562765     
  0.74762618690654670       0.25102717596014579     
  0.74812593703148422       0.25086231338453113     
  0.74862568715642175       0.25069700968021630     
  0.74912543728135927       0.25053126397401432     
  0.74962518740629680       0.25036507538808817     
  0.75012493753123433       0.25019844303991967     
  0.75062468765617185       0.25003136604227844     
  0.75112443778110938       0.24986384350319024     
  0.75162418790604690       0.24969587452590541     
  0.75212393803098443       0.24952745820886665     
  0.75262368815592207       0.24935859364567667     
  0.75312343828085959       0.24918927992506573     
  0.75362318840579712       0.24901951613085843     
  0.75412293853073464       0.24884930134194064     
  0.75462268865567217       0.24867863463222595     
  0.75512243878060969       0.24850751507062183     
  0.75562218890554722       0.24833594172099527     
  0.75612193903048475       0.24816391364213858     
  0.75662168915542227       0.24799142988773445     
  0.75712143928035980       0.24781848950632082     
  0.75762118940529732       0.24764509154125547     
  0.75812093953023485       0.24747123503068028     
  0.75862068965517238       0.24729691900748507     
  0.75912043978010990       0.24712214249927117     
  0.75962018990504743       0.24694690452831472     
  0.76011994002998495       0.24677120411152942     
  0.76061969015492248       0.24659504026042919     
  0.76111944027986000       0.24641841198109016     
  0.76161919040479753       0.24624131827411283     
  0.76211894052973506       0.24606375813458303     
  0.76261869065467269       0.24588573055203355     
  0.76311844077961022       0.24570723451040469     
  0.76361819090454774       0.24552826898800423     
  0.76411794102948527       0.24534883295746807     
  0.76461769115442280       0.24516892538571930     
  0.76511744127936032       0.24498854523392774     
  0.76561719140429785       0.24480769145746867     
  0.76611694152923537       0.24462636300588106     
  0.76661669165417290       0.24444455882282604     
  0.76711644177911043       0.24426227784604415     
  0.76761619190404795       0.24407951900731267     
  0.76811594202898548       0.24389628123240251     
  0.76861569215392300       0.24371256344103454     
  0.76911544227886053       0.24352836454683555     
  0.76961519240379805       0.24334368345729376     
  0.77011494252873558       0.24315851907371411     
  0.77061469265367311       0.24297287029117270     
  0.77111444277861063       0.24278673599847111     
  0.77161419290354816       0.24260011507809021     
  0.77211394302848568       0.24241300640614347     
  0.77261369315342321       0.24222540885232979     
  0.77311344327836085       0.24203732127988589     
  0.77361319340329837       0.24184874254553848     
  0.77411294352823590       0.24165967149945525     
  0.77461269365317342       0.24147010698519628     
  0.77511244377811095       0.24128004783966425     
  0.77561219390304847       0.24108949289305465     
  0.77611194402798600       0.24089844096880508     
  0.77661169415292353       0.24070689088354430     
  0.77711144427786105       0.24051484144704083     
  0.77761119440279858       0.24032229146215064     
  0.77811094452773610       0.24012923972476499     
  0.77861069465267363       0.23993568502375676     
  0.77911044477761116       0.23974162614092745     
  0.77961019490254868       0.23954706185095251     
  0.78010994502748621       0.23935199092132692     
  0.78060969515242373       0.23915641211230962     
  0.78110944527736126       0.23896032417686794     
  0.78160919540229878       0.23876372586062106     
  0.78210894552723631       0.23856661590178291     
  0.78260869565217384       0.23836899303110473     
  0.78310844577711147       0.23817085597181684     
  0.78360819590204900       0.23797220343956987     
  0.78410794602698652       0.23777303414237533     
  0.78460769615192405       0.23757334678054556     
  0.78510744627686158       0.23737314004663329     
  0.78560719640179910       0.23717241262537014     
  0.78610694652673663       0.23697116319360489     
  0.78660669665167415       0.23676939042024084     
  0.78710644677661168       0.23656709296617268     
  0.78760619690154920       0.23636426948422254     
  0.78810594702648673       0.23616091861907548     
  0.78860569715142426       0.23595703900721426     
  0.78910544727636178       0.23575262927685350     
  0.78960519740129931       0.23554768804787288     
  0.79010494752623683       0.23534221393175001     
  0.79060469765117436       0.23513620553149231     
  0.79110444777611189       0.23492966144156810     
  0.79160419790104941       0.23472258024783738     
  0.79210394802598694       0.23451496052748139     
  0.79260369815092446       0.23430680084893155     
  0.79310344827586199       0.23409809977179788     
  0.79360319840079963       0.23388885584679620     
  0.79410294852573715       0.23367906761567503     
  0.79460269865067468       0.23346873361114134     
  0.79510244877561220       0.23325785235678556     
  0.79560219890054973       0.23304642236700587     
  0.79610194902548725       0.23283444214693161     
  0.79660169915042478       0.23262191019234588     
  0.79710144927536231       0.23240882498960719     
  0.79760119940029983       0.23219518501557032     
  0.79810094952523736       0.23198098873750631     
  0.79860069965017488       0.23176623461302154     
  0.79910044977511241       0.23155092108997602     
  0.79960019990004993       0.23133504660640050     
  0.80009995002498746       0.23111860959041294     
  0.80059970014992499       0.23090160846013391     
  0.80109945027486251       0.23068404162360098     
  0.80159920039980004       0.23046590747868240     
  0.80209895052473756       0.23024720441298951     
  0.80259870064967509       0.23002793080378817     
  0.80309845077461262       0.22980808501790967     
  0.80359820089955025       0.22958766541165979     
  0.80409795102448778       0.22936667033072772     
  0.80459770114942530       0.22914509811009326     
  0.80509745127436283       0.22892294707393324     
  0.80559720139930036       0.22870021553552683     
  0.80609695152423788       0.22847690179715993     
  0.80659670164917541       0.22825300415002805     
  0.80709645177411293       0.22802852087413852     
  0.80759620189905046       0.22780345023821119     
  0.80809595202398798       0.22757779049957824     
  0.80859570214892551       0.22735153990408274     
  0.80909545227386304       0.22712469668597593     
  0.80959520239880056       0.22689725906781341     
  0.81009495252373809       0.22666922526035010     
  0.81059470264867561       0.22644059346243392     
  0.81109445277361314       0.22621136186089821     
  0.81159420289855067       0.22598152863045301     
  0.81209395302348819       0.22575109193357465     
  0.81259370314842572       0.22552004992039479     
  0.81309345327336324       0.22528840072858713     
  0.81359320339830077       0.22505614248325373     
  0.81409295352323841       0.22482327329680918     
  0.81459270364817593       0.22458979126886411     
  0.81509245377311346       0.22435569448610654     
  0.81559220389805098       0.22412098102218245     
  0.81609195402298851       0.22388564893757429     
  0.81659170414792603       0.22364969627947878     
  0.81709145427286356       0.22341312108168243     
  0.81759120439780109       0.22317592136443593     
  0.81809095452273861       0.22293809513432722     
  0.81859070464767614       0.22269964038415238     
  0.81909045477261366       0.22246055509278562     
  0.81959020489755119       0.22222083722504704     
  0.82008995502248871       0.22198048473156920     
  0.82058970514742624       0.22173949554866187     
  0.82108945527236377       0.22149786759817505     
  0.82158920539730129       0.22125559878736034     
  0.82208895552223882       0.22101268700873053     
  0.82258870564717634       0.22076913013991747     
  0.82308845577211387       0.22052492604352822     
  0.82358820589705140       0.22028007256699914     
  0.82408795602198903       0.22003456754244827     
  0.82458770614692656       0.21978840878652614     
  0.82508745627186408       0.21954159410026391     
  0.82558720639680161       0.21929412126892042     
  0.82608695652173914       0.21904598806182676     
  0.82658670664667666       0.21879719223222899     
  0.82708645677161419       0.21854773151712881     
  0.82758620689655171       0.21829760363712217     
  0.82808595702148924       0.21804680629623588     
  0.82858570714642676       0.21779533718176192     
  0.82908545727136429       0.21754319396408969     
  0.82958520739630182       0.21729037429653611     
  0.83008495752123934       0.21703687581517345     
  0.83058470764617687       0.21678269613865472     
  0.83108445777111439       0.21652783286803712     
  0.83158420789605192       0.21627228358660286     
  0.83208395802098944       0.21601604585967762     
  0.83258370814592697       0.21575911723444682     
  0.83308345827086450       0.21550149523976908     
  0.83358320839580202       0.21524317738598761     
  0.83408295852073955       0.21498416116473842     
  0.83458270864567718       0.21472444404875698     
  0.83508245877061471       0.21446402349168112     
  0.83558220889555224       0.21420289692785197     
  0.83608195902048976       0.21394106177211197     
  0.83658170914542729       0.21367851541960017     
  0.83708145927036481       0.21341525524554480     
  0.83758120939530234       0.21315127860505267     
  0.83808095952023987       0.21288658283289622     
  0.83858070964517739       0.21262116524329699     
  0.83908045977011492       0.21235502312970669     
  0.83958020989505244       0.21208815376458476     
  0.84007996001998997       0.21182055439917319     
  0.84057971014492749       0.21155222226326773     
  0.84107946026986502       0.21128315456498661     
  0.84157921039480255       0.21101334849053519     
  0.84207896051974007       0.21074280120396785     
  0.84257871064467760       0.21047150984694626     
  0.84307846076961512       0.21019947153849447     
  0.84357821089455265       0.20992668337474990     
  0.84407796101949017       0.20965314242871175     
  0.84457771114442781       0.20937884574998475     
  0.84507746126936534       0.20910379036452006     
  0.84557721139430286       0.20882797327435193     
  0.84607696151924039       0.20855139145733068     
  0.84657671164417791       0.20827404186685183     
  0.84707646176911544       0.20799592143158127     
  0.84757621189405297       0.20771702705517661     
  0.84807596201899049       0.20743735561600382     
  0.84857571214392802       0.20715690396685055     
  0.84907546226886554       0.20687566893463444     
  0.84957521239380307       0.20659364732010768     
  0.85007496251874060       0.20631083589755686     
  0.85057471264367812       0.20602723141449836     
  0.85107446276861565       0.20574283059136939     
  0.85157421289355317       0.20545763012121415     
  0.85207396301849070       0.20517162666936520     
  0.85257371314342822       0.20488481687312052     
  0.85307346326836575       0.20459719734141504     
  0.85357321339330328       0.20430876465448752     
  0.85407296351824080       0.20401951536354221     
  0.85457271364317833       0.20372944599040546     
  0.85507246376811596       0.20343855302717684     
  0.85557221389305349       0.20314683293587524     
  0.85607196401799102       0.20285428214807896     
  0.85657171414292854       0.20256089706456049     
  0.85707146426786607       0.20226667405491572     
  0.85757121439280359       0.20197160945718740     
  0.85807096451774112       0.20167569957748199     
  0.85857071464267865       0.20137894068958140     
  0.85907046476761617       0.20108132903454801     
  0.85957021489255370       0.20078286082032346     
  0.86006996501749122       0.20048353222132151     
  0.86056971514242875       0.20018333937801358     
  0.86106946526736627       0.19988227839650846     
  0.86156921539230380       0.19958034534812460     
  0.86206896551724133       0.19927753626895606     
  0.86256871564217885       0.19897384715943084     
  0.86306846576711638       0.19866927398386244     
  0.86356821589205390       0.19836381266999414     
  0.86406796601699143       0.19805745910853509     
  0.86456771614192895       0.19775020915269001     
  0.86506746626686659       0.19744205861767961     
  0.86556721639180412       0.19713300328025460     
  0.86606696651674164       0.19682303887820030     
  0.86656671664167917       0.19651216110983377     
  0.86706646676661669       0.19620036563349214     
  0.86756621689155422       0.19588764806701262     
  0.86806596701649175       0.19557400398720326     
  0.86856571714142927       0.19525942892930534     
  0.86906546726636680       0.19494391838644598     
  0.86956521739130432       0.19462746780908197     
  0.87006496751624185       0.19431007260443339     
  0.87056471764117938       0.19399172813590831     
  0.87106446776611690       0.19367242972251672     
  0.87156421789105443       0.19335217263827481     
  0.87206396801599195       0.19303095211159868     
  0.87256371814092948       0.19270876332468750     
  0.87306346826586700       0.19238560141289571     
  0.87356321839080453       0.19206146146409422     
  0.87406296851574206       0.19173633851802058     
  0.87456271864067958       0.19141022756561688     
  0.87506246876561711       0.19108312354835663     
  0.87556221889055474       0.19075502135755906     
  0.87606196901549227       0.19042591583369151     
  0.87656171914042980       0.19009580176565852     
  0.87706146926536732       0.18976467389007881     
  0.87756121939030485       0.18943252689054857     
  0.87806096951524237       0.18909935539689157     
  0.87856071964017990       0.18876515398439517     
  0.87906046976511742       0.18842991717303270     
  0.87956021989005495       0.18809363942667109     
  0.88005997001499248       0.18775631515226374     
  0.88055972013993000       0.18741793869902859     
  0.88105947026486753       0.18707850435761059     
  0.88155922038980505       0.18673800635922846     
  0.88205897051474258       0.18639643887480523     
  0.88255872063968011       0.18605379601408242     
  0.88305847076461763       0.18571007182471724     
  0.88355822088955516       0.18536526029136224     
  0.88405797101449268       0.18501935533472808     
  0.88455772113943021       0.18467235081062702     
  0.88505747126436773       0.18432424050899887     
  0.88555722138930537       0.18397501815291720     
  0.88605697151424290       0.18362467739757704     
  0.88655672163918042       0.18327321182926137     
  0.88705647176411795       0.18292061496428827     
  0.88755622188905547       0.18256688024793688     
  0.88805597201399300       0.18221200105335184     
  0.88855572213893053       0.18185597068042580     
  0.88905547226386805       0.18149878235465963     
  0.88955522238880558       0.18114042922599963     
  0.89005497251374310       0.18078090436765071     
  0.89055472263868063       0.18042020077486612     
  0.89105447276361816       0.18005831136371173     
  0.89155422288855568       0.17969522896980533     
  0.89205397301349321       0.17933094634702954     
  0.89255372313843073       0.17896545616621842     
  0.89305347326336826       0.17859875101381628     
  0.89355322338830578       0.17823082339050866     
  0.89405297351324331       0.17786166570982420     
  0.89455272363818084       0.17749127029670742     
  0.89505247376311836       0.17711962938606066     
  0.89555222388805600       0.17674673512125513     
  0.89605197401299352       0.17637257955261026     
  0.89655172413793105       0.17599715463583937     
  0.89705147426286858       0.17562045223046296     
  0.89755122438780610       0.17524246409818633     
  0.89805097451274363       0.17486318190124234     
  0.89855072463768115       0.17448259720069745     
  0.89905047476261868       0.17410070145472056     
  0.89955022488755620       0.17371748601681317     
  0.90004997501249373       0.17333294213400016     
  0.90054972513743126       0.17294706094498005     
  0.90104947526236878       0.17255983347823353     
  0.90154922538730631       0.17217125065008895     
  0.90204897551224383       0.17178130326274410     
  0.90254872563718136       0.17138998200224251     
  0.90304847576211889       0.17099727743640297     
  0.90354822588705641       0.17060318001270192     
  0.90404797601199394       0.17020768005610562     
  0.90454772613693146       0.16981076776685244     
  0.90504747626186899       0.16941243321818267     
  0.90554722638680651       0.16901266635401482     
  0.90604697651174415       0.16861145698656685     
  0.90654672663668168       0.16820879479392059     
  0.90704647676161920       0.16780466931752744     
  0.90754622688655673       0.16739906995965426     
  0.90804597701149425       0.16699198598076712     
  0.90854572713643178       0.16658340649685149     
  0.90904547726136931       0.16617332047666630     
  0.90954522738630683       0.16576171673893056     
  0.91004497751124436       0.16534858394944027     
  0.91054472763618188       0.16493391061811327     
  0.91104447776111941       0.16451768509596010     
  0.91154422788605693       0.16409989557197846     
  0.91204397801099446       0.16368053006996897     
  0.91254372813593199       0.16325957644526959     
  0.91304347826086951       0.16283702238140646     
  0.91354322838580704       0.16241285538665823     
  0.91404297851074456       0.16198706279053113     
  0.91454272863568209       0.16155963174014237     
  0.91504247876061962       0.16113054919650835     
  0.91554222888555714       0.16069980193073483     
  0.91604197901049478       0.16026737652010603     
  0.91654172913543230       0.15983325934406928     
  0.91704147926036983       0.15939743658011141     
  0.91754122938530736       0.15895989419952375     
  0.91804097951024488       0.15852061796305228     
  0.91854072963518241       0.15807959341642799     
  0.91904047976011993       0.15763680588577475     
  0.91954022988505746       0.15719224047288952     
  0.92003998000999498       0.15674588205039083     
  0.92053973013493251       0.15629771525673172     
  0.92103948025987004       0.15584772449107101     
  0.92153923038480756       0.15539589390799938     
  0.92203898050974509       0.15494220741211431     
  0.92253873063468261       0.15448664865243900     
  0.92303848075962014       0.15402920101667950     
  0.92353823088455766       0.15356984762531417     
  0.92403798100949519       0.15310857132551006     
  0.92453773113443272       0.15264535468485904     
  0.92503748125937024       0.15218017998492797     
  0.92553723138430777       0.15171302921461546     
  0.92603698150924529       0.15124388406330846     
  0.92653673163418293       0.15077272591383106     
  0.92703648175912046       0.15029953583517816     
  0.92753623188405798       0.14982429457502489     
  0.92803598200899551       0.14934698255200435     
  0.92853573213393303       0.14886757984774449     
  0.92903548225887056       0.14838606619865463     
  0.92953523238380809       0.14790242098745199     
  0.93003498250874561       0.14741662323441840     
  0.93053473263368314       0.14692865158837637     
  0.93103448275862066       0.14643848431737319     
  0.93153423288355819       0.14594609929906197     
  0.93203398300849571       0.14545147401076683     
  0.93253373313343324       0.14495458551922022     
  0.93303348325837077       0.14445541046995825     
  0.93353323338330829       0.14395392507636032     
  0.93403298350824582       0.14345010510831849     
  0.93453273363318334       0.14294392588052113     
  0.93503248375812087       0.14243536224033432     
  0.93553223388305840       0.14192438855526421     
  0.93603198400799592       0.14141097869998287     
  0.93653173413293356       0.14089510604289779     
  0.93703148425787108       0.14037674343224690     
  0.93753123438280861       0.13985586318169638     
  0.93803098450774614       0.13933243705542120     
  0.93853073463268366       0.13880643625264455     
  0.93903048475762119       0.13827783139161198     
  0.93953023488255871       0.13774659249297497     
  0.94002998500749624       0.13721268896255684     
  0.94052973513243376       0.13667608957347321     
  0.94102948525737129       0.13613676244757625     
  0.94152923538230882       0.13559467503619227     
  0.94202898550724634       0.13504979410011844     
  0.94252873563218387       0.13450208568884428     
  0.94302848575712139       0.13395151511896045     
  0.94352823588205892       0.13339804695171512     
  0.94402798600699644       0.13284164496967782     
  0.94452773613193397       0.13228227215246530     
  0.94502748625687150       0.13171989065148398     
  0.94552723638180902       0.13115446176363937     
  0.94602698650674655       0.13058594590396017     
  0.94652673663168407       0.13001430257708235     
  0.94702648675662171       0.12943949034753352     
  0.94752623688155924       0.12886146680875704     
  0.94802598700649676       0.12828018855080703     
  0.94852573713143429       0.12769561112664699     
  0.94902548725637181       0.12710768901697533     
  0.94952523738130934       0.12651637559349949     
  0.95002498750624687       0.12592162297569684     
  0.95052473763118439       0.12532242695477563     
  0.95102448775612192       0.12471460822037568     
  0.95152423788105944       0.12409357503096834     
  0.95202398800599697       0.12345504758467758     
  0.95252373813093449       0.12279505132466974     
  0.95302348825587202       0.12210991024454426     
  0.95352323838080955       0.12139624019372572     
  0.95402298850574707       0.12065094218285072     
  0.95452273863068460       0.11987119568916202     
  0.95502248875562212       0.11905445196189715     
  0.95552223888055965       0.11819842732767946     
  0.95602198900549717       0.11730109649590832     
  0.95652173913043470       0.11636068586414973     
  0.95702148925537234       0.11537566682352714     
  0.95752123938030986       0.11434474906411178     
  0.95802098950524739       0.11326687388031270     
  0.95852073963018491       0.11214120747626793     
  0.95902048975512244       0.11096713427123439     
  0.95952023988005997       0.10974425020497916     
  0.96001999000499749       0.10847235604316864     
  0.96051974012993502       0.10715145068276098     
  0.96101949025487254       0.10578172445739473     
  0.96151924037981007       0.10436355244278046     
  0.96201899050474760       0.10289748776209082     
  0.96251874062968512       0.10138425489135111     
  0.96301849075462265        9.9824742964829835E-002
  0.96351824087956017        9.8219999080429193E-002
  0.96401799100449770        9.6571221605075572E-002
  0.96451774112943522        9.4879753480109727E-002
  0.96501749125437275        9.3147075526678100E-002
  0.96551724137931028        9.1374799751122365E-002
  0.96601699150424780        8.9564662650370538E-002
  0.96651674162918533        8.7718518517327204E-002
  0.96701649175412285        8.5838332746264151E-002
  0.96751624187906049        8.3926175138210407E-002
  0.96801599200399802        8.1984213206344358E-002
  0.96851574212893554        8.0014705481381967E-002
  0.96901549225387307        7.8019994816968474E-002
  0.96951524237881059        7.6002501695068989E-002
  0.97001499250374812        7.3964717531358623E-002
  0.97051474262868564        7.1909197980613224E-002
  0.97101449275362317        6.9838556242099697E-002
  0.97151424287856070        6.7755456364966715E-002
  0.97201399300349822        6.5662606553634970E-002
  0.97251374312843575        6.3562752473187767E-002
  0.97301349325337327        6.1458670554761681E-002
  0.97351324337831080        5.9353161300936777E-002
  0.97401299350324833        5.7249042591127307E-002
  0.97451274362818585        5.5149142986972204E-002
  0.97501249375312338        5.3056295037725396E-002
  0.97551224387806090        5.0973328585646557E-002
  0.97601199400299843        4.8903064071391389E-002
  0.97651174412793595        4.6848305839402277E-002
  0.97701149425287348        4.4811835443298691E-002
  0.97751124437781112        4.2796404951267297E-002
  0.97801099450274864        4.0804730251454202E-002
  0.97851074462768617        3.8839484357352759E-002
  0.97901049475262369        3.6903290713195890E-002
  0.97951024487756122        3.4998716499346168E-002
  0.98000999500249875        3.3128265937686203E-002
  0.98050974512743627        3.1294373597009262E-002
  0.98100949525237380        2.9499397698409674E-002
  0.98150924537731132        2.7745613420673398E-002
  0.98200899550224885        2.6035206205668491E-002
  0.98250874562718638        2.4370265063735578E-002
  0.98300849575212390        2.2752775879078410E-002
  0.98350824587706143        2.1184614715154326E-002
  0.98400799600199895        1.9667541120064729E-002
  0.98450774612693648        1.8203191431945650E-002
  0.98500749625187400        1.6793072084358179E-002
  0.98550724637681153        1.5438552911678997E-002
  0.98600699650174906        1.4140860454490875E-002
  0.98650674662668658        1.2901071264973165E-002
  0.98700649675162411        1.1720105212292295E-002
  0.98750624687656163        1.0598718787992267E-002
  0.98800599700149927        9.5374984113849384E-003
  0.98850574712643680        8.5368537349414398E-003
  0.98900549725137432        7.5970109496812576E-003
  0.98950524737631185        6.7180060905636871E-003
  0.99000499750124937        5.8996783418781033E-003
  0.99050474762618690        5.1416633426344368E-003
  0.99100449775112442        4.4433864919536884E-003
  0.99150424787606195        3.8040562544584210E-003
  0.99200399800099948        3.2226574656632587E-003
  0.99250374812593700        2.6979446373653856E-003
  0.99300349825087453        2.2284352630350395E-003
  0.99350324837581205        1.8124031232060194E-003
  0.99400299850074958        1.4478715908661731E-003
  0.99450274862568711        1.1326069368479031E-003
  0.99500249875062463        8.6411163521866053E-004
  0.99550224887556216        6.3961766867144481E-004
  0.99600199900049968        4.5607983391530131E-004
  0.99650174912543721        3.1016904706582038E-004
  0.99700149925037473        1.9826564903563414E-004
  0.99750124937531226        1.1645271092491562E-004
  0.99800099950024990        6.0509339411866647E-005
  0.99850074962518742        2.5903982143259826E-005
  0.99900049975012495        7.7877331248634818E-006
  0.99950024987506247        9.8763811199424129E-007
   1.0000000000000000        0.0000000000000000     


==> Data-Plot_riblet-scallop_eps.txt <==
   0.0000000000000000       -0.0000000000000000     
   1.9980019980019980E-003  -3.2203354616434633E-004
   3.9960039960039960E-003  -2.2756400806445152E-003
   5.9940059940059940E-003  -6.7352934163366239E-003
   7.9920079920079920E-003  -1.3890204868554681E-002
   9.9900099900099900E-003  -2.3399053518193935E-002
   1.1988011988011988E-002  -3.4544716474894169E-002
   1.3986013986013986E-002  -4.6388999140203058E-002
   1.5984015984015984E-002  -5.7927365470739470E-002
   1.7982017982017984E-002  -6.8243668241356900E-002
   1.9980019980019980E-002  -7.6664879308306691E-002
   2.1978021978021976E-002  -8.2915819872401250E-002
   2.3976023976023976E-002  -8.7273890742177715E-002
   2.5974025974025976E-002  -9.0686375759780793E-002
   2.7972027972027972E-002  -9.3911155795990589E-002
   2.9970029970029968E-002  -9.7001333517877555E-002
   3.1968031968031968E-002  -9.9969391877550468E-002
   3.3966033966033968E-002 -0.10282590630430169     
   3.5964035964035967E-002 -0.10557993080622775     
   3.7962037962037960E-002 -0.10823928888166111     
   3.9960039960039960E-002 -0.11081079646397538     
   4.1958041958041960E-002 -0.11330043537059555     
   4.3956043956043953E-002 -0.11571349006993724     
   4.5954045954045952E-002 -0.11805465683308501     
   4.7952047952047952E-002 -0.12032813180051663     
   4.9950049950049952E-002 -0.12253768274306717     
   5.1948051948051951E-002 -0.12468670806582270     
   5.3946053946053944E-002 -0.12677828572494521     
   5.5944055944055944E-002 -0.12881521409070060     
   5.7942057942057944E-002 -0.13080004632232844     
   5.9940059940059937E-002 -0.13273511947267960     
   6.1938061938061936E-002 -0.13462257927904528     
   6.3936063936063936E-002 -0.13646440139784505     
   6.5934065934065936E-002 -0.13826240968829720     
   6.7932067932067935E-002 -0.14001829203204116     
   6.9930069930069935E-002 -0.14173361408338681     
   7.1928071928071935E-002 -0.14340983127219664     
   7.3926073926073921E-002 -0.14504829932375782     
   7.5924075924075921E-002 -0.14665028351395029     
   7.7922077922077920E-002 -0.14821696684098826     
   7.9920079920079920E-002 -0.14974945726504740     
   8.1918081918081920E-002 -0.15124879414270689     
   8.3916083916083919E-002 -0.15271595396317519     
   8.5914085914085919E-002 -0.15415185547684923     
   8.7912087912087905E-002 -0.15555736429318026     
   8.9910089910089905E-002 -0.15693329701354022     
   9.1908091908091905E-002 -0.15828042495536804     
   9.3906093906093904E-002 -0.15959947751598941     
   9.5904095904095904E-002 -0.16089114521786074     
   9.7902097902097904E-002 -0.16215608247138227     
   9.9900099900099903E-002 -0.16339491008666626     
  0.10189810189810190      -0.16460821756159930     
  0.10389610389610390      -0.16579656517008098     
  0.10589410589410589      -0.16696048587135831     
  0.10789210789210789      -0.16810048705883102     
  0.10989010989010989      -0.16921705216450683     
  0.11188811188811189      -0.17031064213339009     
  0.11388611388611389      -0.17138169678044080     
  0.11588411588411589      -0.17243063604131165     
  0.11788211788211789      -0.17345786112682421     
  0.11988011988011987      -0.17446375559005667     
  0.12187812187812187      -0.17544868631396038     
  0.12387612387612387      -0.17641300442658683     
  0.12587412587412589      -0.17735704615026843     
  0.12787212787212787      -0.17828113359044753     
  0.12987012987012986      -0.17918557546927313     
  0.13186813186813187      -0.18007066780857789     
  0.13386613386613386      -0.18093669456639486     
  0.13586413586413587      -0.18178392823077505     
  0.13786213786213786      -0.18261263037430711     
  0.13986013986013987      -0.18342305217242486     
  0.14185814185814186      -0.18421543488830108     
  0.14385614385614387      -0.18499001032687346     
  0.14585414585414586      -0.18574700126031815     
  0.14785214785214784      -0.18648662182708325     
  0.14985014985014986      -0.18720907790640792     
  0.15184815184815184      -0.18791456747008869     
  0.15384615384615385      -0.18860328091310227     
  0.15584415584415584      -0.18927540136456095     
  0.15784215784215785      -0.18993110498035268     
  0.15984015984015984      -0.19057056121870691     
  0.16183816183816183      -0.19119393309982693     
  0.16383616383616384      -0.19180137745063858     
  0.16583416583416583      -0.19239304513561969     
  0.16783216783216784      -0.19296908127460183     
  0.16983016983016982      -0.19352962544836447     
  0.17182817182817184      -0.19407481189277917     
  0.17382617382617382      -0.19460476968220494     
  0.17582417582417581      -0.19511962290278106     
  0.17782217782217782      -0.19561949081621691     
  0.17982017982017981      -0.19610448801463343     
  0.18181818181818182      -0.19657472456696992     
  0.18381618381618381      -0.19703030615743275     
  0.18581418581418582      -0.19747133421642832     
  0.18781218781218781      -0.19789790604438950     
  0.18981018981018982      -0.19831011492887779     
  0.19180819180819181      -0.19870805025531424     
  0.19380619380619379      -0.19909179761166776     
  0.19580419580419581      -0.19946143888740780     
  0.19780219780219779      -0.19981705236700389     
  0.19980019980019981      -0.20015871281823805     
  0.20179820179820179      -0.20048649157557433     
  0.20379620379620381      -0.20080045661881551     
  0.20579420579420579      -0.20110067264725853     
  0.20779220779220781      -0.20138720114954650     
  0.20979020979020979      -0.20166010046940119     
  0.21178821178821178      -0.20191942586740666     
  0.21378621378621379      -0.20216522957900132     
  0.21578421578421578      -0.20239756086882693     
  0.21778221778221779      -0.20261646608156941     
  0.21978021978021978      -0.20282198868941712     
  0.22177822177822179      -0.20301416933625438     
  0.22377622377622378      -0.20319304587869566     
  0.22577422577422576      -0.20335865342406045     
  0.22777222777222778      -0.20351102436537821     
  0.22977022977022976      -0.20365018841350732     
  0.23176823176823177      -0.20377617262644213     
  0.23376623376623376      -0.20388900143587713     
  0.23576423576423577      -0.20398869667108929     
  0.23776223776223776      -0.20407527758019420     
  0.23976023976023975      -0.20414876084882311     
  0.24175824175824176      -0.20420916061626537     
  0.24375624375624375      -0.20425648848911118     
  0.24575424575424576      -0.20429075355242632     
  0.24775224775224775      -0.20431196237848387     
  0.24975024975024976      -0.20432011903307234     
  0.25174825174825177      -0.20431522507939476     
  0.25374625374625376      -0.20429727957956678     
  0.25574425574425574      -0.20426627909371783     
  0.25774225774225773      -0.20422221767669313     
  0.25974025974025972      -0.20416508687234866     
  0.26173826173826176      -0.20409487570542714     
  0.26373626373626374      -0.20401157067099615     
  0.26573426573426573      -0.20391515572142502     
  0.26773226773226771      -0.20380561225087057     
  0.26973026973026976      -0.20368291907723737     
  0.27172827172827174      -0.20354705242157084     
  0.27372627372627373      -0.20339798588483615     
  0.27572427572427571      -0.20323569042203032     
  0.27772227772227770      -0.20306013431356668     
  0.27972027972027974      -0.20287128313386582     
  0.28171828171828173      -0.20266909971707975     
  0.28371628371628371      -0.20245354411986741     
  0.28571428571428570      -0.20222457358113438     
  0.28771228771228774      -0.20198214247863891     
  0.28971028971028973      -0.20172620228236043     
  0.29170829170829171      -0.20145670150451547     
  0.29370629370629370      -0.20117358564609852     
  0.29570429570429568      -0.20087679713981368     
  0.29770229770229772      -0.20056627528925347     
  0.29970029970029971      -0.20024195620416915     
  0.30169830169830170      -0.19990377273166518     
  0.30369630369630368      -0.19955165438313738     
  0.30569430569430567      -0.19918552725676136     
  0.30769230769230771      -0.19880531395532153     
  0.30969030969030970      -0.19841093349915709     
  0.31168831168831168      -0.19800230123398305     
  0.31368631368631367      -0.19757932873332681     
  0.31568431568431571      -0.19714192369530162     
  0.31768231768231769      -0.19668998983341590     
  0.31968031968031968      -0.19622342676109658     
  0.32167832167832167      -0.19574212986957773     
  0.32367632367632365      -0.19524599019878203     
  0.32567432567432569      -0.19473489430079083     
  0.32767232767232768      -0.19420872409547030     
  0.32967032967032966      -0.19366735671778518     
  0.33166833166833165      -0.19311066435629665     
  0.33366633366633369      -0.19253851408229911     
  0.33566433566433568      -0.19195076766900979     
  0.33766233766233766      -0.19134728140017482     
  0.33966033966033965      -0.19072790586740640     
  0.34165834165834164      -0.19009248575550750     
  0.34365634365634368      -0.18944085961497970     
  0.34565434565434566      -0.18877285962084195     
  0.34765234765234765      -0.18808831131681419     
  0.34965034965034963      -0.18738703334383774     
  0.35164835164835162      -0.18666883715181637     
  0.35364635364635366      -0.18593352669336197     
  0.35564435564435565      -0.18518089809822177     
  0.35764235764235763      -0.18441073932694343     
  0.35964035964035962      -0.18362282980220301     
  0.36163836163836166      -0.18281694001607393     
  0.36363636363636365      -0.18199283111135392     
  0.36563436563436563      -0.18115025443488572     
  0.36763236763236762      -0.18028895106060966     
  0.36963036963036960      -0.17940865127986172     
  0.37162837162837165      -0.17850907405618399     
  0.37362637362637363      -0.17758992644163790     
  0.37562437562437562      -0.17665090295129995     
  0.37762237762237760      -0.17569168489227333     
  0.37962037962037964      -0.17471193964315992     
  0.38161838161838163      -0.17371131987949867     
  0.38361638361638362      -0.17268946274018254     
  0.38561438561438560      -0.17164598892931146     
  0.38761238761238759      -0.17058050174730630     
  0.38961038961038963      -0.16949258604439682     
  0.39160839160839161      -0.16838180708878495     
  0.39360639360639360      -0.16724770934086172     
  0.39560439560439559      -0.16608981512380275     
  0.39760239760239763      -0.16490762317966265     
  0.39960039960039961      -0.16370060709870715     
  0.40159840159840160      -0.16246821360813324     
  0.40359640359640359      -0.16120986070449841     
  0.40559440559440557      -0.15992493561206325     
  0.40759240759240761      -0.15861279254680058     
  0.40959040959040960      -0.15727275026297238     
  0.41158841158841158      -0.15590408935585104     
  0.41358641358641357      -0.15450604929027253     
  0.41558441558441561      -0.15307782512013982     
  0.41758241758241760      -0.15161856385861575     
  0.41958041958041958      -0.15012736045238126     
  0.42157842157842157      -0.14860325330578164     
  0.42357642357642356      -0.14704521929168063     
  0.42557442557442560      -0.14545216817506573     
  0.42757242757242758      -0.14382293636249335     
  0.42957042957042957      -0.14215627987480917     
  0.43156843156843155      -0.14045086642158303     
  0.43356643356643354      -0.13870526643251396     
  0.43556443556443558      -0.13691794287261635     
  0.43756243756243757      -0.13508723963289959     
  0.43956043956043955      -0.13321136824466925     
  0.44155844155844154      -0.13128839261111533     
  0.44355644355644358      -0.12931621138131469     
  0.44555444555444557      -0.12729253750490016     
  0.44755244755244755      -0.12521487439465412     
  0.44955044955044954      -0.12308048798129881     
  0.45154845154845152      -0.12088637375888693     
  0.45354645354645357      -0.11862921767526330     
  0.45554445554445555      -0.11630534939859707     
  0.45754245754245754      -0.11391068605722433     
  0.45954045954045952      -0.11144066396131323     
  0.46153846153846156      -0.10889015500522616     
  0.46353646353646355      -0.10625336331993952     
  0.46553446553446554      -0.10352369614416307     
  0.46753246753246752      -0.10069360057477326     
  0.46953046953046951       -9.7754354465097795E-002
  0.47152847152847155       -9.4695794647265186E-002
  0.47352647352647353       -9.1505957826138823E-002
  0.47552447552447552       -8.8165291983299990E-002
  0.47752247752247751       -8.4157606620158365E-002
  0.47952047952047949       -7.8430874781254406E-002
  0.48151848151848153       -7.0545374152500381E-002
  0.48351648351648352       -6.0652644593324534E-002
  0.48551448551448551       -4.9340757873506683E-002
  0.48751248751248749       -3.7479587410015426E-002
  0.48951048951048953       -2.6066078003844490E-002
  0.49150849150849152       -1.6069515576850598E-002
  0.49350649350649350       -8.2767969085881989E-003
  0.49550449550449549       -3.1376993731474694E-003
  0.49750249750249748       -6.1015067599065945E-004
  0.49950049950049952       -5.4985907887577550E-006
  0.50149850149850150       -1.3999125525986932E-004
  0.50349650349650354       -1.5735547215063699E-003
  0.50549450549450547       -5.3648340457937505E-003
  0.50749250749250752       -1.1859850205660414E-002
  0.50949050949050945       -2.0835409378434009E-002
  0.51148851148851149       -3.1653833204397637E-002
  0.51348651348651353       -4.3417689049949929E-002
  0.51548451548451546       -5.5124520270769695E-002
  0.51748251748251750       -6.5821576474981533E-002
  0.51948051948051943       -7.4760543786314498E-002
  0.52147852147852147       -8.1552275107270325E-002
  0.52347652347652351       -8.6321520382282746E-002
  0.52547452547452544       -8.9857464198223505E-002
  0.52747252747252749       -9.3118116040470003E-002
  0.52947052947052942       -9.6240689339441299E-002
  0.53146853146853146       -9.9238219053690929E-002
  0.53346653346653350      -0.10212171680978964     
  0.53546453546453543      -0.10490058652944893     
  0.53746253746253747      -0.10758293615197073     
  0.53946053946053951      -0.11017581556198548     
  0.54145854145854144      -0.11268540102973097     
  0.54345654345654348      -0.11511714017698238     
  0.54545454545454541      -0.11747586733723542     
  0.54745254745254746      -0.11976589638773437     
  0.54945054945054950      -0.12199109621317596     
  0.55144855144855143      -0.12415495261905660     
  0.55344655344655347      -0.12626061955812307     
  0.55544455544455540      -0.12831096184416593     
  0.55744255744255744      -0.13030859102285614     
  0.55944055944055948      -0.13225589569528459     
  0.56143856143856141      -0.13415506730934551     
  0.56343656343656345      -0.13600812222143616     
  0.56543456543456538      -0.13781692066811033     
  0.56743256743256743      -0.13958318316148399     
  0.56943056943056947      -0.14130850472408796     
  0.57142857142857140      -0.14299436730177803     
  0.57342657342657344      -0.14464215063226588     
  0.57542457542457548      -0.14625314179815557     
  0.57742257742257741      -0.14782854365429141     
  0.57942057942057945      -0.14936948228764513     
  0.58141858141858138      -0.15087701364231243     
  0.58341658341658342      -0.15235212942121618     
  0.58541458541458546      -0.15379576235887810     
  0.58741258741258739      -0.15520879094539403     
  0.58941058941058944      -0.15659204366993429     
  0.59140859140859137      -0.15794630284224828     
  0.59340659340659341      -0.15927230804241163     
  0.59540459540459545      -0.16057075924212214     
  0.59740259740259738      -0.16184231963500542     
  0.59940059940059942      -0.16308761820843429     
  0.60139860139860135      -0.16430725208515240     
  0.60339660339660339      -0.16550178865939988     
  0.60539460539460543      -0.16667176754915794     
  0.60739260739260736      -0.16781770238348948     
  0.60939060939060941      -0.16894008244167338     
  0.61138861138861134      -0.17003937415886466     
  0.61338661338661338      -0.17111602251130781     
  0.61538461538461542      -0.17217045229264943     
  0.61738261738261735      -0.17320306929160803     
  0.61938061938061939      -0.17421426138013132     
  0.62137862137862143      -0.17520439952018582     
  0.62337662337662336      -0.17617383869645939     
  0.62537462537462540      -0.17712291878149578     
  0.62737262737262733      -0.17805196533911002     
  0.62937062937062938      -0.17896129037134248     
  0.63136863136863142      -0.17985119301368380     
  0.63336663336663335      -0.18072196018283923     
  0.63536463536463539      -0.18157386718088916     
  0.63736263736263732      -0.18240717825933178     
  0.63936063936063936      -0.18322214714617108     
  0.64135864135864140      -0.18401901753891559     
  0.64335664335664333      -0.18479802356609584     
  0.64535464535464537      -0.18555939021967049     
  0.64735264735264730      -0.18630333376048211     
  0.64935064935064934      -0.18703006209873402     
  0.65134865134865139      -0.18773977515128770     
  0.65334665334665332      -0.18843266517742838     
  0.65534465534465536      -0.18910891709460625     
  0.65734265734265729      -0.18976870877553415     
  0.65934065934065933      -0.19041221132791197     
  0.66133866133866137      -0.19103958935793997     
  0.66333666333666330      -0.19165100121869516     
  0.66533466533466534      -0.19224659924435414     
  0.66733266733266738      -0.19282652997117217     
  0.66933066933066931      -0.19339093434605573     
  0.67132867132867136      -0.19393994792350172     
  0.67332667332667329      -0.19447370105161704     
  0.67532467532467533      -0.19499231904787917     
  0.67732267732267737      -0.19549592236524818     
  0.67932067932067930      -0.19598462674919534     
  0.68131868131868134      -0.19645854338617275     
  0.68331668331668327      -0.19691777904400878     
  0.68531468531468531      -0.19736243620468016     
  0.68731268731268735      -0.19779261318987842     
  0.68931068931068928      -0.19820840427975886     
  0.69130869130869133      -0.19860989982523236     
  0.69330669330669326      -0.19899718635413505     
  0.69530469530469530      -0.19937034667158740     
  0.69730269730269734      -0.19972945995483127     
  0.69930069930069927      -0.20007460184281559     
  0.70129870129870131      -0.20040584452077959     
  0.70329670329670324      -0.20072325680006686     
  0.70529470529470528      -0.20102690419338742     
  0.70729270729270732      -0.20131684898572738     
  0.70929070929070925      -0.20159315030109529     
  0.71128871128871130      -0.20185586416527726     
  0.71328671328671334      -0.20210504356476305     
  0.71528471528471527      -0.20234073850199258     
  0.71728271728271731      -0.20256299604706116     
  0.71928071928071924      -0.20277186038601300     
  0.72127872127872128      -0.20296737286583971     
  0.72327672327672332      -0.20314957203629527     
  0.72527472527472525      -0.20331849368862645     
  0.72727272727272729      -0.20347417089131295     
  0.72927072927072922      -0.20361663402289959     
  0.73126873126873126      -0.20374591080200039     
  0.73326673326673331      -0.20386202631454192     
  0.73526473526473524      -0.20396500303831125     
  0.73726273726273728      -0.20405486086486321     
  0.73926073926073921      -0.20413161711883851     
  0.74125874125874125      -0.20419528657473590     
  0.74325674325674329      -0.20424588147117681     
  0.74525474525474522      -0.20428341152269441     
  0.74725274725274726      -0.20430788392907423     
  0.74925074925074930      -0.20431930338226653     
  0.75124875124875123      -0.20431767207088647     
  0.75324675324675328      -0.20430298968231220     
  0.75524475524475521      -0.20427525340238514     
  0.75724275724275725      -0.20423445791271219     
  0.75924075924075929      -0.20418059538556346     
  0.76123876123876122      -0.20411365547635463     
  0.76323676323676326      -0.20403362531369643     
  0.76523476523476519      -0.20394048948698920     
  0.76723276723276723      -0.20383423003153492     
  0.76923076923076927      -0.20371482641113203     
  0.77122877122877120      -0.20358225549811473     
  0.77322677322677325      -0.20343649155079013     
  0.77522477522477518      -0.20327750618822238     
  0.77722277722277722      -0.20310526836230497     
  0.77922077922077926      -0.20291974432705673     
  0.78121878121878119      -0.20272089760506998     
  0.78321678321678323      -0.20250868895103119     
  0.78521478521478516      -0.20228307631222830     
  0.78721278721278720      -0.20204401478594974     
  0.78921078921078924      -0.20179145657367270     
  0.79120879120879117      -0.20152535093192819     
  0.79320679320679321      -0.20124564411972309     
  0.79520479520479526      -0.20095227934238688     
  0.79720279720279719      -0.20064519669170303     
  0.79920079920079923      -0.20032433308217135     
  0.80119880119880116      -0.19998962218323807     
  0.80319680319680320      -0.19964099434731566     
  0.80519480519480524      -0.19927837653340252     
  0.80719280719280717      -0.19890169222609760     
  0.80919080919080921      -0.19851086134978857     
  0.81118881118881114      -0.19810580017777810     
  0.81318681318681318      -0.19768642123609184     
  0.81518481518481523      -0.19725263320169487     
  0.81718281718281716      -0.19680434079482151     
  0.81918081918081920      -0.19634144466510162     
  0.82117882117882113      -0.19586384127114204     
  0.82317682317682317      -0.19537142275319616     
  0.82517482517482521      -0.19486407679852674     
  0.82717282717282714      -0.19434168649903497     
  0.82917082917082918      -0.19380413020069850     
  0.83116883116883122      -0.19325128134432235     
  0.83316683316683315      -0.19268300829706966     
  0.83516483516483520      -0.19209917417419531     
  0.83716283716283713      -0.19149963665036052     
  0.83916083916083917      -0.19088424775985413     
  0.84115884115884121      -0.19025285368499392     
  0.84315684315684314      -0.18960529453191721     
  0.84515484515484518      -0.18894140409290777     
  0.84715284715284711      -0.18826100959433134     
  0.84915084915084915      -0.18756393142917269     
  0.85114885114885119      -0.18684998287308163     
  0.85314685314685312      -0.18611896978273729     
  0.85514485514485516      -0.18537069027523487     
  0.85714285714285710      -0.18460493438708428     
  0.85914085914085914      -0.18382148371127724     
  0.86113886113886118      -0.18302011101074128     
  0.86313686313686311      -0.18220057980633819     
  0.86513486513486515      -0.18136264393739021     
  0.86713286713286708      -0.18050604709252380     
  0.86913086913086912      -0.17963052230840187     
  0.87112887112887116      -0.17873579143367777     
  0.87312687312687309      -0.17782156455523077     
  0.87512487512487513      -0.17688753938344573     
  0.87712287712287718      -0.17593340059296034     
  0.87912087912087911      -0.17495881911492522     
  0.88111888111888115      -0.17396345137639746     
  0.88311688311688308      -0.17294693848201054     
  0.88511488511488512      -0.17190890533252046     
  0.88711288711288716      -0.17084895967422123     
  0.88911088911088909      -0.16976669107252731     
  0.89110889110889113      -0.16866166980223804     
  0.89310689310689306      -0.16753344564610526     
  0.89510489510489510      -0.16638154659230345     
  0.89710289710289715      -0.16520547742024239     
  0.89910089910089908      -0.16400471816282194     
  0.90109890109890112      -0.16277872243169900     
  0.90309690309690305      -0.16152691559037033     
  0.90509490509490509      -0.16024869275783235     
  0.90709290709290713      -0.15894341662322070     
  0.90909090909090906      -0.15761041504908341     
  0.91108891108891110      -0.15624897843774527     
  0.91308691308691303      -0.15485835683148225     
  0.91508491508491507      -0.15343775671283583     
  0.91708291708291712      -0.15198633746623794     
  0.91908091908091905      -0.15050320745601395     
  0.92107892107892109      -0.14898741966860088     
  0.92307692307692313      -0.14743796685820335     
  0.92507492507492506      -0.14585377612481137     
  0.92707292707292710      -0.14423370284113743     
  0.92907092907092903      -0.14257652383010869     
  0.93106893106893107      -0.14088092967645605     
  0.93306693306693311      -0.13914551603390107     
  0.93506493506493504      -0.13736877376242293     
  0.93706293706293708      -0.13554907769681010     
  0.93906093906093902      -0.13368467380643551     
  0.94105894105894106      -0.13177366445471292     
  0.94305694305694310      -0.12981399140203073     
  0.94505494505494503      -0.12780341611413529     
  0.94705294705294707      -0.12573949683362082     
  0.94905094905094900      -0.12361956173807820     
  0.95104895104895104      -0.12144067733453200     
  0.95304695304695308      -0.11919961101211006     
  0.95504495504495501      -0.11689278637375297     
  0.95704295704295705      -0.11451622956513348     
  0.95904095904095898      -0.11206550427416069     
  0.96103896103896103      -0.10953563232776131     
  0.96303696303696307      -0.10692099577480620     
  0.96503496503496500      -0.10421521487922393     
  0.96703296703296704      -0.10141099434470856     
  0.96903096903096908       -9.8499927017512270E-002
  0.97102897102897101       -9.5472239723078875E-002
  0.97302697302697305       -9.2316458878359556E-002
  0.97502497502497498       -8.9018961931552065E-002
  0.97702297702297702       -8.5288310421985578E-002
  0.97902097902097907       -8.0059060182504624E-002
  0.98101898101898100       -7.2719496752024174E-002
  0.98301698301698304       -6.3287850408763960E-002
  0.98501498501498497       -5.2257565907088584E-002
  0.98701298701298701       -4.0442572214339785E-002
  0.98901098901098905       -2.8822552247677512E-002
  0.99100899100899098       -1.8388212610914455E-002
  0.99300699300699302       -9.9865533313511622E-003
  0.99500499500499495       -4.1661375966164345E-003
  0.99700299700299699       -1.0223614915004292E-003
  0.99900099900099903       -4.2723734793871762E-005
   1.0009990009990011       -4.2723734793885735E-005
   1.0029970029970030       -1.0223614915004292E-003
   1.0049950049950049       -4.1661375966161865E-003
   1.0069930069930071       -9.9865533313515595E-003
   1.0089910089910090       -1.8388212610914455E-002
   1.0109890109890109       -2.8822552247677512E-002
   1.0129870129870129       -4.0442572214339140E-002
   1.0149850149850150       -5.2257565907088584E-002
   1.0169830169830170       -6.3287850408763960E-002
   1.0189810189810189       -7.2719496752023660E-002
   1.0209790209790210       -8.0059060182505068E-002
   1.0229770229770230       -8.5288310421985578E-002
   1.0249750249750249       -8.9018961931551899E-002
   1.0269730269730271       -9.2316458878359736E-002
   1.0289710289710290       -9.5472239723078875E-002
   1.0309690309690309       -9.8499927017512270E-002
   1.0329670329670331      -0.10141099434470871     
   1.0349650349650350      -0.10421521487922393     
   1.0369630369630369      -0.10692099577480620     
   1.0389610389610389      -0.10953563232776116     
   1.0409590409590410      -0.11206550427416069     
   1.0429570429570429      -0.11451622956513348     
   1.0449550449550449      -0.11689278637375283     
   1.0469530469530470      -0.11919961101211017     
   1.0489510489510490      -0.12144067733453200     
   1.0509490509490509      -0.12361956173807806     
   1.0529470529470530      -0.12573949683362093     
   1.0549450549450550      -0.12780341611413529     
   1.0569430569430569      -0.12981399140203073     
   1.0589410589410588      -0.13177366445471278     
   1.0609390609390610      -0.13368467380643551     
   1.0629370629370629      -0.13554907769681010     
   1.0649350649350648      -0.13736877376242282     
   1.0669330669330670      -0.13914551603390113     
   1.0689310689310689      -0.14088092967645605     
   1.0709290709290709      -0.14257652383010858     
   1.0729270729270730      -0.14423370284113754     
   1.0749250749250749      -0.14585377612481137     
   1.0769230769230769      -0.14743796685820335     
   1.0789210789210790      -0.14898741966860096     
   1.0809190809190810      -0.15050320745601395     
   1.0829170829170829      -0.15198633746623794     
   1.0849150849150848      -0.15343775671283577     
   1.0869130869130870      -0.15485835683148225     
   1.0889110889110889      -0.15624897843774527     
   1.0909090909090908      -0.15761041504908335     
   1.0929070929070930      -0.15894341662322078     
   1.0949050949050949      -0.16024869275783235     
   1.0969030969030968      -0.16152691559037027     
   1.0989010989010990      -0.16277872243169908     
   1.1008991008991009      -0.16400471816282194     
   1.1028971028971029      -0.16520547742024239     
   1.1048951048951048      -0.16638154659230336     
   1.1068931068931069      -0.16753344564610526     
   1.1088911088911089      -0.16866166980223804     
   1.1108891108891108      -0.16976669107252723     
   1.1128871128871130      -0.17084895967422128     
   1.1148851148851149      -0.17190890533252046     
   1.1168831168831168      -0.17294693848201045     
   1.1188811188811190      -0.17396345137639749     
   1.1208791208791209      -0.17495881911492522     
   1.1228771228771228      -0.17593340059296034     
   1.1248751248751250      -0.17688753938344579     
   1.1268731268731269      -0.17782156455523077     
   1.1288711288711288      -0.17873579143367777     
   1.1308691308691308      -0.17963052230840185     
   1.1328671328671329      -0.18050604709252380     
   1.1348651348651349      -0.18136264393739021     
   1.1368631368631368      -0.18220057980633816     
   1.1388611388611389      -0.18302011101074131     
   1.1408591408591409      -0.18382148371127724     
   1.1428571428571428      -0.18460493438708422     
   1.1448551448551449      -0.18537069027523495     
   1.1468531468531469      -0.18611896978273729     
   1.1488511488511488      -0.18684998287308163     
   1.1508491508491510      -0.18756393142917271     
   1.1528471528471529      -0.18826100959433134     
   1.1548451548451548      -0.18894140409290777     
   1.1568431568431568      -0.18960529453191718     
   1.1588411588411589      -0.19025285368499395     
   1.1608391608391608      -0.19088424775985413     
   1.1628371628371628      -0.19149963665036043     
   1.1648351648351649      -0.19209917417419534     
   1.1668331668331668      -0.19268300829706966     
   1.1688311688311688      -0.19325128134432235     
   1.1708291708291709      -0.19380413020069853     
   1.1728271728271729      -0.19434168649903497     
   1.1748251748251748      -0.19486407679852674     
   1.1768231768231767      -0.19537142275319616     
   1.1788211788211789      -0.19586384127114204     
   1.1808191808191808      -0.19634144466510162     
   1.1828171828171827      -0.19680434079482151     
   1.1848151848151849      -0.19725263320169489     
   1.1868131868131868      -0.19768642123609184     
   1.1888111888111887      -0.19810580017777807     
   1.1908091908091909      -0.19851086134978857     
   1.1928071928071928      -0.19890169222609760     
   1.1948051948051948      -0.19927837653340252     
   1.1968031968031969      -0.19964099434731566     
   1.1988011988011988      -0.19998962218323807     
   1.2007992007992008      -0.20032433308217135     
   1.2027972027972027      -0.20064519669170303     
   1.2047952047952049      -0.20095227934238691     
   1.2067932067932068      -0.20124564411972309     
   1.2087912087912087      -0.20152535093192819     
   1.2107892107892109      -0.20179145657367270     
   1.2127872127872128      -0.20204401478594974     
   1.2147852147852147      -0.20228307631222830     
   1.2167832167832169      -0.20250868895103119     
   1.2187812187812188      -0.20272089760506998     
   1.2207792207792207      -0.20291974432705673     
   1.2227772227772227      -0.20310526836230494     
   1.2247752247752248      -0.20327750618822238     
   1.2267732267732268      -0.20343649155079013     
   1.2287712287712287      -0.20358225549811473     
   1.2307692307692308      -0.20371482641113206     
   1.2327672327672328      -0.20383423003153492     
   1.2347652347652347      -0.20394048948698920     
   1.2367632367632369      -0.20403362531369643     
   1.2387612387612388      -0.20411365547635463     
   1.2407592407592407      -0.20418059538556346     
   1.2427572427572429      -0.20423445791271219     
   1.2447552447552448      -0.20427525340238514     
   1.2467532467532467      -0.20430298968231220     
   1.2487512487512487      -0.20431767207088647     
   1.2507492507492508      -0.20431930338226653     
   1.2527472527472527      -0.20430788392907423     
   1.2547452547452547      -0.20428341152269441     
   1.2567432567432568      -0.20424588147117681     
   1.2587412587412588      -0.20419528657473590     
   1.2607392607392607      -0.20413161711883851     
   1.2627372627372628      -0.20405486086486321     
   1.2647352647352648      -0.20396500303831125     
   1.2667332667332667      -0.20386202631454192     
   1.2687312687312686      -0.20374591080200039     
   1.2707292707292708      -0.20361663402289959     
   1.2727272727272727      -0.20347417089131295     
   1.2747252747252746      -0.20331849368862651     
   1.2767232767232768      -0.20314957203629525     
   1.2787212787212787      -0.20296737286583971     
   1.2807192807192807      -0.20277186038601300     
   1.2827172827172828      -0.20256299604706116     
   1.2847152847152847      -0.20234073850199258     
   1.2867132867132867      -0.20210504356476305     
   1.2887112887112888      -0.20185586416527726     
   1.2907092907092907      -0.20159315030109529     
   1.2927072927072927      -0.20131684898572738     
   1.2947052947052946      -0.20102690419338742     
   1.2967032967032968      -0.20072325680006686     
   1.2987012987012987      -0.20040584452077959     
   1.3006993006993006      -0.20007460184281561     
   1.3026973026973028      -0.19972945995483121     
   1.3046953046953047      -0.19937034667158740     
   1.3066933066933066      -0.19899718635413507     
   1.3086913086913088      -0.19860989982523233     
   1.3106893106893107      -0.19820840427975886     
   1.3126873126873126      -0.19779261318987842     
   1.3146853146853146      -0.19736243620468016     
   1.3166833166833167      -0.19691777904400878     
   1.3186813186813187      -0.19645854338617275     
   1.3206793206793206      -0.19598462674919534     
   1.3226773226773227      -0.19549592236524815     
   1.3246753246753247      -0.19499231904787917     
   1.3266733266733266      -0.19447370105161704     
   1.3286713286713288      -0.19393994792350167     
   1.3306693306693307      -0.19339093434605573     
   1.3326673326673326      -0.19282652997117217     
   1.3346653346653348      -0.19224659924435414     
   1.3366633366633367      -0.19165100121869516     
   1.3386613386613386      -0.19103958935793997     
   1.3406593406593406      -0.19041221132791197     
   1.3426573426573427      -0.18976870877553415     
   1.3446553446553446      -0.18910891709460625     
   1.3466533466533466      -0.18843266517742840     
   1.3486513486513487      -0.18773977515128765     
   1.3506493506493507      -0.18703006209873402     
   1.3526473526473526      -0.18630333376048219     
   1.3546453546453547      -0.18555939021967044     
   1.3566433566433567      -0.18479802356609584     
   1.3586413586413586      -0.18401901753891559     
   1.3606393606393605      -0.18322214714617110     
   1.3626373626373627      -0.18240717825933178     
   1.3646353646353646      -0.18157386718088916     
   1.3666333666333665      -0.18072196018283929     
   1.3686313686313687      -0.17985119301368371     
   1.3706293706293706      -0.17896129037134248     
   1.3726273726273726      -0.17805196533911005     
   1.3746253746253747      -0.17712291878149575     
   1.3766233766233766      -0.17617383869645939     
   1.3786213786213786      -0.17520439952018582     
   1.3806193806193807      -0.17421426138013124     
   1.3826173826173827      -0.17320306929160803     
   1.3846153846153846      -0.17217045229264943     
   1.3866133866133865      -0.17111602251130789     
   1.3886113886113887      -0.17003937415886466     
   1.3906093906093906      -0.16894008244167338     
   1.3926073926073925      -0.16781770238348950     
   1.3946053946053947      -0.16667176754915791     
   1.3966033966033966      -0.16550178865939988     
   1.3986013986013985      -0.16430725208515248     
   1.4005994005994007      -0.16308761820843423     
   1.4025974025974026      -0.16184231963500542     
   1.4045954045954046      -0.16057075924212214     
   1.4065934065934065      -0.15927230804241171     
   1.4085914085914086      -0.15794630284224828     
   1.4105894105894106      -0.15659204366993429     
   1.4125874125874125      -0.15520879094539408     
   1.4145854145854146      -0.15379576235887801     
   1.4165834165834166      -0.15235212942121618     
   1.4185814185814185      -0.15087701364231251     
   1.4205794205794207      -0.14936948228764502     
   1.4225774225774226      -0.14782854365429141     
   1.4245754245754245      -0.14625314179815557     
   1.4265734265734267      -0.14464215063226576     
   1.4285714285714286      -0.14299436730177803     
   1.4305694305694305      -0.14130850472408796     
   1.4325674325674325      -0.13958318316148408     
   1.4345654345654346      -0.13781692066811033     
   1.4365634365634365      -0.13600812222143616     
   1.4385614385614385      -0.13415506730934562     
   1.4405594405594406      -0.13225589569528451     
   1.4425574425574426      -0.13030859102285614     
   1.4445554445554445      -0.12831096184416604     
   1.4465534465534466      -0.12626061955812296     
   1.4485514485514486      -0.12415495261905660     
   1.4505494505494505      -0.12199109621317596     
   1.4525474525474527      -0.11976589638773423     
   1.4545454545454546      -0.11747586733723542     
   1.4565434565434565      -0.11511714017698238     
   1.4585414585414584      -0.11268540102973110     
   1.4605394605394606      -0.11017581556198536     
   1.4625374625374625      -0.10758293615197073     
   1.4645354645354645      -0.10490058652944907     
   1.4665334665334666      -0.10212171680978949     
   1.4685314685314685       -9.9238219053690929E-002
   1.4705294705294705       -9.6240689339441479E-002
   1.4725274725274726       -9.3118116040469823E-002
   1.4745254745254746       -8.9857464198223505E-002
   1.4765234765234765       -8.6321520382282746E-002
   1.4785214785214784       -8.1552275107270644E-002
   1.4805194805194806       -7.4760543786314498E-002
   1.4825174825174825       -6.5821576474981533E-002
   1.4845154845154844       -5.5124520270770333E-002
   1.4865134865134866       -4.3417689049949255E-002
   1.4885114885114885       -3.1653833204397637E-002
   1.4905094905094904       -2.0835409378434575E-002
   1.4925074925074926       -1.1859850205659979E-002
   1.4945054945054945       -5.3648340457937505E-003
   1.4965034965034965       -1.5735547215063699E-003
   1.4985014985014986       -1.3999125525983910E-004
   1.5004995004995005       -5.4985907887595728E-006
   1.5024975024975025       -6.1015067599062085E-004
   1.5044955044955044       -3.1376993731472595E-003
   1.5064935064935066       -8.2767969085883793E-003
   1.5084915084915085       -1.6069515576850598E-002
   1.5104895104895104       -2.6066078003844192E-002
   1.5124875124875126       -3.7479587410015752E-002
   1.5144855144855145       -4.9340757873506683E-002
   1.5164835164835164       -6.0652644593324243E-002
   1.5184815184815186       -7.0545374152500881E-002
   1.5204795204795205       -7.8430874781254406E-002
   1.5224775224775224       -8.4157606620158323E-002
   1.5244755244755244       -8.8165291983299754E-002
   1.5264735264735265       -9.1505957826138920E-002
   1.5284715284715285       -9.4695794647265186E-002
   1.5304695304695304       -9.7754354465097629E-002
   1.5324675324675325      -0.10069360057477333     
   1.5344655344655345      -0.10352369614416307     
   1.5364635364635364      -0.10625336331993947     
   1.5384615384615385      -0.10889015500522629     
   1.5404595404595405      -0.11144066396131323     
   1.5424575424575424      -0.11391068605722426     
   1.5444555444555446      -0.11630534939859719     
   1.5464535464535465      -0.11862921767526334     
   1.5484515484515484      -0.12088637375888686     
   1.5504495504495504      -0.12308048798129867     
   1.5524475524475525      -0.12521487439465417     
   1.5544455544455544      -0.12729253750490016     
   1.5564435564435564      -0.12931621138131466     
   1.5584415584415585      -0.13128839261111538     
   1.5604395604395604      -0.13321136824466925     
   1.5624375624375624      -0.13508723963289954     
   1.5644355644355645      -0.13691794287261647     
   1.5664335664335665      -0.13870526643251396     
   1.5684315684315684      -0.14045086642158297     
   1.5704295704295703      -0.14215627987480906     
   1.5724275724275725      -0.14382293636249344     
   1.5744255744255744      -0.14545216817506573     
   1.5764235764235763      -0.14704521929168052     
   1.5784215784215785      -0.14860325330578170     
   1.5804195804195804      -0.15012736045238126     
   1.5824175824175823      -0.15161856385861569     
   1.5844155844155845      -0.15307782512013990     
   1.5864135864135864      -0.15450604929027253     
   1.5884115884115884      -0.15590408935585101     
   1.5904095904095905      -0.15727275026297244     
   1.5924075924075924      -0.15861279254680063     
   1.5944055944055944      -0.15992493561206322     
   1.5964035964035963      -0.16120986070449830     
   1.5984015984015985      -0.16246821360813329     
   1.6003996003996004      -0.16370060709870715     
   1.6023976023976023      -0.16490762317966262     
   1.6043956043956045      -0.16608981512380278     
   1.6063936063936064      -0.16724770934086172     
   1.6083916083916083      -0.16838180708878492     
   1.6103896103896105      -0.16949258604439690     
   1.6123876123876124      -0.17058050174730630     
   1.6143856143856143      -0.17164598892931140     
   1.6163836163836163      -0.17268946274018246     
   1.6183816183816184      -0.17371131987949867     
   1.6203796203796204      -0.17471193964315992     
   1.6223776223776223      -0.17569168489227330     
   1.6243756243756244      -0.17665090295129998     
   1.6263736263736264      -0.17758992644163790     
   1.6283716283716283      -0.17850907405618394     
   1.6303696303696305      -0.17940865127986172     
   1.6323676323676324      -0.18028895106060966     
   1.6343656343656343      -0.18115025443488567     
   1.6363636363636365      -0.18199283111135395     
   1.6383616383616384      -0.18281694001607399     
   1.6403596403596403      -0.18362282980220301     
   1.6423576423576423      -0.18441073932694341     
   1.6443556443556444      -0.18518089809822183     
   1.6463536463536463      -0.18593352669336197     
   1.6483516483516483      -0.18666883715181631     
   1.6503496503496504      -0.18738703334383774     
   1.6523476523476524      -0.18808831131681419     
   1.6543456543456543      -0.18877285962084195     
   1.6563436563436564      -0.18944085961497975     
   1.6583416583416584      -0.19009248575550750     
   1.6603396603396603      -0.19072790586740637     
   1.6623376623376624      -0.19134728140017482     
   1.6643356643356644      -0.19195076766900979     
   1.6663336663336663      -0.19253851408229911     
   1.6683316683316682      -0.19311066435629662     
   1.6703296703296704      -0.19366735671778521     
   1.6723276723276723      -0.19420872409547030     
   1.6743256743256743      -0.19473489430079083     
   1.6763236763236764      -0.19524599019878208     
   1.6783216783216783      -0.19574212986957773     
   1.6803196803196803      -0.19622342676109658     
   1.6823176823176824      -0.19668998983341596     
   1.6843156843156843      -0.19714192369530162     
   1.6863136863136863      -0.19757932873332681     
   1.6883116883116882      -0.19800230123398305     
   1.6903096903096904      -0.19841093349915714     
   1.6923076923076923      -0.19880531395532153     
   1.6943056943056942      -0.19918552725676134     
   1.6963036963036964      -0.19955165438313738     
   1.6983016983016983      -0.19990377273166518     
   1.7002997002997002      -0.20024195620416915     
   1.7022977022977024      -0.20056627528925347     
   1.7042957042957043      -0.20087679713981368     
   1.7062937062937062      -0.20117358564609850     
   1.7082917082917084      -0.20145670150451547     
   1.7102897102897103      -0.20172620228236043     
   1.7122877122877123      -0.20198214247863891     
   1.7142857142857142      -0.20222457358113435     
   1.7162837162837163      -0.20245354411986741     
   1.7182817182817183      -0.20266909971707975     
   1.7202797202797202      -0.20287128313386582     
   1.7222777222777224      -0.20306013431356668     
   1.7242757242757243      -0.20323569042203032     
   1.7262737262737262      -0.20339798588483615     
   1.7282717282717284      -0.20354705242157084     
   1.7302697302697303      -0.20368291907723743     
   1.7322677322677322      -0.20380561225087057     
   1.7342657342657342      -0.20391515572142502     
   1.7362637362637363      -0.20401157067099618     
   1.7382617382617382      -0.20409487570542714     
   1.7402597402597402      -0.20416508687234866     
   1.7422577422577423      -0.20422221767669313     
   1.7442557442557443      -0.20426627909371783     
   1.7462537462537462      -0.20429727957956678     
   1.7482517482517483      -0.20431522507939476     
   1.7502497502497503      -0.20432011903307234     
   1.7522477522477522      -0.20431196237848387     
   1.7542457542457544      -0.20429075355242632     
   1.7562437562437563      -0.20425648848911118     
   1.7582417582417582      -0.20420916061626537     
   1.7602397602397601      -0.20414876084882311     
   1.7622377622377623      -0.20407527758019420     
   1.7642357642357642      -0.20398869667108929     
   1.7662337662337662      -0.20388900143587713     
   1.7682317682317683      -0.20377617262644213     
   1.7702297702297702      -0.20365018841350732     
   1.7722277722277722      -0.20351102436537821     
   1.7742257742257743      -0.20335865342406040     
   1.7762237762237763      -0.20319304587869566     
   1.7782217782217782      -0.20301416933625438     
   1.7802197802197801      -0.20282198868941714     
   1.7822177822177823      -0.20261646608156936     
   1.7842157842157842      -0.20239756086882693     
   1.7862137862137861      -0.20216522957900132     
   1.7882117882117883      -0.20191942586740666     
   1.7902097902097902      -0.20166010046940119     
   1.7922077922077921      -0.20138720114954650     
   1.7942057942057943      -0.20110067264725850     
   1.7962037962037962      -0.20080045661881551     
   1.7982017982017982      -0.20048649157557433     
   1.8001998001998003      -0.20015871281823802     
   1.8021978021978022      -0.19981705236700389     
   1.8041958041958042      -0.19946143888740780     
   1.8061938061938061      -0.19909179761166779     
   1.8081918081918082      -0.19870805025531424     
   1.8101898101898102      -0.19831011492887779     
   1.8121878121878121      -0.19789790604438953     
   1.8141858141858143      -0.19747133421642832     
   1.8161838161838162      -0.19703030615743275     
   1.8181818181818181      -0.19657472456696992     
   1.8201798201798203      -0.19610448801463343     
   1.8221778221778222      -0.19561949081621691     
   1.8241758241758241      -0.19511962290278106     
   1.8261738261738261      -0.19460476968220497     
   1.8281718281718282      -0.19407481189277917     
   1.8301698301698301      -0.19352962544836447     
   1.8321678321678321      -0.19296908127460188     
   1.8341658341658342      -0.19239304513561969     
   1.8361638361638362      -0.19180137745063858     
   1.8381618381618381      -0.19119393309982696     
   1.8401598401598402      -0.19057056121870686     
   1.8421578421578422      -0.18993110498035268     
   1.8441558441558441      -0.18927540136456095     
   1.8461538461538463      -0.18860328091310222     
   1.8481518481518482      -0.18791456747008869     
   1.8501498501498501      -0.18720907790640798     
   1.8521478521478520      -0.18648662182708328     
   1.8541458541458542      -0.18574700126031810     
   1.8561438561438561      -0.18499001032687346     
   1.8581418581418581      -0.18421543488830111     
   1.8601398601398602      -0.18342305217242477     
   1.8621378621378621      -0.18261263037430711     
   1.8641358641358641      -0.18178392823077508     
   1.8661338661338662      -0.18093669456639483     
   1.8681318681318682      -0.18007066780857786     
   1.8701298701298701      -0.17918557546927316     
   1.8721278721278720      -0.17828113359044759     
   1.8741258741258742      -0.17735704615026843     
   1.8761238761238761      -0.17641300442658683     
   1.8781218781218780      -0.17544868631396041     
   1.8801198801198802      -0.17446375559005664     
   1.8821178821178821      -0.17345786112682421     
   1.8841158841158840      -0.17243063604131167     
   1.8861138861138862      -0.17138169678044077     
   1.8881118881118881      -0.17031064213339009     
   1.8901098901098901      -0.16921705216450686     
   1.8921078921078922      -0.16810048705883093     
   1.8941058941058941      -0.16696048587135831     
   1.8961038961038961      -0.16579656517008098     
   1.8981018981018980      -0.16460821756159938     
   1.9000999000999002      -0.16339491008666623     
   1.9020979020979021      -0.16215608247138227     
   1.9040959040959040      -0.16089114521786080     
   1.9060939060939062      -0.15959947751598935     
   1.9080919080919081      -0.15828042495536804     
   1.9100899100899100      -0.15693329701354028     
   1.9120879120879122      -0.15555736429318021     
   1.9140859140859141      -0.15415185547684918     
   1.9160839160839160      -0.15271595396317525     
   1.9180819180819180      -0.15124879414270700     
   1.9200799200799201      -0.14974945726504735     
   1.9220779220779221      -0.14821696684098826     
   1.9240759240759240      -0.14665028351395037     
   1.9260739260739261      -0.14504829932375776     
   1.9280719280719281      -0.14340983127219664     
   1.9300699300699300      -0.14173361408338686     
   1.9320679320679321      -0.14001829203204111     
   1.9340659340659341      -0.13826240968829720     
   1.9360639360639360      -0.13646440139784508     
   1.9380619380619382      -0.13462257927904520     
   1.9400599400599401      -0.13273511947267957     
   1.9420579420579420      -0.13080004632232844     
   1.9440559440559440      -0.12881521409070074     
   1.9460539460539461      -0.12677828572494515     
   1.9480519480519480      -0.12468670806582270     
   1.9500499500499500      -0.12253768274306727     
   1.9520479520479521      -0.12032813180051655     
   1.9540459540459540      -0.11805465683308501     
   1.9560439560439560      -0.11571349006993732     
   1.9580419580419581      -0.11330043537059545     
   1.9600399600399601      -0.11081079646397533     
   1.9620379620379620      -0.10823928888166118     
   1.9640359640359641      -0.10557993080622761     
   1.9660339660339661      -0.10282590630430163     
   1.9680319680319680       -9.9969391877550523E-002
   1.9700299700299699       -9.7001333517877708E-002
   1.9720279720279721       -9.3911155795990492E-002
   1.9740259740259740       -9.0686375759780793E-002
   1.9760239760239759       -8.7273890742177979E-002
   1.9780219780219781       -8.2915819872401014E-002
   1.9800199800199800       -7.6664879308306622E-002
   1.9820179820179820       -6.8243668241357205E-002
   1.9840159840159841       -5.7927365470738949E-002
   1.9860139860139860       -4.6388999140202891E-002
   1.9880119880119880       -3.4544716474894405E-002
   1.9900099900099899       -2.3399053518194494E-002
   1.9920079920079921       -1.3890204868554476E-002
   1.9940059940059940       -6.7352934163366811E-003
   1.9960039960039959       -2.2756400806446509E-003
   1.9980019980019981       -3.2203354616431489E-004
   2.0000000000000000       -0.0000000000000000     

